The evolution of neutral gas in damped Lyman $\alpha$ systems from the XQ-100 survey

We present a sample of 38 intervening Damped Lyman $\alpha$ (DLA) systems identified towards 100 $z>3.5$ quasars, observed during the XQ-100 survey. The XQ-100 DLA sample is combined with major DLA surveys in the literature. The final combined sample consists of 742 DLAs over a redshift range approximately $1.6 < z_{\rm abs} < 5.0$. We develop a novel technique for computing $\Omega_{\rm HI}^{\rm DLA}$ as a continuous function of redshift, and we thoroughly assess and quantify the sources of error therein, including fitting errors and incomplete sampling of the high column density end of the column density distribution function. There is a statistically significant redshift evolution in $\Omega_{\rm HI}^{\rm DLA}$ ($\geq 3 \sigma$) from $z \sim 2$ to $z \sim$ 5. In order to make a complete assessment of the redshift evolution of $\Omega_{\rm HI}$, we combine our high redshift DLA sample with absorption surveys at intermediate redshift and 21cm emission line surveys of the local universe. Although $\Omega_{\rm HI}^{\rm DLA}$, and hence its redshift evolution, remains uncertain in the intermediate redshift regime ($0.1 < z_{\rm abs} < 1.6$), we find that the combination of high redshift data with 21cm surveys of the local universe all yield a statistically significant evolution in $\Omega_{\rm HI}$ from $z \sim 0$ to $z \sim 5$ ($\geq 3 \sigma$). Despite its statistical significance, the magnitude of the evolution is small: a linear regression fit between $\Omega_{\rm HI}$ and $z$ yields a typical slope of $\sim$0.17$\times 10^{-3}$, corresponding to a factor of $\sim$ 4 decrease in $\Omega_{\rm HI}$ between $z=5$ and $z=0$.

==> Table5.dat <==
QSO RA Dec zem zmin zmax zabs logN elogN
"FBQS J0000-1021" 0.21084 -10.3655 2.640 2.307 2.580 nan nan nan
"[HB89] 2359+068" 0.41920 7.1650 3.238 1.632 3.168 nan nan nan
"SDSS J000143.41+152021.4" 0.43088 15.3393 2.638 2.307 2.578 nan nan nan
"[HB89] 2359+003" 0.44475 0.6663 2.897 1.714 2.833 nan nan nan
"LBQS 2359-0216B" 0.45833 -1.9945 2.810 1.747 2.747 2.0951 20.70 0.20
nan nan nan nan nan nan 2.1537 20.30 0.20
"FBQS J0002+0021" 0.58799 0.3637 3.057 2.307 2.990 nan nan nan
"SDSS J000300.34+160027.6" 0.75146 16.0077 3.675 3.428 3.598 nan nan nan
"SDSS J000303.34-105150.6" 0.76396 -10.8641 3.647 3.187 3.571 nan nan nan
"[HB89] 0000-263" 0.84546 -26.0547 4.125 2.307 4.041 3.0545 20.20 0.10
nan nan nan nan nan nan 3.3900 21.40 0.10
"PSS J0003+2730" 0.84625 27.5064 4.240 2.718 4.154 nan nan nan
"[HB89] 0001+087" 0.92751 8.9924 3.241 2.024 3.171 nan nan nan
"SDSS J000413.63-085529.5" 1.05684 -8.9249 2.424 2.307 2.368 nan nan nan
"SDSS J000424.16-085047.9" 1.10070 -8.8467 2.433 2.307 2.377 nan nan nan
"[HB89] 0004+171" 1.69735 17.4705 2.898 2.002 2.834 nan nan nan
"BR J0006-6208" 1.71504 -62.1344 4.440 2.998 4.351 3.2030 20.90 0.15
nan nan nan nan nan nan 3.7750 21.00 0.20
nan nan nan nan nan nan 4.1460 19.80 0.20
"SDSS J000657.53+141546.7" 1.73973 14.2630 3.250 1.899 3.180 nan nan nan
"SDSS J000730.82+160732.5" 1.87846 16.1257 3.501 3.278 3.427 nan nan nan
"PSS J0007+2417" 1.91125 24.2900 4.050 2.758 3.967 3.1940 19.50 0.07
nan nan nan nan nan nan 3.4970 20.95 0.10
nan nan nan nan nan nan 3.7060 20.65 0.15
nan nan nan nan nan nan 3.8390 20.65 0.10
"SDSS J000807.27-103942.7" 2.03036 -10.6619 2.459 2.307 2.402 nan nan nan
"LBQS 0006+0230" 2.23903 2.7934 2.090 1.787 2.039 nan nan nan
"LBQS 0006+0200" 2.38077 2.2851 2.350 1.634 2.295 nan nan nan
"SDSS J000950.50+141002.0" 2.46046 14.1672 3.151 2.456 3.083 nan nan nan
"PKS 0007+016" 2.49443 1.9653 2.900 1.882 2.836 nan nan nan
"LBQS 0007-0004" 2.56871 0.2077 2.290 1.670 2.236 nan nan nan
"SDSS J0010-0037" 2.59227 -0.6170 3.152 2.507 3.084 nan nan nan
"SDSS J001115.23+144601.8" 2.81348 14.7672 4.970 4.037 4.870 nan nan nan
"SDSS J001205.03+144122.2" 3.02097 14.6895 2.522 2.307 2.464 nan nan nan
"LBQS 0009-0138" 3.04500 -1.3686 1.990 1.634 1.941 nan nan nan
"LBQS 0009+0219" 3.08167 2.6100 2.660 1.784 2.600 nan nan nan
"LBQS 0009-0215" 3.08819 -1.9826 2.110 1.634 2.059 nan nan nan
"SDSS J001240.56+135236.7" 3.16905 13.8769 3.187 2.490 3.118 3.0217 20.55 0.15
"SDSS J001255.36-091425.7" 3.23069 -9.2405 3.004 2.594 2.938 nan nan nan
"LBQS 0010-0012" 3.27563 0.0755 2.150 1.634 2.098 2.0233 20.80 0.20
"SDSS J001328.20+135828.0" 3.36754 13.9744 3.575 2.635 3.500 3.2808 21.55 0.15
"PSS J0014+3032" 3.67917 30.5343 4.470 2.866 4.380 nan nan nan
"SDSS J001502.25+001212.5" 3.75943 0.2035 2.852 2.470 2.789 nan nan nan
"SDSS J001512.45+155248.3" 3.80190 15.8801 3.211 2.337 3.142 nan nan nan
"SDSS J001549.08+001731.9" 3.95452 0.2922 3.066 2.920 2.999 nan nan nan
"LBQS 0013-0029" 4.01001 -0.2070 2.080 1.634 2.029 1.9730 20.70 0.20
"SDSS J001617.03-100419.2" 4.07101 -10.0720 2.444 2.307 2.388 nan nan nan
"SDSS J001641.17+010045.2" 4.17156 1.0126 3.038 2.642 2.972 nan nan nan
"[HB89] 0014+813" 4.28531 81.5856 3.380 1.928 3.308 nan nan nan
"LBQS 0014-0256" 4.33840 -2.6557 1.850 1.729 1.803 nan nan nan
"LBQS 0015+0239" 4.54739 2.9443 2.470 1.784 2.413 nan nan nan
"SDSS J001813.88+142455.6" 4.55788 14.4155 4.232 3.351 4.146 nan nan nan
"SDSS J001820.71+141851.5" 4.58632 14.3143 3.937 2.799 3.856 nan nan nan
"SDSS J001918.43+150611.3" 4.82681 15.1032 4.153 3.719 4.068 3.9710 20.40 0.20
"LBQS 0016+0045" 4.83047 1.0312 2.310 1.651 2.256 nan nan nan
"SDSS J001950.05-004040.7" 4.95859 -0.6780 4.327 3.310 4.240 nan nan nan
"SDSS J002120.04+155125.6" 5.33354 15.8571 3.696 2.898 3.619 nan nan nan
"LBQS 0018-0220" 5.36399 -2.0593 2.560 1.634 2.502 nan nan nan
"LBQS 0018+0047" 5.36618 1.0723 1.830 1.655 1.784 nan nan nan
"SDSS J002130.68+140953.5" 5.37787 14.1649 2.413 2.307 2.357 nan nan nan
"SDSS J002146.71-004847.9" 5.44466 -0.8133 2.502 2.307 2.445 nan nan nan
"BR 0019-1522" 5.53332 -15.0944 4.528 2.970 4.437 3.4370 20.92 0.20
"LBQS 0020+0217" 5.85353 2.5662 1.800 1.665 1.754 nan nan nan
"SDSS J002337.54+003127.4" 5.90645 0.5243 2.407 2.307 2.351 nan nan nan
"LBQS 0022+0150" 6.14719 2.1133 2.770 1.791 2.708 nan nan nan
"LBQS 0023+0010" 6.40541 0.4568 1.900 1.657 1.852 nan nan nan
"SDSS J002609.07-003749.3" 6.53780 -0.6304 2.382 2.311 2.327 nan nan nan
"SDSS J002627.28+152446.2" 6.61367 15.4129 3.591 3.232 3.516 nan nan nan
"SDSS J002636.27+151247.0" 6.65115 15.2131 3.226 2.565 3.157 nan nan nan
"LBQS 0025-0151" 6.89083 -1.5811 2.080 1.634 2.029 nan nan nan
"SDSS J002820.38+153358.5" 7.08493 15.5663 2.402 2.307 2.346 nan nan nan
"LBQS 0026+0158" 7.18445 2.2561 1.890 1.727 1.843 nan nan nan
"SDSS J002937.33+001412.7" 7.40557 0.2369 2.561 2.307 2.503 nan nan nan
"SDSS J002946.37-093540.8" 7.44323 -9.5947 3.614 3.179 3.538 nan nan nan
"LBQS 0027+0149" 7.46724 2.1016 2.330 1.694 2.275 nan nan nan
"LBQS 0027+0103" 7.53378 1.3366 2.290 1.634 2.236 1.9375 20.60 0.20
"PSS J0030+1702" 7.56829 17.0445 4.282 2.763 4.195 nan nan nan
"BR J0030-5129" 7.64321 -51.4962 4.173 2.529 4.088 nan nan nan
"LBQS 0028+0236" 7.68827 2.8913 2.000 1.634 1.951 nan nan nan
"LBQS 0028-0148" 7.74708 -1.5303 2.080 1.840 2.029 nan nan nan
"SDSS J003126.79+150739.5" 7.86167 15.1276 4.283 3.410 4.196 nan nan nan
"LBQS 0029+0017" 7.89823 0.5726 2.230 1.725 2.177 nan nan nan
"LBQS 0029-0152" 7.90202 -1.6061 2.390 2.013 2.334 nan nan nan
"SDSS J003146.62+145519.4" 7.94425 14.9221 3.365 2.489 3.293 nan nan nan
"SDSS J003203.29-084405.0" 8.01373 -8.7348 3.253 2.443 3.183 nan nan nan
"SDSS J003250.12-105357.6" 8.20885 -10.8994 2.447 2.344 2.390 nan nan nan
"PSS J0034+1639" 8.72842 16.6554 4.292 2.981 4.205 3.7550 20.40 0.15
"SDSS J003501.88-091817.6" 8.75785 -9.3049 2.424 2.307 2.368 2.3376 20.55 0.15
"SDSS J003503.76+001641.6" 8.76572 0.2782 2.671 2.307 2.611 nan nan nan
"SDSS J0035+0040" 8.85535 0.6675 4.747 3.309 4.653 nan nan nan
"SDSS J003545.86+002305.7" 8.94111 0.3850 3.226 2.383 3.157 nan nan nan
"SDSS J003742.04+154938.1" 9.42518 15.8273 2.707 2.335 2.646 nan nan nan
"SDSS J003939.96+152720.3" 9.91652 15.4557 2.867 2.471 2.804 nan nan nan
"UM 264" 10.07589 -1.6228 2.340 1.654 2.285 nan nan nan
"SDSS J004054.65-091526.8" 10.22772 -9.2574 4.980 4.046 4.880 4.7400 20.25 0.20
"SDSS J004142.52-085704.6" 10.42718 -8.9513 3.612 3.143 3.536 nan nan nan
"SDSS J004143.15-005855.1" 10.42985 -0.9820 2.544 2.307 2.486 nan nan nan
"LBQS 0039-2630" 10.51727 -26.2344 1.810 1.634 1.764 nan nan nan
"SDSS J004205.22-103957.5" 10.52176 -10.6660 2.489 2.440 2.432 nan nan nan
"SDSS J004219.74-102009.4" 10.58228 -10.3360 3.863 2.488 3.783 2.7555 20.00 0.10
"SDSS J004240.65+141529.6" 10.66940 14.2582 3.722 2.684 3.645 nan nan nan
"LBQS 0040-2917" 10.78500 -29.0150 2.090 1.634 2.039 nan nan nan
"PKS 0040-005" 10.84763 -0.2646 2.798 2.409 2.736 nan nan nan
"LBQS 0041-2638" 10.92836 -26.3696 3.045 1.657 2.979 nan nan nan
"LBQS 0041-2707" 10.96597 -26.8576 2.790 1.668 2.728 nan nan nan
"LBQS 0041-2607" 10.99494 -25.8541 2.505 1.634 2.448 nan nan nan
"LBQS 0041-2658" 11.02438 -26.7014 2.460 1.634 2.403 nan nan nan
"LBQS 0041-2859" 11.03264 -28.7195 2.130 1.589 2.079 nan nan nan
"LBQS 0042-2627" 11.14151 -26.1891 3.298 2.113 3.227 nan nan nan
"[WHO91] 0042-269" 11.21774 -26.6695 3.330 2.215 3.259 nan nan nan
"LBQS 0042-3053" 11.25831 -30.6173 1.970 1.634 1.921 nan nan nan
"LBQS 0042-2930" 11.28542 -29.2422 2.390 1.591 2.334 1.9310 20.50 0.20
"LBQS 0042-2657" 11.33162 -26.6809 2.900 2.226 2.836 nan nan nan
"LBQS 0043-2937" 11.36878 -29.3437 2.230 1.656 2.177 nan nan nan
"LBQS 0045-3002" 11.87796 -29.7751 2.020 1.603 1.970 nan nan nan
"SDSS J004732.71+002111.4" 11.88639 0.3532 2.879 2.495 2.815 nan nan nan
"UM 667" 11.95880 -3.4253 3.138 1.961 3.070 nan nan nan
"SDSS J004806.04+004623.6" 12.02524 0.7732 2.358 2.307 2.303 nan nan nan
"UM 278" 12.02524 -1.0560 2.527 2.307 2.469 nan nan nan
"[HB89] 0046-293 NED01" 12.12300 -29.0559 4.014 2.882 3.932 nan nan nan
"BRI J0048-2442" 12.14404 -24.7017 4.083 2.587 4.000 nan nan nan
"SDSS J004852.41-002430.7" 12.21841 -0.4086 2.696 2.338 2.635 nan nan nan
"[LWT91] 0047-2326" 12.36562 -23.1610 3.422 2.291 3.349 nan nan nan
"SDSS J0050-0053" 12.52645 -0.8887 4.332 2.590 4.245 nan nan nan
"SDSS J005010.53+153909.6" 12.54392 15.6527 2.954 2.585 2.889 nan nan nan
"LBQS 0047-2759" 12.56625 -27.7211 2.130 1.649 2.079 nan nan nan
"LBQS 0047-3050" 12.58373 -30.5725 2.970 1.930 2.905 nan nan nan
"LBQS 0047-2538" 12.60356 -25.3762 1.970 1.591 1.921 nan nan nan
"SDSS J005043.09-094314.7" 12.67956 -9.7208 2.899 2.517 2.835 nan nan nan
"LBQS 0048-2545" 12.75840 -25.4800 2.080 1.634 2.029 nan nan nan
"LBQS 0048-0119" 12.76013 -1.0456 1.880 1.634 1.833 nan nan nan
"LBQS 0049-2820" 12.86338 -28.0761 2.260 1.638 2.207 2.0713 20.50 0.20
"LBQS 0049-0104" 12.90971 -0.8033 2.100 1.715 2.049 nan nan nan
"LBQS 0049-0012" 12.98853 0.0652 1.950 1.634 1.902 nan nan nan
"LBQS 0049+0045" 13.01000 1.0248 2.270 1.644 2.216 nan nan nan
"SDSS J005206.08-110837.9" 13.02534 -11.1439 3.249 2.426 3.179 nan nan nan
"SDSS J005225.44+004251.0" 13.10602 0.7142 2.920 2.307 2.856 nan nan nan
"SDSS J005229.50-110310.0" 13.12297 -11.0527 2.438 2.307 2.382 nan nan nan
"UM 288" 13.14050 1.6779 2.310 1.681 2.256 nan nan nan
"LBQS 0050-2523" 13.18625 -25.1144 2.160 1.592 2.108 nan nan nan
"SDSS J005319.20+134708.8" 13.33002 13.7858 2.923 2.522 2.859 2.6285 20.75 0.15
"SDSS J005419.98+002727.9" 13.58328 0.4578 2.519 2.307 2.461 nan nan nan
"LBQS 0051-0226" 13.60179 -2.1776 2.530 1.634 2.472 nan nan nan
"LBQS 0052-0058" 13.72851 -0.7122 2.210 1.634 2.157 nan nan nan
"SDSS J005508.97-085914.8" 13.78744 -8.9874 2.476 2.307 2.419 nan nan nan
"LBQS 0053-0134" 14.06098 -1.3078 2.060 1.634 2.010 nan nan nan
"[HB89] 0053-284" 14.10446 -28.1425 3.635 2.447 3.559 nan nan nan
"LBQS 0054+0200" 14.18598 2.2750 1.870 1.634 1.823 nan nan nan
"SDSS J005653.25-094121.7" 14.22191 -9.6894 3.244 2.837 3.174 nan nan nan
"SDSS J005700.18+143737.7" 14.25082 14.6272 2.643 2.307 2.583 nan nan nan
"[HB89] 0054-006" 14.32084 -0.4092 2.760 1.854 2.698 nan nan nan
"LBQS 0055-2744" 14.39545 -27.4744 2.200 1.567 2.148 nan nan nan
"LBQS 0055+0141" 14.40445 1.9646 2.230 1.651 2.177 nan nan nan
"LBQS 0055-0200" 14.45244 -1.7398 1.980 1.782 1.931 nan nan nan
"[HB89] 0055-269" 14.49135 -26.7206 3.661 1.600 3.585 nan nan nan
"SDSS J005814.30+011530.3" 14.55966 1.2584 2.495 2.307 2.438 nan nan nan
"LBQS 0055+0025" 14.60313 0.6871 1.910 1.634 1.862 nan nan nan
"LBQS 0056+0125" 14.82340 1.7018 3.160 2.197 3.092 2.7750 21.00 0.20
"LBQS 0056-0241" 14.83463 -2.4280 2.230 1.779 2.177 nan nan nan
"SDSS J005922.65+000301.4" 14.84438 0.0504 4.154 3.784 4.069 nan nan nan
"[VV2006] J145833.4+681321" 14.97594 68.2225 4.291 2.990 4.204 nan nan nan
"PMN J0100-2708" 15.05104 -27.1477 3.546 2.192 3.471 nan nan nan
"LBQS 0057-0225" 15.06875 -2.1536 2.010 1.715 1.961 nan nan nan
"LBQS 0058-2604" 15.13165 -25.8096 2.470 1.606 2.413 nan nan nan
"LBQS 0058-0227" 15.18627 -2.1880 2.230 1.712 2.177 nan nan nan
"LBQS 0058+0155" 15.22565 2.1935 1.950 1.634 1.902 nan nan nan
"[WHO91] 0058-292" 15.26916 -28.9669 3.070 1.778 3.003 2.6711 21.20 0.20
"LBQS 0059-0207" 15.42597 -1.8641 2.290 1.653 2.236 nan nan nan
"LBQS 0059-2625" 15.47005 -26.1496 2.100 1.614 2.049 nan nan nan
"LBQS 0059+0035" 15.61464 0.8602 2.533 2.307 2.475 nan nan nan
"LBQS 0100-3105" 15.76132 -30.8271 2.640 1.687 2.580 2.1310 20.50 0.20
"LBQS 0100+0146" 15.78476 2.0387 1.910 1.692 1.862 nan nan nan
"[HB89] 0100+130" 15.79708 13.2717 2.690 1.640 2.629 2.3093 21.40 0.20
"LBQS 0101-2548" 15.88873 -25.5400 1.970 1.596 1.921 nan nan nan
"LBQS 0101-3025" 15.98043 -30.1634 3.164 1.937 3.096 nan nan nan
"LBQS 0102-0240" 16.22542 -2.4014 1.840 1.731 1.793 nan nan nan
"UM 669" 16.32002 -18.7784 3.040 2.044 2.974 2.3693 21.00 0.20
"LBQS 0102-0214" 16.32121 -1.9742 1.980 1.649 1.931 1.7431 20.60 0.20
"LBQS 0103-0140" 16.41762 -1.4157 2.210 1.634 2.157 nan nan nan
"LBQS 0103-2901" 16.48548 -28.7581 2.870 1.922 2.807 nan nan nan
"PSS J0106+2601" 16.50333 26.0174 4.309 2.764 4.222 3.9600 20.50 0.20
"SDSS J010619.24+004823.3" 16.58017 0.8065 4.449 3.598 4.358 nan nan nan
"LBQS 0104+0030" 16.70014 0.7744 1.870 1.667 1.823 nan nan nan
"PC 0104+0215" 16.70685 2.5171 4.171 2.881 4.086 nan nan nan
"SDSS J010657.94-085500.1" 16.74144 -8.9167 2.346 2.307 2.291 nan nan nan
"LBQS 0105-2649" 16.92472 -26.5582 2.460 1.667 2.403 nan nan nan
"SDSS J010758.75-101916.7" 16.99482 -10.3213 2.555 2.307 2.497 nan nan nan
"SDSS J010815.26+000708.5" 17.06359 0.1191 2.355 2.307 2.300 nan nan nan
"SDSS J010822.69+001147.9" 17.09455 0.1967 3.708 2.879 3.631 nan nan nan
"LBQS 0106-0230" 17.15057 -2.2422 2.280 1.634 2.226 nan nan nan
"LBQS 0106+0119" 17.16155 1.5834 2.100 1.871 2.049 nan nan nan
"SDSS J010858.02+005114.5" 17.24176 0.8541 2.952 2.553 2.887 2.7570 20.60 0.15
"FBQS J0109-0928" 17.27473 -9.4805 2.582 2.307 2.523 nan nan nan
"LBQS 0107+0022" 17.47655 0.6370 1.970 1.634 1.921 nan nan nan
"LBQS 0108+0028" 17.65869 0.7483 2.010 1.733 1.961 nan nan nan
"LBQS 0109+0213" 18.07045 2.4966 2.350 1.734 2.295 nan nan nan
"SDSS J011237.34+001929.7" 18.15564 0.3249 2.697 2.645 2.636 nan nan nan
"LBQS 0110-0107" 18.16766 -0.8676 1.890 1.643 1.843 nan nan nan
"BRI J0113-2803" 18.43488 -28.0548 4.314 2.784 4.227 3.0745 19.50 0.10
nan nan nan nan nan nan 3.1060 21.20 0.10
nan nan nan nan nan nan 3.8905 19.50 0.10
"SDSS J011351.96-093551.0" 18.46652 -9.5976 3.669 2.643 3.592 nan nan nan
"[VCV96] BR 0111-28" 18.46876 -28.2354 4.300 2.709 4.213 3.1043 21.00 0.20
"[VCV96] Q 0112-27" 18.72010 -27.2358 2.894 1.784 2.830 nan nan nan
"[HB89] 0112+030" 18.72167 3.2492 2.810 1.813 2.747 2.4227 21.00 0.20
"[VCV96] Q 0112-30" 18.76958 -30.4206 2.990 1.881 2.925 2.4191 20.50 0.20
nan nan nan nan nan nan 2.7023 20.30 0.20
"SDSS J011532.42-105300.2" 18.88508 -10.8834 2.960 2.786 2.895 nan nan nan
"SDSS J011545.58-091457.3" 18.93994 -9.2493 2.512 2.307 2.454 nan nan nan
"SDSS J011546.19-100145.8" 18.94252 -10.0294 2.507 2.307 2.449 nan nan nan
"UM 670" 19.34737 -8.6923 3.163 1.838 3.095 nan nan nan
"PSS J0117+1552" 19.37987 15.8712 4.243 2.364 4.157 2.5230 20.10 0.15
"[VCV96] Q 0115-30" 19.39167 -29.7747 3.249 1.733 3.179 nan nan nan
"PSS J0118+0320" 19.50000 3.3333 4.232 2.901 4.146 4.1280 19.95 0.15
"SDSS J011847.34+004654.9" 19.69732 0.7819 2.664 2.307 2.604 nan nan nan
"SDSS J012019.99+000735.5" 20.08331 0.1266 4.101 3.230 4.017 nan nan nan
"SDSS J012020.36+132433.6" 20.08488 13.4093 2.567 2.307 2.508 nan nan nan
"PSS J0121+0347" 20.35898 3.7851 4.125 2.545 4.041 2.9770 19.50 0.10
"2MASSi J0121560+144824" 20.48342 14.8067 2.865 2.307 2.802 nan nan nan
"SDSS J012211.11+150914.3" 20.54633 15.1540 4.460 3.471 4.370 3.5194 20.45 0.20
"SDSS J012230.61+133437.8" 20.62758 13.5772 3.013 2.307 2.947 2.3486 20.30 0.15
"SDSS J0124+0044" 21.01571 0.7424 3.837 2.077 3.758 2.2610 20.70 0.15
"SDSS J012412.45-010049.9" 21.05195 -1.0138 2.830 2.307 2.767 nan nan nan
"SDSS J012509.42-104300.8" 21.28927 -10.7169 4.498 3.639 4.406 4.1870 20.50 0.20
"SDSS J0125-1027" 21.37857 -10.4611 3.351 2.347 3.280 nan nan nan
"SDSS J012606.60+142825.9" 21.52752 14.4739 2.775 2.732 2.713 nan nan nan
"[HB89] 0123+257" 21.67830 25.9837 2.370 1.644 2.315 nan nan nan
"SDSS J012656.34+153642.9" 21.73479 15.6119 3.267 2.382 3.197 nan nan nan
"SDSS J012700.68-004559.1" 21.75287 -0.7664 4.084 2.546 4.001 3.7280 20.85 0.10
"SDSS J012747.80+140543.2" 21.94919 14.0954 2.488 2.307 2.431 nan nan nan
"SDSS J012906.01+145907.1" 22.27508 14.9853 3.864 3.049 3.784 3.2355 20.85 0.20
"PSS J0131+0633" 22.80083 6.5611 4.430 3.008 4.341 3.1730 19.95 0.10
nan nan nan nan nan nan 3.6890 19.50 0.10
"PSS J0132+1341" 23.04104 13.6943 4.152 2.833 4.067 3.9360 20.40 0.15
"SDSS J013242.76-094301.5" 23.17820 -9.7171 4.264 3.278 4.178 nan nan nan
"FBQS J0132+0026" 23.20576 0.4409 3.183 2.307 3.114 nan nan nan
"SDSS J013317.78+144300.4" 23.32414 14.7168 3.231 2.563 3.162 2.9766 20.15 0.20
"PSS J0133+0400" 23.41800 4.0166 4.185 2.850 4.100 3.6920 20.70 0.10
nan nan nan nan nan nan 3.7725 20.70 0.10
nan nan nan nan nan nan 3.9950 19.90 0.10
"[HB89] 0131+013" 23.45347 1.6046 3.792 3.116 3.713 nan nan nan
"PSS J0134+3307" 23.58958 33.1323 4.536 2.976 4.445 3.7600 20.60 0.10
"UM 672" 23.66100 -19.5353 3.130 1.714 3.062 nan nan nan
"BRI J0137-4224" 24.35171 -42.4047 3.971 2.512 3.889 3.1000 19.70 0.10
"SDSS J013724.43-082419.8" 24.35180 -8.4055 2.566 2.307 2.508 nan nan nan
"SDSS J013729.94+002243.1" 24.37478 0.3786 2.744 2.374 2.683 nan nan nan
"SDSS J013854.66+142848.8" 24.72781 14.4803 3.126 2.830 3.058 nan nan nan
"SDSS J013858.67-101624.4" 24.74452 -10.2735 3.241 2.530 3.171 nan nan nan
"SDSS J013900.78-084720.5" 24.75329 -8.7891 3.135 2.328 3.067 nan nan nan
"SDSS J0139-0824" 24.75586 -8.4122 3.016 2.307 2.950 2.6773 20.70 0.15
"UM 121" 24.76010 6.2604 2.350 1.749 2.295 nan nan nan
"[HB89] 0136+176" 24.92491 17.8854 2.730 1.632 2.669 nan nan nan
"SDSS J014049.18-083942.5" 25.20495 -8.6618 3.716 3.249 3.639 nan nan nan
"FBQS J0141-0024" 25.34600 -0.4061 2.598 2.307 2.539 nan nan nan
"SDSS J014214.73+002324.3" 25.56147 0.3901 3.373 2.427 3.301 nan nan nan
"SDSS J014347.87+002736.3" 25.94956 0.4601 2.423 2.307 2.367 nan nan nan
"SDSS J014406.90-080701.5" 26.02876 -8.1171 2.508 2.406 2.450 nan nan nan
"[HB89] 0142-100" 26.31921 -9.7548 2.731 2.349 2.670 nan nan nan
"SDSS J014518.72+134300.2" 26.32801 13.7167 2.490 2.307 2.433 nan nan nan
"SDSS J014529.65-084133.3" 26.37355 -8.6926 2.483 2.315 2.426 nan nan nan
"UM 366" 26.46342 -1.3419 3.141 1.673 3.073 nan nan nan
"SDSS J014609.33-092918.2" 26.53889 -9.4884 4.148 3.625 4.064 3.6804 20.25 0.20
"UM 368" 26.58323 -0.7747 3.172 2.307 3.104 nan nan nan
"SDSS J0148-0907" 27.21108 -9.1203 3.313 2.307 3.242 nan nan nan
"SDSS J014937.97+142548.6" 27.40823 14.4302 3.305 2.639 3.234 nan nan nan
"SDSS J015006.46-080203.5" 27.52697 -8.0343 2.592 2.307 2.533 nan nan nan
"SDSS J015009.45-082510.7" 27.53941 -8.4197 2.763 2.404 2.701 nan nan nan
"SDSS J015017.71+002902.3" 27.57380 0.4840 2.979 2.586 2.914 nan nan nan
"SDSS J0150+0041" 27.70346 0.6906 3.703 3.238 3.626 nan nan nan
"MG3 J015105+2516" 27.77597 25.2913 3.100 1.825 3.033 nan nan nan
"UM 674" 27.77793 -9.5334 2.850 1.797 2.787 nan nan nan
"PSS J0152+0735" 28.04625 7.5973 4.051 1.890 3.968 3.8400 20.70 0.20
"[HB89] 0149+335" 28.14407 33.8425 2.430 1.640 2.374 2.1413 20.50 0.20
"SDSS J015313.81-085820.5" 28.30760 -8.9724 2.468 2.307 2.411 nan nan nan
"SDSS J015339.60-001104.8" 28.41505 -0.1847 4.195 2.825 4.110 nan nan nan
"SDSS J015514.43+141241.4" 28.81019 14.2115 3.824 3.346 3.745 3.6579 20.60 0.15
"UM 148" 29.15011 4.7578 2.993 1.673 2.927 nan nan nan
"SDSS J015741.56-010629.5" 29.42320 -1.1082 3.564 2.456 3.489 nan nan nan
"SDSS J015819.76-001222.0" 29.58237 -0.2061 3.285 2.307 3.215 nan nan nan
"SDSS J015925.07-001755.3" 29.85448 -0.2987 3.281 2.356 3.211 nan nan nan
"SDSS J015935.48+000401.2" 29.89784 0.0670 3.275 2.921 3.205 nan nan nan
"UM 154" 30.49892 3.8451 2.470 1.644 2.413 nan nan nan
"SDSS J020316.37-074832.1" 30.81821 -7.8089 3.303 2.436 3.232 nan nan nan
"SDSS J020446.86+125650.0" 31.19529 12.9472 3.086 2.409 3.019 nan nan nan
"[HB89] 0201+365" 31.23165 36.8217 2.912 1.632 2.848 1.7680 20.50 0.20
nan nan nan nan nan nan 2.4614 20.40 0.20
"SDSS J020608.14-085923.1" 31.53392 -8.9898 2.361 2.307 2.306 nan nan nan
"SDSS J020651.46-094141.3" 31.71443 -9.6948 3.132 2.785 3.064 nan nan nan
"SDSS J020944.62+051713.5" 32.43588 5.2871 4.194 2.943 4.109 3.6660 20.50 0.10
nan nan nan nan nan nan 3.8620 20.30 0.15
"UM 402" 32.46129 -0.0851 2.850 2.307 2.787 nan nan nan
"SDSS J020951.92-082904.8" 32.46635 -8.4847 3.040 2.696 2.974 nan nan nan
"SDSS J0210-0018" 32.67984 -0.3051 4.700 3.177 4.606 nan nan nan
"SDSS J0211-0009" 32.76133 -0.1529 4.874 3.402 4.778 nan nan nan
"PSS J0211+1107" 32.83346 11.1212 3.973 2.439 3.891 2.5255 20.00 0.10
nan nan nan nan nan nan 3.1415 20.00 0.10
nan nan nan nan nan nan 3.5015 19.90 0.10
"SDSS J021129.16+124110.7" 32.87154 12.6863 2.954 2.307 2.889 2.5947 20.60 0.15
"SDSS J021150.72+120949.7" 32.96138 12.1639 3.067 2.686 3.000 nan nan nan
"SDSS J021206.14-091438.5" 33.02559 -9.2440 2.418 2.307 2.362 nan nan nan
"SDSS J021232.19-100422.1" 33.13417 -10.0728 2.497 2.350 2.440 nan nan nan
"SDSS J021318.98-090458.2" 33.32910 -9.0829 3.794 2.820 3.715 nan nan nan
"PMN J0214-0518" 33.62208 -5.2958 3.977 2.554 3.895 3.7207 19.70 0.15
"SDSS J021540.92-092536.7" 33.92056 -9.4269 3.059 2.440 2.992 nan nan nan
"SDSS J021646.94-092107.2" 34.19560 -9.3520 3.716 3.249 3.639 nan nan nan
"SDSS J021720.47+005935.6" 34.33530 0.9933 2.788 2.400 2.726 nan nan nan
"SDSS J021740.96-085447.9" 34.42070 -8.9133 2.571 2.307 2.512 nan nan nan
"[HB89] 0216+080" 34.73890 8.2910 3.000 1.731 2.934 2.2930 20.50 0.20
"SDSS J022103.53-074948.8" 35.26472 -7.8303 2.575 2.307 2.516 nan nan nan
"SDSS J022143.18-001803.8" 35.42996 -0.3011 2.645 2.307 2.585 nan nan nan
"SDSS J022437.10-083426.6" 36.15460 -8.5741 3.136 2.713 3.068 nan nan nan
"SDSS J022518.35-001332.2" 36.32651 -0.2256 3.627 2.661 3.551 nan nan nan
"SDSS J022559.77-073938.7" 36.49908 -7.6608 2.993 2.598 2.927 nan nan nan
"SDSS J022632.49-003841.4" 36.63546 -0.6448 2.351 2.307 2.296 nan nan nan
"SDSS J022827.64-010050.3" 37.11518 -1.0140 3.165 2.466 3.097 nan nan nan
"SDSS J022844.08+000217.0" 37.18372 0.0381 2.721 2.353 2.660 nan nan nan
"SDSS J022922.88-075833.1" 37.34535 -7.9759 3.774 3.592 3.696 nan nan nan
"SDSS J023137.65-072854.4" 37.90688 -7.4818 5.420 4.417 5.313 4.8870 20.75 0.20
"SDSS J023139.52+001758.4" 37.91472 0.2996 2.375 2.307 2.320 nan nan nan
"[HB89] 0229+131" 37.94123 13.3819 2.070 1.767 2.020 nan nan nan
"SDSS J023230.42-072644.2" 38.12678 -7.4456 2.551 2.512 2.493 nan nan nan
"SDSS J023308.30-002605.0" 38.28465 -0.4347 2.484 2.307 2.427 nan nan nan
"SDSS J023359.71+004938.5" 38.49884 0.8274 2.522 2.307 2.464 nan nan nan
"SDSS J023408.97-075107.5" 38.53740 -7.8521 2.540 2.307 2.482 2.3189 20.95 0.15
"SDSS J023423.47-075939.6" 38.59784 -7.9943 2.541 2.456 2.483 nan nan nan
"BR J0234-1806" 38.72975 -18.1024 4.305 2.957 4.218 3.6930 20.40 0.15
nan nan nan nan nan nan 4.2280 19.70 0.10
"SDSS J023903.43-003850.6" 39.76430 -0.6475 3.078 2.307 3.011 nan nan nan
"SDSS J023923.47-081005.1" 39.84782 -8.1681 4.023 3.176 3.941 nan nan nan
"SDSS J023924.48-090138.6" 39.85201 -9.0274 2.472 2.307 2.415 nan nan nan
"SDSS J023933.23-071125.5" 39.88848 -7.1905 3.225 2.512 3.156 nan nan nan
"SDSS J024154.42-004757.5" 40.47678 -0.7994 2.384 2.307 2.328 nan nan nan
"UM 677" 40.48557 -15.2450 2.786 1.928 2.724 nan nan nan
"SDSS J024337.16-002340.1" 40.90488 -0.3945 2.349 2.307 2.294 nan nan nan
"SDSS J024338.46+004433.5" 40.91026 0.7427 2.421 2.307 2.365 nan nan nan
"BRI 0241-0146" 41.00765 -1.5678 4.055 2.743 3.972 nan nan nan
"SDSS J024447.78-081606.1" 41.19914 -8.2683 4.046 2.883 3.963 nan nan nan
"SDSS J024555.83-084025.7" 41.48264 -8.6738 2.572 2.307 2.513 nan nan nan
"SDSS J024614.54+005427.3" 41.56059 0.9076 3.009 2.307 2.943 nan nan nan
"BR 0245-0608" 41.98522 -5.9329 4.233 2.891 4.147 nan nan nan
"PSS J0248+1802" 42.22625 18.0472 4.439 2.858 4.350 nan nan nan
"SDSS J024933.40-083454.4" 42.38922 -8.5818 2.492 2.307 2.435 nan nan nan
"SDSS J025021.76-075749.9" 42.59069 -7.9639 3.344 2.311 3.273 nan nan nan
"UM 678" 42.91830 -22.0074 3.210 2.044 3.141 nan nan nan
"UM 679" 42.95007 -18.2414 3.210 1.871 3.141 nan nan nan
"SDSS J0251-0737" 42.96337 -7.6189 3.078 2.307 3.011 nan nan nan
"SDSS J025345.19-004706.0" 43.43837 -0.7851 2.451 2.307 2.394 nan nan nan
"SDSS J025345.38-003809.6" 43.43914 -0.6360 2.972 2.579 2.907 nan nan nan
"SDSS J025512.28-071107.9" 43.80122 -7.1856 2.820 2.437 2.757 2.6120 20.45 0.15
"LBQS 0252+0136" 43.81350 1.8079 2.470 1.634 2.413 nan nan nan
"SDSS J025518.57+004847.4" 43.82741 0.8132 4.003 2.702 3.921 3.2555 20.90 0.10
nan nan nan nan nan nan 3.4505 19.70 0.10
nan nan nan nan nan nan 3.9145 21.50 0.10
"LBQS 0254+0000" 44.18621 0.2128 2.250 1.634 2.197 nan nan nan
"SDSS J025647.05-085041.3" 44.19605 -8.8448 4.230 3.713 4.144 nan nan nan
"SDSS J025754.18+000506.4" 44.47579 0.0851 2.680 2.572 2.620 nan nan nan
"LBQS 0256-0000" 44.77349 0.1894 3.365 2.307 3.293 nan nan nan
"LBQS 0256-0031" 44.86882 -0.3333 2.000 1.634 1.951 nan nan nan
"LBQS 0258+0210" 45.19178 2.3792 2.520 1.634 2.462 nan nan nan
"SDSS J030047.61-074902.8" 45.19842 -7.8175 2.939 2.621 2.874 nan nan nan
"BR J0301-5537" 45.33979 -55.6199 4.133 2.825 4.049 3.2200 20.30 0.20
"SDSS J030307.91-064457.6" 45.78298 -6.7493 3.041 2.353 2.975 nan nan nan
"LBQS 0301-0035" 45.92103 -0.3894 3.231 2.307 3.162 nan nan nan
"LBQS 0302-0019" 46.20774 -0.1371 3.295 2.307 3.225 nan nan nan
"BR J0307-4945" 46.84533 -49.7633 4.716 3.130 4.622 3.1870 19.80 0.10
nan nan nan nan nan nan 3.3545 20.20 0.10
nan nan nan nan nan nan 3.5910 20.50 0.15
nan nan nan nan nan nan 4.4665 20.60 0.10
"LBQS 0305+0127" 47.01414 1.6555 2.150 1.634 2.098 nan nan nan
"LBQS 0307-0058" 47.51256 -0.7794 2.110 1.634 2.059 nan nan nan
"SDSS J031013.11-065806.2" 47.55466 -6.9684 3.041 2.359 2.975 nan nan nan
"UM 682" 47.61711 -19.1621 2.756 1.673 2.694 nan nan nan
"SDSS J031028.87-005326.1" 47.62030 -0.8906 2.460 2.307 2.403 nan nan nan
"SDSS J031036.84+005521.5" 47.65354 0.9227 3.782 2.825 3.704 3.1142 20.20 0.20
"SDSS J0310-0014" 47.65404 -0.2492 4.658 3.087 4.565 3.4200 20.50 0.20
"BR J0311-1722" 47.81333 -17.3798 4.034 2.562 3.951 3.7340 19.60 0.15
"LBQS 0308+0129" 47.85770 1.6836 2.340 1.739 2.285 nan nan nan
"[HB89] 0308+190" 47.92750 19.2278 2.839 1.673 2.776 nan nan nan
"SDSS J031213.97-062658.8" 48.05826 -6.4497 4.033 2.923 3.950 nan nan nan
"SDSS J031348.33-010433.0" 48.45143 -1.0758 2.468 2.307 2.411 nan nan nan
"SDSS J031452.06+001346.3" 48.71695 0.2295 3.202 2.436 3.133 2.6345 20.15 0.20
"SDSS J031522.08-080043.7" 48.84206 -8.0122 2.894 2.307 2.830 nan nan nan
"SDSS J031609.83+004043.0" 49.04099 0.6786 2.920 2.336 2.856 nan nan nan
"SDSS J031712.23-075850.3" 49.30098 -7.9807 2.899 2.307 2.835 nan nan nan
"[HB89] 0316-203" 49.60507 -20.2052 2.869 1.747 2.806 nan nan nan
"SDSS J031845.17-001845.3" 49.68822 -0.3126 3.223 2.342 3.154 nan nan nan
"SDSS J031906.71-010928.6" 49.77797 -1.1580 3.139 2.752 3.071 nan nan nan
"SDSS J0322-0558" 50.60872 -5.9736 3.957 3.491 3.876 3.7630 20.20 0.20
"BR J0324-2918" 51.18456 -29.3059 4.622 2.900 4.530 nan nan nan
"SDSS J032608.12-003340.0" 51.53385 -0.5611 4.158 3.108 4.073 nan nan nan
"SDSS J032740.66-065147.3" 51.91946 -6.8632 3.015 2.355 2.949 nan nan nan
"SDSS J033029.75-005918.1" 52.62397 -0.9884 2.747 2.407 2.686 nan nan nan
"[HB89] 0329-255" 52.78717 -25.4120 2.689 1.661 2.628 nan nan nan
"SDSS J033119.66-074143.1" 52.83194 -7.6953 4.734 3.838 4.638 nan nan nan
"SDSS J033224.95-062116.0" 53.10396 -6.3545 2.760 2.390 2.698 nan nan nan
"SDSS J033406.98-063406.4" 53.52910 -6.5685 3.966 3.001 3.885 nan nan nan
"BR 0331-1622" 53.55604 -16.2014 4.380 2.868 4.292 3.5600 20.60 0.20
"UM 683" 54.11208 -20.3278 3.132 2.057 3.064 nan nan nan
"SDSS J033721.73-070901.7" 54.34057 -7.1505 2.641 2.428 2.581 nan nan nan
"SDSS J033829.30+002156.2" 54.62211 0.3656 5.040 4.096 4.939 nan nan nan
"SDSS J0338-0005" 54.72824 -0.0892 3.050 2.307 2.984 nan nan nan
"PKS 0336-017" 54.75413 -1.5549 3.200 2.109 3.131 3.0619 21.20 0.20
"SDSS J033957.96-065220.7" 54.99152 -6.8724 2.833 2.511 2.770 nan nan nan
"SDSS J034024.57-051909.2" 55.10243 -5.3193 2.340 2.307 2.285 nan nan nan
"SDSS J034300.87-062229.9" 55.75367 -6.3750 3.623 3.207 3.547 3.5111 20.15 0.20
"SDSS J034402.85-065300.6" 56.01188 -6.8835 3.957 2.820 3.876 nan nan nan
"SDSS J034435.96-001527.5" 56.14985 -0.2577 2.345 2.307 2.290 nan nan nan
"SDSS J034502.22-063622.7" 56.25927 -6.6063 2.484 2.307 2.427 nan nan nan
"[HB89] 0345+015" 57.00952 1.6551 3.638 2.699 3.562 nan nan nan
"SDSS J034930.23-063925.1" 57.37603 -6.6570 2.541 2.358 2.483 nan nan nan
"[HB89] 0347-383" 57.43201 -38.1754 3.230 2.044 3.161 3.0244 20.80 0.20
"[HB89] 0351-390" 58.33039 -38.9323 3.010 1.632 2.944 nan nan nan
"SDSS J035329.87-004327.2" 58.37448 -0.7242 3.677 2.951 3.600 nan nan nan
"BR 0351-1034" 58.44544 -10.4220 4.351 3.090 4.263 nan nan nan
"UM 684" 58.52330 -27.4056 2.823 1.673 2.760 nan nan nan
"BR 0353-3820" 58.77037 -38.1952 4.545 3.030 4.454 nan nan nan
"SDSS J040241.42-064137.9" 60.67260 -6.6939 2.432 2.307 2.376 nan nan nan
"BR 0401-1711" 60.98613 -17.0562 4.227 2.858 4.141 nan nan nan
"BR J0415-4357" 63.81321 -43.9647 4.073 2.800 3.990 3.8080 20.50 0.20
"BR 0418-5723" 64.96225 -57.2703 4.461 2.820 4.371 nan nan nan
"[HB89] 0420-388 NED01" 65.56163 -38.7479 3.123 2.094 3.055 nan nan nan
"[HB89] 0420+003" 65.67466 0.5056 2.918 1.673 2.854 nan nan nan
"BR 0424-2209" 66.54304 -22.0381 4.329 2.751 4.242 2.9825 21.40 0.15
nan nan nan nan nan nan 3.1590 19.50 0.10
nan nan nan nan nan nan 3.6070 19.80 0.15
"H 0428-1342" 67.66154 -13.5962 3.244 1.965 3.174 nan nan nan
"H 0449-1325" 72.92738 -13.3425 3.097 2.006 3.030 2.0520 20.40 0.20
"PSS J0452+0355" 73.21458 3.9325 4.395 3.115 4.306 nan nan nan
"[HB89] 0457+024" 74.96688 2.4920 2.380 1.645 2.325 nan nan nan
"[HB89] 0458-020" 75.30337 -1.9873 2.290 1.960 2.236 2.0399 21.70 0.20
"[HB89] 0504+030" 76.90194 3.1312 2.460 1.803 2.403 nan nan nan
"BR 0523-3345" 81.27575 -33.7182 4.385 2.817 4.297 nan nan nan
"BR J0529-3526" 82.31621 -35.4343 4.418 2.817 4.329 3.1935 19.50 0.10
nan nan nan nan nan nan 3.5720 20.20 0.15
"BR J0529-3552" 82.33671 -35.8761 4.172 2.825 4.087 3.6840 20.40 0.15
nan nan nan nan nan nan 4.0670 19.70 0.15
"[HB89] 0528-250" 82.53318 -25.0583 2.779 1.961 2.717 2.1404 21.00 0.20
"[HB89] 0552+398" 88.87836 39.8137 2.360 1.644 2.305 nan nan nan
"[HB89] 0636+680" 100.51774 67.9766 3.178 2.019 3.109 nan nan nan
"[HB89] 0642+449" 101.63344 44.8546 3.408 2.192 3.336 nan nan nan
"BR J0714-6455" 108.63071 -64.9196 4.464 2.776 4.374 2.8810 19.70 0.15
nan nan nan nan nan nan 3.0700 19.60 0.15
"SDSS J072117.43+415114.6" 110.32267 41.8541 2.467 2.307 2.410 nan nan nan
"SDSS J072321.95+382440.9" 110.84148 38.4114 3.099 2.915 3.032 nan nan nan
"SDSS J072534.23+431335.0" 111.39266 43.2264 2.449 2.307 2.392 nan nan nan
"SDSS J072554.52+392243.3" 111.47717 39.3787 3.248 2.463 3.178 nan nan nan
"SDSS J072559.05+432303.8" 111.49606 43.3844 4.019 3.055 3.937 nan nan nan
"SDSS J072609.12+385114.4" 111.53801 38.8540 2.474 2.307 2.417 nan nan nan
"SDSS J072737.89+411424.6" 111.90791 41.2402 4.283 3.742 4.196 nan nan nan
"SDSS J072949.00+365729.3" 112.45422 36.9582 2.490 2.334 2.433 nan nan nan
"SDSS J073002.80+434003.0" 112.51173 43.6675 2.937 2.307 2.872 nan nan nan
"SDSS J073006.47+381400.3" 112.52699 38.2334 3.086 2.936 3.019 nan nan nan
"SDSS J073103.12+445949.4" 112.76302 44.9971 4.998 4.061 4.898 nan nan nan
"SDSS J073146.99+364346.3" 112.94583 36.7295 4.033 2.994 3.950 3.5913 20.80 0.20
"SDSS J073149.50+285448.6" 112.95631 28.9136 3.676 2.625 3.599 2.6859 20.55 0.15
"SDSS J073231.41+385027.2" 113.13089 38.8409 3.052 2.745 2.986 nan nan nan
"SDSS J073232.79+435500.4" 113.13663 43.9168 3.435 2.483 3.362 nan nan nan
"B2 0730+27A" 113.33538 27.3510 2.937 2.332 2.872 2.7266 20.05 0.20
"[HB89] 0731+653" 114.08875 65.2200 3.038 2.019 2.972 nan nan nan
"SDSS J073634.60+402603.4" 114.14417 40.4343 3.977 3.096 3.895 3.1284 20.25 0.20
nan nan nan nan nan nan 3.8482 20.20 0.20
"SDSS J073706.77+430903.9" 114.27823 43.1511 3.013 2.605 2.947 nan nan nan
"SDSS J073718.16+323631.4" 114.32568 32.6088 3.017 2.307 2.951 2.8924 20.30 0.15
"SDSS J073728.62+284655.0" 114.36926 28.7820 2.567 2.307 2.508 nan nan nan
"SDSS J073735.50+280927.5" 114.39793 28.1577 3.004 2.307 2.938 2.8797 20.30 0.15
"SDSS J073746.98+242458.1" 114.44575 24.4162 3.590 3.135 3.515 nan nan nan
"SDSS J073748.60+263205.0" 114.45254 26.5347 4.589 3.568 4.497 nan nan nan
"SDSS J073813.18+271038.2" 114.55495 27.1773 2.442 2.307 2.386 nan nan nan
"SDSS J073816.91+314437.0" 114.57047 31.7436 2.013 2.533 1.964 nan nan nan
"SDSS J073820.28+412716.0" 114.58455 41.4544 3.033 2.307 2.967 nan nan nan
"SDSS J073912.62+410254.1" 114.80261 41.0484 2.994 2.442 2.928 nan nan nan
"SDSS J073912.74+282856.0" 114.80312 28.4822 3.242 2.807 3.172 nan nan nan
"SDSS J073932.63+294249.5" 114.88600 29.7138 2.494 2.312 2.437 nan nan nan
"SDSS J073934.66+231450.6" 114.89445 23.2474 2.869 2.496 2.806 nan nan nan
"SDSS J073947.17+445236.7" 114.94656 44.8769 3.575 2.650 3.500 nan nan nan
"SDSS J073952.95+221307.4" 114.97065 22.2187 3.739 2.812 3.661 nan nan nan
"SDSS J074005.66+242609.6" 115.02363 24.4360 3.778 3.347 3.700 nan nan nan
"SDSS J074026.97+224034.5" 115.11241 22.6763 3.666 2.986 3.589 nan nan nan
"SDSS J074034.41+441002.8" 115.14341 44.1675 2.412 2.307 2.356 nan nan nan
"SDSS J074037.08+491845.1" 115.15453 49.3126 3.767 3.083 3.689 nan nan nan
"SDSS J074131.39+212432.9" 115.38080 21.4092 2.662 2.307 2.602 nan nan nan
"SDSS J074134.46+381559.3" 115.39363 38.2665 2.372 2.307 2.317 nan nan nan
"SDSS J074141.91+311810.7" 115.42467 31.3030 2.415 2.307 2.359 nan nan nan
"SDSS J074144.48+335637.0" 115.43535 33.9436 3.819 3.005 3.740 nan nan nan
"SDSS J074145.00+215932.8" 115.43753 21.9925 3.036 2.623 2.970 nan nan nan
"SDSS J074154.59+341252.1" 115.47749 34.2145 3.909 2.843 3.828 nan nan nan
"SDSS J074247.94+422844.6" 115.69978 42.4791 3.799 3.619 3.720 nan nan nan
"SDSS J074318.01+472514.0" 115.82508 47.4206 3.070 2.371 3.003 2.9590 20.85 0.15
"SDSS J074354.28+464130.2" 115.97620 46.6917 4.367 4.186 4.279 nan nan nan
"SDSS J074359.72+481952.7" 115.99886 48.3313 2.440 2.307 2.384 nan nan nan
"SDSS J074429.82+251037.4" 116.12426 25.1771 2.458 2.307 2.401 nan nan nan
"SDSS J074437.52+205900.1" 116.15635 20.9834 2.680 2.307 2.620 2.5341 20.80 0.15
"SDSS J074442.12+375521.5" 116.17553 37.9226 2.389 2.307 2.333 nan nan nan
"SDSS J074444.14+502959.1" 116.18392 50.4998 3.033 2.699 2.967 nan nan nan
"SDSS J074500.40+193618.8" 116.25170 19.6052 3.388 2.530 3.316 nan nan nan
"SDSS J074500.46+341731.0" 116.25196 34.2920 3.711 2.614 3.634 2.9946 20.30 0.15
nan nan nan nan nan nan 3.2283 21.10 0.15
"SDSS J074503.25+214727.2" 116.26356 21.7909 3.081 2.307 3.014 nan nan nan
"SDSS J074517.73+223157.7" 116.32392 22.5327 3.517 3.069 3.443 nan nan nan
"SDSS J074520.21+415725.3" 116.33422 41.9571 2.855 2.307 2.792 nan nan nan
"2MASSi J0745217+473436" 116.34078 47.5767 3.221 2.307 3.152 3.0179 20.40 0.15
"SDSS J074545.97+471014.3" 116.44155 47.1707 2.948 2.544 2.883 nan nan nan
"SDSS J074549.94+373225.2" 116.45813 37.5403 3.003 2.858 2.937 nan nan nan
"B2 0743+25" 116.60781 25.8173 2.979 2.353 2.914 nan nan nan
"SDSS J074626.95+322929.4" 116.61233 32.4915 3.047 2.348 2.981 nan nan nan
"SDSS J074628.65+344248.3" 116.61941 34.7134 2.743 2.360 2.682 nan nan nan
"SDSS J074640.16+344624.7" 116.66737 34.7735 4.009 2.903 3.927 nan nan nan
"SDSS J074643.26+210854.9" 116.68027 21.1486 3.482 3.024 3.408 nan nan nan
"SDSS J074644.53+395749.7" 116.68560 39.9638 3.769 2.872 3.691 3.4447 20.15 0.20
"SDSS J074711.15+273903.3" 116.79647 27.6509 4.133 2.710 4.049 2.9185 19.50 0.10
nan nan nan nan nan nan 3.4235 20.90 0.10
nan nan nan nan nan nan 3.9010 20.60 0.15
"SDSS J074713.25+175948.2" 116.80524 17.9967 3.747 3.269 3.669 3.5739 20.45 0.20
"SDSS J074724.99+482236.0" 116.85414 48.3767 2.380 2.307 2.325 nan nan nan
"SDSS J074732.63+244747.0" 116.88599 24.7964 3.112 2.415 3.045 nan nan nan
"SDSS J074743.65+500027.6" 116.93196 50.0077 3.377 2.681 3.305 nan nan nan
"SDSS J074746.77+345819.2" 116.94489 34.9721 3.153 2.307 3.085 nan nan nan
"SDSS J074749.74+443417.0" 116.95729 44.5714 4.435 3.107 4.346 3.7620 20.00 0.20
nan nan nan nan nan nan 4.0190 21.10 0.15
"SDSS J074758.56+293315.9" 116.99402 29.5544 3.145 3.055 3.077 nan nan nan
"SDSS J074759.97+190019.4" 116.99991 19.0054 3.344 2.976 3.273 nan nan nan
"SDSS J074815.54+225838.0" 117.06477 22.9772 3.148 2.752 3.080 nan nan nan
"SDSS J074823.85+332051.2" 117.09941 33.3476 2.983 2.575 2.918 nan nan nan
"SDSS J074834.05+474224.2" 117.14189 47.7068 2.490 2.307 2.433 nan nan nan
"SDSS J074851.16+343359.1" 117.21319 34.5664 3.330 2.331 3.259 nan nan nan
"SDSS J074856.03+222953.1" 117.23348 22.4981 3.623 2.870 3.547 2.9818 20.40 0.20
"SDSS J074859.02+382231.9" 117.24594 38.3756 2.583 2.307 2.524 nan nan nan
"SDSS J074914.13+305605.8" 117.30889 30.9350 3.436 2.396 3.363 nan nan nan
"SDSS J074916.67+264740.8" 117.31948 26.7947 3.380 2.357 3.308 2.8809 20.45 0.15
"SDSS J074926.83+414631.5" 117.36180 41.7754 3.739 2.951 3.661 nan nan nan
"FBQS J074927.9+415242" 117.36628 41.8784 3.111 2.307 3.044 nan nan nan
"SDSS J074931.89+153055.8" 117.38292 15.5155 2.536 2.307 2.478 nan nan nan
"SDSS J074934.44+172305.8" 117.39352 17.3850 3.244 2.524 3.174 nan nan nan
"SDSS J074939.01+433217.6" 117.41257 43.5382 3.142 2.307 3.074 nan nan nan
"SDSS J075003.88+415923.0" 117.51618 41.9897 2.403 2.364 2.347 nan nan nan
"SDSS J075006.62+491834.1" 117.52760 49.3095 3.582 2.799 3.507 nan nan nan
"SDSS J075017.49+405825.3" 117.57290 40.9737 3.863 2.883 3.783 nan nan nan
"SDSS J075018.22+263002.0" 117.57593 26.5006 2.436 2.307 2.380 nan nan nan
"SDSS J075020.46+173728.9" 117.58526 17.6247 2.417 2.363 2.361 nan nan nan
"SDSS J075032.56+444526.1" 117.63568 44.7573 3.358 3.030 3.287 3.1888 20.25 0.20
"SDSS J075037.01+313848.1" 117.65423 31.6467 2.399 2.307 2.343 nan nan nan
"SDSS J075047.95+144322.1" 117.69983 14.7228 3.133 2.307 3.065 nan nan nan
"SDSS J075051.53+370920.0" 117.71472 37.1556 3.229 2.415 3.160 nan nan nan
"SDSS J075052.91+372044.0" 117.72049 37.3456 2.562 2.307 2.504 nan nan nan
"SDSS J075103.95+424211.5" 117.76647 42.7032 4.163 2.973 4.078 nan nan nan
"SDSS J075104.41+385404.0" 117.76839 38.9011 2.502 2.307 2.445 nan nan nan
"SDSS J075113.04+312038.0" 117.80434 31.3439 3.761 2.931 3.683 3.2237 20.45 0.15
nan nan nan nan nan nan 3.3840 20.45 0.20
"SDSS J075117.58+513739.1" 117.82328 51.6275 2.658 2.430 2.598 nan nan nan
"SDSS J075154.08+264352.5" 117.97538 26.7313 3.800 3.058 3.721 nan nan nan
"SDSS J075154.63+163652.4" 117.97763 16.6146 3.368 2.385 3.296 nan nan nan
"SDSS J075155.09+451619.7" 117.97959 45.2721 3.340 2.461 3.269 2.6812 20.55 0.20
nan nan nan nan nan nan 2.9291 20.35 0.20
nan nan nan nan nan nan 3.0457 20.45 0.20
"SDSS J075158.64+424522.9" 117.99438 42.7564 2.453 2.307 2.396 nan nan nan
"SDSS J075207.23+243201.9" 118.03013 24.5339 2.433 2.307 2.377 nan nan nan
"SDSS J075214.14+221356.9" 118.05892 22.2325 2.941 2.537 2.876 2.6575 21.40 0.15
"SDSS J075238.60+280515.9" 118.16086 28.0878 3.409 2.986 3.337 nan nan nan
"SDSS J075254.75+280337.0" 118.22816 28.0603 2.382 2.307 2.327 nan nan nan
"B3 0749+426" 118.26391 42.5252 3.589 2.324 3.514 nan nan nan
"SDSS J075303.87+284715.5" 118.26616 28.7877 2.682 2.342 2.622 2.3925 20.45 0.20
"SDSS J075313.81+330327.6" 118.30758 33.0577 3.962 3.014 3.881 nan nan nan
"SDSS J075320.67+433832.8" 118.33616 43.6425 3.806 3.011 3.727 3.6116 20.20 0.20
"2MASSi J0753261+403039" 118.35885 40.5107 2.935 2.307 2.870 nan nan nan
"SDSS J075327.45+272957.1" 118.36441 27.4992 3.348 2.413 3.277 nan nan nan
"SDSS J075334.52+512343.3" 118.39387 51.3954 2.427 2.307 2.371 nan nan nan
"SDSS J075347.41+281805.1" 118.44757 28.3014 4.031 3.063 3.948 nan nan nan
"SDSS J075354.94+193639.4" 118.47895 19.6110 3.826 3.045 3.747 nan nan nan
"SDSS J075357.85+424100.3" 118.49104 42.6835 3.203 2.601 3.134 nan nan nan
"SDSS J075442.10+323240.0" 118.67544 32.5444 2.342 2.307 2.287 nan nan nan
"SDSS J075443.02+234941.2" 118.67928 23.8281 3.424 2.584 3.351 nan nan nan
"SDSS J075509.98+233210.0" 118.79159 23.5361 3.657 2.967 3.581 nan nan nan
"SDSS J075510.30+202351.7" 118.79293 20.3977 2.878 2.307 2.814 nan nan nan
"SDSS J075515.93+154216.6" 118.81639 15.7046 3.298 3.237 3.227 nan nan nan
"SDSS J075521.96+432424.0" 118.84151 43.4067 3.167 2.436 3.099 nan nan nan
"SDSS J075526.94+360151.1" 118.86228 36.0309 2.382 2.307 2.327 nan nan nan
"SDSS J075535.60+405802.9" 118.89839 40.9675 2.417 2.307 2.361 nan nan nan
"SDSS J075540.14+183500.7" 118.91728 18.5836 3.198 2.481 3.129 nan nan nan
"PC 0751+5623" 118.93329 56.2522 4.281 3.526 4.194 nan nan nan
"SDSS J075545.60+405643.4" 118.94002 40.9455 2.343 2.307 2.288 nan nan nan
"SDSS J075550.45+510621.2" 118.96023 51.1059 2.816 2.307 2.753 nan nan nan
"SDSS J075552.41+134551.1" 118.96840 13.7642 3.663 2.085 3.587 2.4855 20.00 0.15
"SDSS J075552.48+491738.4" 118.96876 49.2939 3.605 3.148 3.529 nan nan nan
"SDSS J0756+4104" 119.07559 41.0691 5.090 3.551 4.990 4.3600 20.15 0.10
"SDSS J075620.42+354126.2" 119.08512 35.6906 3.021 2.351 2.955 nan nan nan
"SDSS J075630.59+483228.7" 119.12749 48.5413 2.365 2.307 2.310 nan nan nan
"SDSS J075635.22+434124.8" 119.14678 43.6902 2.354 2.307 2.299 nan nan nan
"SDSS J075636.73+164850.7" 119.15306 16.8141 2.867 2.471 2.804 nan nan nan
"SDSS J075647.86+390830.5" 119.19947 39.1418 3.054 2.655 2.987 nan nan nan
"SDSS J075658.38+193253.3" 119.24328 19.5482 3.349 2.625 3.278 nan nan nan
"SDSS J075710.36+362301.5" 119.29320 36.3838 2.994 2.307 2.928 nan nan nan
"SDSS J075715.33+213333.7" 119.31391 21.5594 2.974 2.581 2.909 nan nan nan
"SDSS J075724.01+265846.9" 119.35007 26.9797 2.402 2.307 2.346 nan nan nan
"SDSS J075732.89+441424.6" 119.38705 44.2402 4.170 3.088 4.085 nan nan nan
"SDSS J075741.13+153838.7" 119.42142 15.6441 2.675 2.619 2.615 nan nan nan
"SDSS J075757.12+191021.5" 119.48801 19.1727 2.908 2.344 2.844 nan nan nan
"SDSS J075819.70+202300.9" 119.58211 20.3836 3.748 2.677 3.670 nan nan nan
"SDSS J075847.84+483210.3" 119.69936 48.5362 4.476 3.583 4.386 nan nan nan
"SDSS J075859.81+165811.8" 119.74923 16.9700 3.442 2.514 3.369 nan nan nan
"SDSS J075901.28+284703.4" 119.75537 28.7843 2.855 2.461 2.792 nan nan nan
"SDSS J075907.57+180054.7" 119.78158 18.0152 4.820 3.911 4.723 4.6580 20.95 0.20
"SDSS J075910.07+383642.8" 119.79199 38.6119 3.989 2.774 3.907 nan nan nan
"SDSS J075929.44+201105.0" 119.87267 20.1847 3.142 2.400 3.074 nan nan nan
"SDSS J075947.38+410636.9" 119.94747 41.1103 3.781 2.970 3.703 nan nan nan
"SDSS J075948.31+510538.8" 119.95135 51.0942 2.365 2.307 2.310 nan nan nan
"SDSS J075951.83+312941.1" 119.96599 31.4948 3.166 2.307 3.098 3.0335 20.50 0.15
"SDSS J080005.95+213137.6" 120.02482 21.5271 3.996 3.523 3.914 nan nan nan
"SDSS J080014.89+272036.0" 120.06209 27.3434 3.786 2.747 3.707 nan nan nan
"SDSS J080018.82+522725.2" 120.07845 52.4570 3.190 2.783 3.121 nan nan nan
"SDSS J080023.01+305101.1" 120.09595 30.8504 4.676 3.789 4.581 4.0980 21.05 0.20
"SDSS J080025.10+441723.1" 120.10462 44.2898 3.555 2.347 3.480 nan nan nan
"SDSS J080037.12+290723.6" 120.15469 29.1232 3.804 3.024 3.725 nan nan nan
"SDSS J080050.27+192058.9" 120.20950 19.3497 3.948 2.726 3.867 3.4290 20.00 0.10
"SDSS J080055.45+212547.9" 120.23107 21.4300 2.493 2.307 2.436 nan nan nan
"SDSS J080105.01+345006.7" 120.27090 34.8352 2.858 2.528 2.795 nan nan nan
"2MASSi J0801178+521034" 120.32414 52.1763 3.235 2.307 3.166 nan nan nan
"SDSS J080131.31+223055.5" 120.38049 22.5154 2.401 2.307 2.345 nan nan nan
"SDSS J080132.02+192317.5" 120.38342 19.3882 2.542 2.307 2.484 nan nan nan
"B3 0758+475" 120.40701 47.4245 3.273 2.625 3.203 nan nan nan
"SDSS J080144.54+273549.5" 120.43559 27.5971 3.121 2.307 3.053 2.9462 20.65 0.15
"SDSS J080205.33+185714.8" 120.52222 18.9541 2.416 2.307 2.360 nan nan nan
"SDSS J080240.49+245732.6" 120.66871 24.9591 2.878 2.307 2.814 nan nan nan
"SDSS J080245.86+531456.2" 120.69112 53.2490 3.829 3.049 3.750 nan nan nan
"B2 0759+29" 120.70175 29.2929 2.379 2.307 2.324 nan nan nan
"SDSS J080300.49+500331.6" 120.75208 50.0588 3.775 3.587 3.697 nan nan nan
"SDSS J080305.83+503215.1" 120.77432 50.5376 3.244 3.020 3.174 nan nan nan
"SDSS J080318.73+422037.0" 120.82806 42.3436 3.398 2.480 3.326 nan nan nan
"SDSS J080333.64+281443.5" 120.89018 28.2455 3.707 2.910 3.630 3.3011 20.10 0.20
"SDSS J080336.37+432757.2" 120.90157 43.4659 2.899 2.499 2.835 2.7688 20.20 0.20
"SDSS J080342.39+355448.4" 120.92665 35.9135 3.308 2.367 3.237 nan nan nan
"SDSS J080349.50+512319.9" 120.95633 51.3889 2.885 2.307 2.821 nan nan nan
"SDSS J080356.98+251042.5" 120.98745 25.1785 2.641 2.307 2.581 2.3636 20.05 0.20
"SDSS J080357.85+222700.2" 120.99105 22.4501 2.478 2.307 2.421 nan nan nan
"SDSS J080400.30+302046.5" 121.00134 30.3463 3.446 3.006 3.373 nan nan nan
"SDSS J080425.95+183339.6" 121.10814 18.5610 2.538 2.337 2.480 nan nan nan
"SDSS J080428.58+433641.2" 121.11914 43.6115 3.814 3.338 3.735 nan nan nan
"SDSS J080430.56+542041.1" 121.12738 54.3448 3.760 2.399 3.682 2.4065 20.25 0.20
"SDSS J080500.28+332302.5" 121.25118 33.3840 2.346 2.307 2.291 nan nan nan
"SDSS J080506.67+551607.3" 121.27780 55.2687 2.374 2.307 2.319 nan nan nan
"SDSS J080523.32+214921.1" 121.34719 21.8225 3.491 2.603 3.417 nan nan nan
"SDSS J080542.63+233426.8" 121.42765 23.5741 3.354 2.614 3.283 nan nan nan
"SDSS J080553.02+302937.3" 121.47094 30.4937 3.443 2.635 3.370 3.2387 20.25 0.20
"SDSS J080556.13+242042.5" 121.48390 24.3452 2.449 2.307 2.392 nan nan nan
"SDSS J080601.38+382149.9" 121.50578 38.3639 3.563 2.700 3.488 nan nan nan
"SDSS J080620.47+504124.4" 121.58531 50.6901 2.432 2.307 2.376 nan nan nan
"SDSS J080622.42+262232.0" 121.59346 26.3756 2.389 2.307 2.333 nan nan nan
"SDSS J080622.90+251857.6" 121.59543 25.3160 2.437 2.307 2.381 nan nan nan
"SDSS J080624.43+270359.5" 121.60181 27.0665 2.435 2.307 2.379 nan nan nan
"SDSS J080624.60+180456.8" 121.60252 18.0825 2.445 2.307 2.388 nan nan nan
"SDSS J080702.73+232932.1" 121.76139 23.4923 2.410 2.307 2.354 nan nan nan
"SDSS J080715.11+132805.1" 121.81299 13.4681 4.880 3.961 4.782 nan nan nan
"SDSS J080721.42+490143.0" 121.83928 49.0286 3.123 2.362 3.055 nan nan nan
"SDSS J080723.51+544221.2" 121.84798 54.7059 4.004 3.036 3.922 3.1778 20.80 0.20
"SDSS J080725.41+174345.6" 121.85590 17.7294 3.139 2.394 3.071 nan nan nan
"SDSS J080732.60+524037.5" 121.88590 52.6771 2.913 2.556 2.849 nan nan nan
"SDSS J080735.16+413935.4" 121.89655 41.6598 3.897 3.412 3.817 nan nan nan
"SDSS J080743.58+060903.4" 121.93160 6.1510 3.246 2.585 3.176 nan nan nan
"SDSS J080744.89+234825.6" 121.93705 23.8071 3.745 3.301 3.667 nan nan nan
"SDSS J080749.05+451550.2" 121.95438 45.2640 3.200 2.374 3.131 nan nan nan
"[HB89] 0805+046" 121.98974 4.5429 2.880 1.838 2.816 nan nan nan
"SDSS J080806.61+281547.7" 122.02757 28.2633 2.883 2.335 2.819 nan nan nan
"SDSS J080822.02+364612.5" 122.09180 36.7702 3.120 2.483 3.052 nan nan nan
"SDSS J080838.42+294724.4" 122.16009 29.7901 3.243 2.528 3.173 nan nan nan
"SDSS J080849.42+521515.3" 122.20597 52.2543 4.510 3.181 4.420 3.1140 20.60 0.10
"SDSS J080853.86+070940.5" 122.22444 7.1613 3.842 2.808 3.763 3.0884 20.20 0.20
"SDSS J080856.17+455006.6" 122.23413 45.8352 3.154 2.497 3.086 nan nan nan
"SDSS J080906.87+172955.1" 122.27867 17.4987 2.954 2.307 2.889 nan nan nan
"SDSS J080908.50+201455.8" 122.28542 20.2488 2.435 2.307 2.379 nan nan nan
"SDSS J080909.87+424213.4" 122.29115 42.7037 2.674 2.307 2.614 nan nan nan
"SDSS J080912.68+311602.1" 122.30289 31.2673 2.796 2.307 2.734 nan nan nan
"SDSS J080913.45+314518.9" 122.30607 31.7553 3.140 2.307 3.072 nan nan nan
"SDSS J080916.98+053941.9" 122.32078 5.6617 2.537 2.307 2.479 2.3197 20.25 0.20
"SDSS J080918.16+453136.7" 122.32569 45.5269 2.513 2.307 2.455 nan nan nan
"SDSS J080923.45+253613.5" 122.34772 25.6038 2.458 2.307 2.401 nan nan nan
"SDSS J080926.52+354243.3" 122.36052 35.7120 3.140 2.335 3.072 2.9604 20.40 0.15
"SDSS J080930.27+352148.4" 122.37617 35.3635 3.187 2.761 3.118 nan nan nan
"SDSS J080942.99+534706.1" 122.42915 53.7850 3.994 3.004 3.912 3.3640 20.50 0.20
"SDSS J080953.55+421419.2" 122.47317 42.2387 2.979 2.642 2.914 nan nan nan
"SDSS J080954.34+233844.5" 122.47645 23.6457 3.632 2.595 3.556 3.2431 20.80 0.15
"SDSS J080956.02+502000.9" 122.48345 50.3336 3.281 2.394 3.211 nan nan nan
"SDSS J081001.75+051936.4" 122.50734 5.3268 3.935 3.430 3.854 nan nan nan
"SDSS J081009.94+384757.0" 122.54142 38.7991 3.946 3.177 3.865 nan nan nan
"SDSS J081014.62+204021.4" 122.56095 20.6726 2.484 2.307 2.427 nan nan nan
"SDSS J081029.10+360042.9" 122.62127 36.0119 2.531 2.307 2.473 nan nan nan
"SDSS J081032.22+414044.1" 122.63429 41.6789 2.400 2.307 2.344 nan nan nan
"SDSS J081039.79+345730.9" 122.66581 34.9586 3.772 2.670 3.694 nan nan nan
"SDSS J081044.73+372231.2" 122.68644 37.3754 3.341 2.568 3.270 nan nan nan
"SDSS J081054.88+460357.8" 122.72872 46.0661 4.074 2.811 3.991 2.9560 20.55 0.25
nan nan nan nan nan nan 3.4720 19.90 0.07
"SDSS J081103.27+281621.0" 122.76366 28.2725 3.369 2.325 3.297 nan nan nan
"SDSS J081109.57+245804.0" 122.78989 24.9678 3.158 2.976 3.090 nan nan nan
"SDSS J081110.32+283814.1" 122.79301 28.6373 2.953 2.307 2.888 2.4331 20.65 0.20
"SDSS J081114.32+393633.2" 122.80971 39.6093 3.073 2.920 3.006 nan nan nan
"SDSS J081125.46+233349.1" 122.85611 23.5636 3.097 2.307 3.030 nan nan nan
"SDSS J081131.91+224636.9" 122.88300 22.7769 3.366 2.375 3.294 nan nan nan
"SDSS J081220.23+323939.5" 123.08431 32.6610 2.417 2.307 2.361 nan nan nan
"FBQS J081240.6+320808" 123.16950 32.1357 2.704 2.325 2.643 2.6264 21.30 0.15
"SDSS J081241.12+442129.0" 123.17136 44.3581 4.338 3.435 4.250 nan nan nan
"SDSS J081242.93+322403.9" 123.17890 32.4011 3.454 3.020 3.381 3.1737 21.10 0.15
"SDSS J081246.93+230858.4" 123.19558 23.1496 3.275 2.307 3.205 nan nan nan
"SDSS J081251.94+200723.5" 123.21646 20.1232 2.958 2.564 2.893 nan nan nan
"SDSS J081256.05+563746.8" 123.23357 56.6297 3.317 2.456 3.246 3.2255 20.00 0.20
"[HB89] 0809+558" 123.27863 55.6793 2.403 2.307 2.347 nan nan nan
"SDSS J081326.77+230013.4" 123.36159 23.0037 3.574 3.113 3.499 3.4125 21.10 0.20
"SDSS J081333.32+350810.6" 123.38887 35.1363 4.923 4.385 4.826 nan nan nan
"SDSS J081339.42+251004.7" 123.41429 25.1680 2.886 2.307 2.822 nan nan nan
"SDSS J081418.40+233843.1" 123.57670 23.6453 3.685 3.312 3.608 nan nan nan
"SDSS J081427.60+514516.4" 123.61503 51.7546 3.732 2.980 3.654 3.1791 20.40 0.20
"SDSS J081435.17+502946.4" 123.64657 50.4962 3.885 2.741 3.805 3.7076 21.35 0.15
"SDSS J081450.47+370949.8" 123.71031 37.1638 3.464 2.742 3.391 nan nan nan
"SDSS J081453.45+195018.6" 123.72272 19.8385 3.135 2.725 3.067 nan nan nan
"SDSS J081502.70+062221.4" 123.76126 6.3726 3.113 2.817 3.046 nan nan nan
"SDSS J081503.13+230304.7" 123.76305 23.0513 2.402 2.307 2.346 nan nan nan
"SDSS J081506.82+551604.8" 123.77846 55.2680 3.002 2.694 2.936 nan nan nan
"SDSS J081510.32+465855.0" 123.79301 46.9820 3.664 2.544 3.587 nan nan nan
"SDSS J081512.48+363711.1" 123.80202 36.6198 3.178 2.828 3.109 nan nan nan
"SDSS J081518.31+060604.2" 123.82633 6.1012 2.529 2.458 2.471 nan nan nan
"SDSS J081518.56+291153.9" 123.82738 29.1983 4.255 3.165 4.169 nan nan nan
"SDSS J081522.86+343047.1" 123.84531 34.5131 3.498 2.526 3.424 2.6783 20.95 0.15
nan nan nan nan nan nan 3.3152 20.20 0.20
"SDSS J081532.62+070323.4" 123.88595 7.0565 3.143 3.072 3.075 nan nan nan
"[HB89] 0812+332" 123.89235 33.0914 2.426 2.307 2.370 nan nan nan
"SDSS J081534.27+560524.2" 123.89281 56.0901 3.202 2.551 3.133 nan nan nan
"SDSS J081534.90+244350.6" 123.89543 24.7307 3.158 2.307 3.090 nan nan nan
"SDSS J081537.40+223534.0" 123.90587 22.5928 3.216 2.633 3.147 nan nan nan
"SDSS J081538.22+362321.1" 123.90925 36.3892 3.619 2.763 3.543 nan nan nan
"SDSS J081543.16+370036.9" 123.92986 37.0103 3.190 2.538 3.121 nan nan nan
"SDSS J081552.76+271018.7" 123.96986 27.1719 3.202 2.347 3.133 nan nan nan
"SDSS J081605.19+032232.6" 124.02163 3.3757 2.775 2.388 2.713 nan nan nan
"SDSS J081618.98+482328.6" 124.07914 48.3912 3.582 2.644 3.507 2.7066 20.40 0.15
nan nan nan nan nan nan 3.4358 20.80 0.15
"SDSS J081621.32+470300.1" 124.08887 47.0500 3.305 2.489 3.234 nan nan nan
"SDSS J081633.21+305446.1" 124.13844 30.9128 3.886 2.836 3.806 nan nan nan
"SDSS J081643.53+264634.1" 124.18139 26.7762 2.638 2.307 2.578 nan nan nan
"SDSS J081643.72+301614.4" 124.18221 30.2707 2.630 2.307 2.570 nan nan nan
"SDSS J081648.98+391223.6" 124.20410 39.2066 2.385 2.307 2.329 nan nan nan
"SDSS J081653.37+054146.3" 124.22239 5.6962 2.766 2.380 2.704 nan nan nan
"SDSS J081703.36+234640.1" 124.26400 23.7778 3.079 2.698 3.012 nan nan nan
"SDSS J081707.05+230425.4" 124.27940 23.0738 2.424 2.307 2.368 nan nan nan
"SDSS J081708.87+383036.0" 124.28697 38.5100 3.747 3.063 3.669 nan nan nan
"SDSS J081735.95+372858.8" 124.39980 37.4830 2.510 2.307 2.452 nan nan nan
"SDSS J081754.52+413225.3" 124.47718 41.5404 3.536 2.572 3.462 nan nan nan
"SDSS J081803.63+321152.6" 124.51516 32.1980 2.433 2.307 2.377 nan nan nan
"SDSS J081806.87+071920.2" 124.52866 7.3223 4.625 3.746 4.531 nan nan nan
"SDSS J081809.56+321912.8" 124.53984 32.3202 3.786 2.698 3.707 nan nan nan
"SDSS J081810.03+443148.8" 124.54180 44.5302 3.877 2.841 3.797 nan nan nan
"SDSS J081811.49+053713.9" 124.54792 5.6205 2.511 2.307 2.453 nan nan nan
"SDSS J081812.91+333354.0" 124.55384 33.5650 3.509 2.551 3.435 nan nan nan
"SDSS J081813.05+263136.9" 124.55440 26.5269 4.180 3.442 4.095 3.5651 20.80 0.20
"SDSS J081823.95+375620.1" 124.59983 37.9389 2.912 2.861 2.848 nan nan nan
"SDSS J081838.09+062314.5" 124.65874 6.3874 3.218 2.884 3.149 nan nan nan
"SDSS J081844.34+355243.9" 124.68476 35.8789 3.933 3.003 3.852 nan nan nan
"SDSS J081850.01+490817.0" 124.70843 49.1381 2.954 2.307 2.889 nan nan nan
"SDSS J081851.32+285703.2" 124.71385 28.9509 3.686 3.207 3.609 3.2320 20.45 0.20
"SDSS J081855.78+095848.0" 124.73242 9.9800 3.656 2.406 3.580 3.3060 21.00 0.10
"SDSS J081901.26+225627.9" 124.75529 22.9411 2.491 2.307 2.434 nan nan nan
"SDSS J081909.05+355057.8" 124.78771 35.8494 3.144 2.751 3.076 nan nan nan
"SDSS J081910.16+501159.5" 124.79234 50.1999 2.556 2.307 2.498 nan nan nan
"SDSS J081915.23+275311.2" 124.81347 27.8865 3.292 2.577 3.222 nan nan nan
"SDSS J081932.35+260635.9" 124.88482 26.1100 3.169 2.408 3.101 nan nan nan
"SDSS J081957.31+314847.8" 124.98883 31.8133 2.426 2.307 2.370 nan nan nan
"SDSS J081957.38+305237.8" 124.98913 30.8772 2.574 2.307 2.515 nan nan nan
"SDSS J082000.18+532114.3" 125.00080 53.3540 3.075 2.307 3.008 nan nan nan
"SDSS J082008.73+075913.0" 125.03638 7.9870 2.903 2.822 2.839 nan nan nan
"SDSS J082011.04+451330.5" 125.04607 45.2251 3.350 2.412 3.279 nan nan nan
"SDSS J082012.75+344325.8" 125.05316 34.7238 3.492 2.634 3.418 2.9145 20.35 0.15
nan nan nan nan nan nan 3.0037 21.15 0.15
"SDSS J082021.74+320737.6" 125.09060 32.1271 2.428 2.307 2.372 nan nan nan
"SDSS J082033.97+432751.8" 125.14159 43.4644 2.407 2.307 2.351 nan nan nan
"SDSS J082038.69+522706.3" 125.16126 52.4518 2.462 2.307 2.405 nan nan nan
"SDSS J082038.86+310026.6" 125.16193 31.0074 2.563 2.307 2.505 nan nan nan
"SDSS J082039.66+372137.3" 125.16527 37.3604 4.270 3.805 4.184 nan nan nan
"SDSS J082045.59+080326.2" 125.18997 8.0573 2.910 2.307 2.846 nan nan nan
"SDSS J082050.72+431146.1" 125.21135 43.1962 2.496 2.307 2.439 nan nan nan
"SDSS J082058.37+081948.0" 125.24322 8.3300 2.517 2.307 2.459 nan nan nan
"SDSS J082059.34+561021.9" 125.24730 56.1728 3.659 3.305 3.583 nan nan nan
"SDSS J082104.92+535146.5" 125.27052 53.8629 2.898 2.307 2.834 2.4760 20.00 0.20
"SDSS J082107.33+562111.3" 125.28055 56.3532 3.618 3.160 3.542 nan nan nan
"2MASSi J0821075+310750" 125.28172 31.1309 2.619 2.307 2.560 2.5351 20.15 0.20
"SDSS J082122.22+081947.1" 125.34261 8.3298 3.109 2.917 3.042 nan nan nan
"[HB89] 0819-032" 125.41682 -3.3868 2.350 1.704 2.295 nan nan nan
"SDSS J082150.30+441218.6" 125.45962 44.2052 2.425 2.321 2.369 nan nan nan
"SDSS J082159.58+402236.4" 125.49827 40.3768 3.775 2.973 3.697 3.6126 20.45 0.15
"SDSS J082204.67+393722.8" 125.51950 39.6230 3.028 2.307 2.962 2.5101 20.15 0.20
"SDSS J082209.16+313956.7" 125.53818 31.6658 2.362 2.307 2.307 nan nan nan
"SDSS J082212.34+160436.9" 125.55146 16.0769 4.510 3.649 4.418 nan nan nan
"SDSS J082214.29+275200.8" 125.55955 27.8669 3.273 2.584 3.203 nan nan nan
"SDSS J082214.48+251902.5" 125.56036 25.3174 2.739 2.356 2.678 nan nan nan
"SDSS J082221.22+214410.5" 125.58843 21.7363 2.944 2.307 2.879 nan nan nan
"SDSS J082225.16+331716.7" 125.60487 33.2880 2.771 2.384 2.709 nan nan nan
"SDSS J082234.68+543421.1" 125.64452 54.5725 3.562 3.111 3.487 nan nan nan
"SDSS J082236.84+274624.1" 125.65351 27.7734 2.449 2.307 2.392 nan nan nan
"SDSS J082257.04+070104.3" 125.73769 7.0179 2.954 2.307 2.889 nan nan nan
"SDSS J082308.63+225655.2" 125.78598 22.9487 3.056 2.641 2.989 2.8409 20.00 0.20
"SDSS J082313.06+535024.0" 125.80445 53.8400 2.555 2.307 2.497 nan nan nan
"SDSS J082316.57+224204.6" 125.81906 22.7013 3.214 2.492 3.145 nan nan nan
"SDSS J082320.88+472020.2" 125.83702 47.3390 2.620 2.307 2.561 nan nan nan
"SDSS J082322.36+221741.8" 125.84318 22.2950 2.875 2.307 2.811 nan nan nan
"SDSS J082328.61+061146.0" 125.86925 6.1961 2.783 2.397 2.721 nan nan nan
"SDSS J082340.47+342752.9" 125.91865 34.4647 4.248 3.093 4.162 3.2265 20.05 0.20
nan nan nan nan nan nan 3.8449 20.05 0.20
"[HB89] 0820+296" 125.92138 29.4745 2.370 1.644 2.315 nan nan nan
"SDSS J082341.92+202531.8" 125.92469 20.4255 2.526 2.417 2.468 nan nan nan
"SDSS J082358.28+413739.2" 125.99290 41.6276 2.886 2.499 2.822 nan nan nan
"SDSS J082401.62+313113.6" 126.00677 31.5205 3.215 2.404 3.146 2.8351 20.55 0.20
"SDSS J082405.90+311235.3" 126.02462 31.2098 2.387 2.307 2.331 nan nan nan
"SDSS J082409.97+042318.4" 126.04158 4.3884 3.763 2.848 3.685 nan nan nan
"SDSS J082422.65+443509.1" 126.09441 44.5859 2.549 2.307 2.491 nan nan nan
"SDSS J082426.97+072325.9" 126.11240 7.3905 2.877 2.307 2.813 2.3488 20.40 0.15
"SDSS J082428.02+234107.9" 126.11676 23.6855 2.578 2.307 2.519 nan nan nan
"SDSS J082435.59+073243.4" 126.14833 7.5454 2.500 2.307 2.443 nan nan nan
"SDSS J082454.02+130217.0" 126.22510 13.0381 5.207 4.237 5.103 4.8300 20.85 0.20
"SDSS J082503.02+361520.0" 126.26262 36.2556 3.875 3.522 3.795 nan nan nan
"SDSS J082503.56+071344.0" 126.26485 7.2289 2.524 2.309 2.466 nan nan nan
"SDSS J082508.95+313040.1" 126.28733 31.5112 2.432 2.307 2.376 nan nan nan
"SDSS J082520.02+570523.7" 126.33343 57.0899 3.453 2.570 3.380 nan nan nan
"SDSS J082527.26+310019.6" 126.36360 31.0055 2.485 2.307 2.428 nan nan nan
"SDSS J082531.88+263619.2" 126.38284 26.6054 2.564 2.307 2.506 nan nan nan
"SDSS J082535.18+512706.3" 126.39662 51.4518 3.512 2.461 3.438 3.3180 20.85 0.15
"SDSS J082538.66+294649.0" 126.41112 29.7803 3.065 2.663 2.998 nan nan nan
"SDSS J082540.12+354414.2" 126.41720 35.7373 3.846 2.742 3.767 3.2053 20.25 0.20
nan nan nan nan nan nan 3.6562 21.10 0.20
"SDSS J082544.61+333208.8" 126.43593 33.5358 2.935 2.307 2.870 2.4854 20.70 0.15
"SDSS J082612.54+451355.6" 126.55228 45.2321 3.817 2.798 3.738 3.4595 21.35 0.15
nan nan nan nan nan nan 3.7062 20.50 0.15
"SDSS J082617.20+210514.0" 126.57169 21.0873 2.656 2.307 2.596 nan nan nan
"SDSS J082619.70+314847.8" 126.58212 31.8133 3.094 2.307 3.027 2.9122 20.30 0.15
"SDSS J082625.22+261252.7" 126.60511 26.2146 2.495 2.307 2.438 nan nan nan
"SDSS J082631.20+483320.7" 126.63000 48.5558 2.438 2.347 2.382 nan nan nan
"SDSS J082632.78+544540.0" 126.63660 54.7611 3.134 2.518 3.066 nan nan nan
"SDSS J082638.58+515233.1" 126.66078 51.8759 2.844 2.307 2.781 nan nan nan
"SDSS J082645.88+071647.0" 126.69120 7.2797 3.137 2.307 3.069 nan nan nan
"SDSS J082708.26+355532.5" 126.78444 35.9257 2.490 2.320 2.433 nan nan nan
"SDSS J082725.02+284736.2" 126.85428 28.7934 3.078 2.381 3.011 2.9083 20.50 0.15
"SDSS J082726.33+230238.7" 126.85975 23.0441 3.030 2.618 2.964 2.6822 20.25 0.20
"SDSS J082801.65+411937.2" 127.00691 41.3270 2.546 2.307 2.488 nan nan nan
"SDSS J082813.47+065326.2" 127.05614 6.8906 3.002 2.605 2.936 nan nan nan
"SDSS J082815.42+214313.8" 127.06428 21.7205 2.390 2.307 2.334 2.3288 20.05 0.20
"SDSS J082819.63+393617.1" 127.08183 39.6048 2.958 2.620 2.893 nan nan nan
"SDSS J082854.70+431220.1" 127.22797 43.2056 3.169 2.314 3.101 nan nan nan
"SDSS J082855.82+490251.5" 127.23266 49.0476 3.120 2.439 3.052 nan nan nan
"SDSS J082857.47+205243.7" 127.23950 20.8788 2.611 2.307 2.552 nan nan nan
"SDSS J082859.97+500451.3" 127.24991 50.0809 2.467 2.310 2.410 nan nan nan
"SDSS J082900.83+282804.2" 127.25350 28.4678 2.633 2.307 2.573 nan nan nan
"SDSS J082902.69+440511.2" 127.26127 44.0865 3.057 2.655 2.990 nan nan nan
"SDSS J082906.63+242322.9" 127.27765 24.3897 2.416 2.307 2.360 nan nan nan
"SDSS J082917.89+353116.1" 127.32457 35.5211 3.029 2.620 2.963 nan nan nan
"SDSS J082918.45+442614.8" 127.32692 44.4375 3.679 2.672 3.602 nan nan nan
"SDSS J082939.30+070844.7" 127.41379 7.1458 3.985 3.186 3.903 3.3165 20.40 0.20
nan nan nan nan nan nan 3.4256 20.25 0.20
"SDSS J083009.05+335726.7" 127.53774 33.9574 2.632 2.307 2.572 nan nan nan
"SDSS J083021.74+444000.9" 127.59060 44.6669 3.606 3.207 3.530 nan nan nan
"SDSS J083030.66+463111.7" 127.62775 46.5199 3.266 2.598 3.196 nan nan nan
"SDSS J083045.98+293308.9" 127.69162 29.5525 3.106 2.526 3.039 nan nan nan
"SDSS J083047.06+511025.7" 127.69613 51.1738 2.968 2.410 2.903 2.8053 20.10 0.20
"SDSS J083047.20+221557.6" 127.69668 22.2660 3.199 2.545 3.130 nan nan nan
"SDSS J083049.77+043822.7" 127.70741 4.6397 2.479 2.307 2.422 nan nan nan
"SDSS J083051.75+323327.7" 127.71564 32.5577 2.370 2.307 2.315 nan nan nan
"SDSS J083052.88+380907.3" 127.72040 38.1521 3.149 2.381 3.081 nan nan nan
"SDSS J083053.71+390300.2" 127.72385 39.0500 3.244 2.528 3.174 nan nan nan
"SDSS J083055.56+324342.1" 127.73153 32.7284 2.432 2.307 2.376 nan nan nan
"SDSS J083102.55+335803.1" 127.76067 33.9676 2.429 2.307 2.373 nan nan nan
"SDSS J083102.99+523533.7" 127.76255 52.5927 4.444 3.341 4.355 3.8677 20.45 0.15
nan nan nan nan nan nan 4.1684 20.10 0.20
"SDSS J083119.74+482018.5" 127.83230 48.3385 2.345 2.307 2.290 nan nan nan
"SDSS J083122.57+404623.3" 127.84407 40.7732 4.885 3.865 4.788 4.3404 20.70 0.20
"SDSS J083212.37+530327.3" 128.05155 53.0576 4.050 3.071 3.967 3.5403 20.40 0.15
"SDSS J083219.41+230541.4" 128.08089 23.0949 2.402 2.307 2.346 nan nan nan
"SDSS J083223.60+455418.9" 128.09839 45.9053 2.469 2.307 2.412 nan nan nan
"SDSS J083224.52+273041.5" 128.10220 27.5115 3.867 2.846 3.787 nan nan nan
"SDSS J083226.80+264124.6" 128.11168 26.6902 2.383 2.307 2.328 nan nan nan
"SDSS J083231.61+211534.6" 128.13174 21.2596 2.482 2.307 2.425 nan nan nan
"SDSS J083234.67+315418.9" 128.14450 31.9053 3.064 2.703 2.997 nan nan nan
"SDSS J083234.75+285205.8" 128.14483 28.8683 2.362 2.307 2.307 nan nan nan
"SDSS J083236.53+302255.7" 128.15223 30.3821 3.218 2.496 3.149 2.6648 20.80 0.20
"SDSS J083257.77+262032.7" 128.24075 26.3424 2.425 2.307 2.369 nan nan nan
"SDSS J083301.64+353133.8" 128.25691 35.5260 2.719 2.675 2.658 nan nan nan
"[HB89] 0830+115" 128.30986 11.3934 2.979 1.797 2.914 nan nan nan
"SDSS J083317.40+245851.1" 128.32250 24.9809 3.448 2.356 3.375 nan nan nan
"SDSS J083320.53+203910.4" 128.33557 20.6530 3.050 2.402 2.984 nan nan nan
"SDSS J083322.50+095941.2" 128.34381 9.9948 3.716 2.044 3.639 nan nan nan
"SDSS J083323.84+230119.8" 128.34934 23.0222 2.383 2.307 2.328 nan nan nan
"SDSS J083326.81+081552.0" 128.36175 8.2645 2.572 2.307 2.513 nan nan nan
"SDSS J083328.06+081317.5" 128.36695 8.2215 3.326 2.357 3.255 2.5036 20.05 0.20
nan nan nan nan nan nan 2.9453 20.60 0.15
"SDSS J083330.56+233909.1" 128.37736 23.6526 2.423 2.315 2.367 nan nan nan
"SDSS J083335.10+463601.9" 128.39629 46.6005 2.506 2.376 2.448 nan nan nan
"SDSS J083341.64+303348.8" 128.42353 30.5636 3.778 2.574 3.700 nan nan nan
"SDSS J083349.99+043200.0" 128.45832 4.5334 3.562 2.687 3.487 3.3021 20.45 0.15
"SDSS J083355.70+354614.2" 128.48212 35.7706 3.311 2.597 3.240 nan nan nan
"SDSS J083400.05+430148.1" 128.50021 43.0300 2.403 2.307 2.347 nan nan nan
"SDSS J083400.49+394216.9" 128.50204 39.7047 3.212 2.577 3.143 nan nan nan
"[HB89] 0831+128" 128.53597 12.6435 2.748 1.961 2.687 nan nan nan
"SDSS J083429.43+214024.6" 128.62267 21.6735 4.497 3.633 4.407 3.7107 20.65 0.20
nan nan nan nan nan nan 4.3899 20.70 0.20
"SDSS J083431.60+362015.7" 128.63170 36.3377 2.396 2.307 2.340 nan nan nan
"SDSS J083436.20+481715.9" 128.65089 48.2878 2.900 2.348 2.836 nan nan nan
"SDSS J083450.61+383337.0" 128.71088 38.5603 3.403 2.694 3.331 nan nan nan
"SDSS J083510.92+065052.8" 128.79551 6.8480 4.007 2.735 3.925 3.6020 19.70 0.10
nan nan nan nan nan nan 3.9555 20.40 0.10
"SDSS J083513.15+070729.3" 128.80481 7.1248 4.053 3.061 3.970 nan nan nan
"SDSS J083535.69+212240.1" 128.89872 21.3778 3.116 2.709 3.048 nan nan nan
"SDSS J083546.51+351300.8" 128.94382 35.2169 3.299 2.873 3.228 nan nan nan
"SDSS J083606.80+374044.1" 129.02834 37.6789 3.509 2.563 3.435 nan nan nan
"SDSS J083608.07+354948.8" 129.03367 35.8302 3.643 2.935 3.567 nan nan nan
"SDSS J083609.20+462020.9" 129.03837 46.3392 3.063 2.652 2.996 nan nan nan
"SDSS J083612.35+451458.4" 129.05146 45.2496 2.529 2.307 2.471 nan nan nan
"SDSS J083620.98+562038.5" 129.08743 56.3441 3.190 2.761 3.121 nan nan nan
"[HB89] 0834-201" 129.16340 -20.2832 2.750 1.632 2.688 1.7150 20.40 0.20
"SDSS J083642.82+493934.4" 129.17846 49.6596 2.968 2.567 2.903 nan nan nan
"SDSS J083653.08+275039.1" 129.22120 27.8442 3.191 2.785 3.122 nan nan nan
"SDSS J083655.80+064104.6" 129.23254 6.6846 4.435 3.586 4.344 nan nan nan
"SDSS J083658.08+273846.2" 129.24200 27.6462 3.183 2.406 3.114 nan nan nan
"SDSS J083659.83+351019.3" 129.24933 35.1720 3.319 2.940 3.248 nan nan nan
"SDSS J083700.82+350550.1" 129.25345 35.0973 3.311 2.337 3.240 nan nan nan
"SDSS J083802.33+485412.9" 129.50980 48.9036 3.193 2.307 3.124 nan nan nan
"SDSS J083803.75+242643.2" 129.51563 24.4453 2.917 2.307 2.853 nan nan nan
"SDSS J083805.17+484735.9" 129.52161 48.7933 3.280 2.531 3.210 nan nan nan
"SDSS J083808.93+091640.2" 129.53722 9.2779 2.580 2.307 2.521 nan nan nan
"SDSS J083826.94+222759.0" 129.61225 22.4664 3.426 2.569 3.353 nan nan nan
"SDSS J083827.56+323515.3" 129.61485 32.5876 3.245 2.571 3.175 nan nan nan
"SDSS J083834.31+414838.6" 129.64298 41.8108 2.480 2.307 2.423 nan nan nan
"SDSS J083839.16+285852.7" 129.66321 28.9813 4.363 2.954 4.275 nan nan nan
"SDSS J083841.55+390217.1" 129.67317 39.0381 4.345 3.521 4.257 nan nan nan
"SDSS J083848.67+411703.9" 129.70284 41.2844 2.852 2.307 2.789 nan nan nan
"SDSS J083903.73+555603.8" 129.76559 55.9344 2.629 2.312 2.569 nan nan nan
"SDSS J083914.14+485125.7" 129.80892 48.8572 2.967 2.307 2.902 nan nan nan
"SDSS J083920.53+352459.3" 129.83553 35.4165 4.784 3.880 4.688 nan nan nan
"SDSS J083922.09+334839.5" 129.84207 33.8110 3.388 2.536 3.316 nan nan nan
"SDSS J083922.13+343721.1" 129.84224 34.6225 3.305 2.910 3.234 nan nan nan
"SDSS J083923.09+250805.5" 129.84624 25.1349 3.494 2.757 3.420 nan nan nan
"SDSS J083928.73+211404.7" 129.86972 21.2347 2.692 2.314 2.631 nan nan nan
"[HB89] 0836+113" 129.88756 11.2011 2.700 1.740 2.639 2.4660 20.60 0.20
"SDSS J083941.45+031817.0" 129.92271 3.3047 4.230 2.883 4.144 nan nan nan
"SDSS J083941.95+322402.5" 129.92482 32.4007 3.366 2.920 3.294 nan nan nan
"SDSS J083946.21+511202.8" 129.94258 51.2008 4.390 3.857 4.302 nan nan nan
"SDSS J083955.83+224215.9" 129.98263 22.7044 3.031 2.397 2.965 2.5141 20.10 0.20
"SDSS J084011.64+360855.2" 130.04853 36.1487 2.369 2.307 2.314 nan nan nan
"SDSS J084014.68+441909.9" 130.06122 44.3194 2.504 2.307 2.447 nan nan nan
"SDSS J084015.41+333659.2" 130.06422 33.6165 2.416 2.307 2.360 nan nan nan
"SDSS J084027.32+070037.0" 130.11389 7.0103 3.198 2.557 3.129 nan nan nan
"SDSS J084039.27+525504.8" 130.16364 52.9180 3.091 2.397 3.024 2.8622 20.30 0.15
"SDSS J084042.19+370552.5" 130.17583 37.0979 2.905 2.614 2.841 nan nan nan
"SDSS J084044.18+341101.6" 130.18412 34.1838 3.889 3.421 3.809 3.4945 20.20 0.20
"SDSS J084045.40+090809.4" 130.18921 9.1360 4.519 4.168 4.428 nan nan nan
"SDSS J084047.39+293427.7" 130.19748 29.5744 2.666 2.307 2.606 nan nan nan
"SDSS J084048.96+273754.6" 130.20403 27.6319 2.423 2.307 2.367 nan nan nan
"SDSS J084049.25+030927.8" 130.20523 3.1578 2.450 2.307 2.393 nan nan nan
"SDSS J084051.22+404806.7" 130.21345 40.8019 4.417 3.404 4.328 4.0073 20.85 0.20
"SDSS J084100.66+300553.0" 130.25276 30.0981 2.397 2.307 2.341 nan nan nan
"SDSS J084101.38+311941.2" 130.25577 31.3281 2.896 2.307 2.832 nan nan nan
"SDSS J084104.49+420818.9" 130.26874 42.1386 2.758 2.610 2.696 nan nan nan
"SDSS J084107.23+333921.7" 130.28017 33.6561 3.066 2.955 2.999 nan nan nan
"SDSS J084112.55+065129.3" 130.30231 6.8582 2.399 2.348 2.343 nan nan nan
"SDSS J084128.24+485422.6" 130.36770 48.9063 2.812 2.307 2.749 nan nan nan
"SDSS J084130.25+290310.5" 130.37608 29.0529 2.768 2.408 2.706 nan nan nan
"SDSS J084131.73+040616.7" 130.38221 4.1047 3.114 2.692 3.047 3.0456 21.35 0.20
"SDSS J084136.18+541047.0" 130.40080 54.1798 3.012 2.307 2.946 nan nan nan
"SDSS J084146.06+483804.3" 130.44194 48.6345 2.372 2.307 2.317 nan nan nan
"SDSS J084156.54+423825.7" 130.48561 42.6405 2.870 2.700 2.807 nan nan nan
"SDSS J084203.35+063752.2" 130.51396 6.6312 3.692 2.550 3.615 nan nan nan
"SDSS J084205.65+462510.3" 130.52360 46.4195 3.478 2.623 3.405 2.6949 20.05 0.20
"SDSS J084212.40+391323.5" 130.55168 39.2232 2.888 2.312 2.824 nan nan nan
"SDSS J084214.26+270259.0" 130.55944 27.0497 2.994 2.643 2.928 nan nan nan
"SDSS J084215.87+474248.8" 130.56618 47.7136 2.704 2.325 2.643 nan nan nan
"SDSS J084231.26+275837.5" 130.63029 27.9771 3.189 2.370 3.120 2.5139 20.25 0.20
nan nan nan nan nan nan 3.0224 20.20 0.20
"SDSS J084233.27+365129.9" 130.63865 36.8583 3.773 2.918 3.695 nan nan nan
"SDSS J084241.41+464140.3" 130.67262 46.6945 3.965 3.458 3.884 nan nan nan
"SDSS J084243.55+043249.3" 130.68146 4.5470 2.724 2.562 2.663 nan nan nan
"SDSS J084245.32+325314.2" 130.68887 32.8873 2.399 2.307 2.343 nan nan nan
"SDSS J084249.02+235204.7" 130.70429 23.8680 3.316 2.503 3.245 nan nan nan
"SDSS J084253.46+431912.8" 130.72276 43.3202 3.039 2.625 2.973 nan nan nan
"SDSS J084255.60+331822.5" 130.73170 33.3063 2.590 2.307 2.531 nan nan nan
"SDSS J084255.92+223431.9" 130.73304 22.5755 2.715 2.335 2.654 nan nan nan
"SDSS J084258.83+361444.1" 130.74514 36.2456 2.490 2.307 2.433 nan nan nan
"SDSS J084307.19+403626.7" 130.77998 40.6074 3.852 3.093 3.772 3.3883 20.50 0.20
"SDSS J084309.66+241559.2" 130.79027 24.2665 2.864 2.683 2.801 nan nan nan
"SDSS J084311.13+042619.5" 130.79638 4.4388 2.526 2.307 2.468 nan nan nan
"SDSS J084312.64+075029.3" 130.80268 7.8415 3.266 2.844 3.196 nan nan nan
"SDSS J084314.15+025946.5" 130.80900 2.9963 2.909 2.347 2.845 nan nan nan
"SDSS J084337.74+503518.6" 130.90731 50.5885 2.415 2.307 2.359 nan nan nan
"[HB89] 0840+447" 130.90912 44.5708 3.210 2.311 3.141 nan nan nan
"SDSS J084340.94+490900.9" 130.92064 49.1503 3.026 2.406 2.960 nan nan nan
"SDSS J084346.45+290811.6" 130.94357 29.1366 3.146 2.755 3.078 nan nan nan
"[HB89] 0840+450" 130.95286 44.8741 2.582 2.307 2.523 nan nan nan
"SDSS J084355.61+560610.4" 130.98173 56.1029 2.392 2.307 2.336 nan nan nan
"SDSS J084407.29+515311.0" 131.03041 51.8865 3.199 2.493 3.130 2.7753 21.45 0.15
"SDSS J084408.29+423226.9" 131.03457 42.5408 2.991 2.596 2.926 nan nan nan
"SDSS J084410.16+421323.0" 131.04237 42.2231 3.809 2.873 3.730 nan nan nan
"SDSS J084416.82+394300.6" 131.07011 39.7169 2.476 2.307 2.419 nan nan nan
"SDSS J084421.61+333805.7" 131.09005 33.6349 2.948 2.307 2.883 nan nan nan
"SDSS J084426.10+421646.5" 131.10878 42.2796 3.006 2.599 2.940 2.8206 20.85 0.15
"SDSS J084434.15+224305.1" 131.14230 22.7181 3.122 2.357 3.054 nan nan nan
"SDSS J084437.13+311048.3" 131.15474 31.1801 3.011 2.688 2.945 nan nan nan
"SDSS J084438.62+462425.3" 131.16099 46.4070 3.785 2.990 3.707 3.3345 20.85 0.15
"SDSS J084441.44+314327.2" 131.17269 31.7243 3.042 2.643 2.976 nan nan nan
"SDSS J084451.72+051827.7" 131.21552 5.3077 4.465 4.195 4.375 nan nan nan
"SDSS J084455.22+251840.8" 131.23009 25.3114 3.753 2.848 3.675 nan nan nan
"SDSS J084455.69+033337.2" 131.23209 3.5604 3.786 2.879 3.707 nan nan nan
"SDSS J084502.73+081214.2" 131.26138 8.2040 2.349 2.307 2.294 nan nan nan
"SDSS J084509.34+321956.7" 131.28895 32.3324 3.073 2.374 3.006 nan nan nan
"SDSS J084519.18+424621.0" 131.32997 42.7725 2.876 2.599 2.812 nan nan nan
"SDSS J084530.36+341344.8" 131.37655 34.2291 2.414 2.307 2.358 nan nan nan
"SDSS J084532.62+304920.4" 131.38594 30.8223 3.625 2.843 3.549 nan nan nan
"SDSS J084533.04-000919.7" 131.38770 -0.1555 3.231 2.514 3.162 nan nan nan
"SDSS J084539.97+305641.9" 131.41656 30.9450 2.419 2.307 2.363 nan nan nan
"SDSS J084543.38+525641.5" 131.43081 52.9449 2.714 2.368 2.653 nan nan nan
"SDSS J084552.27+504524.2" 131.46782 50.7568 2.895 2.503 2.831 2.7734 20.30 0.25
"SDSS J084616.80+242707.7" 131.57002 24.4521 2.668 2.307 2.608 nan nan nan
"SDSS J084621.71+004025.2" 131.59046 0.6737 3.017 2.391 2.951 nan nan nan
"SDSS J084627.84+080051.7" 131.61602 8.0144 5.028 4.086 4.927 nan nan nan
"SDSS J084629.48+090521.9" 131.62285 9.0894 2.694 2.316 2.633 nan nan nan
"SDSS J084631.52+241108.3" 131.63137 24.1857 4.742 3.845 4.646 nan nan nan
"SDSS J084654.27+300012.8" 131.72614 30.0036 3.650 3.211 3.574 nan nan nan
"FBQS J084715.1+383110" 131.81320 38.5194 3.182 2.307 3.113 nan nan nan
"SDSS J084752.61+531048.0" 131.96926 53.1800 2.368 2.307 2.313 nan nan nan
"SDSS J084758.11+454202.3" 131.99214 45.7006 2.577 2.347 2.518 nan nan nan
"SDSS J084806.96+333151.2" 132.02904 33.5309 2.470 2.307 2.413 nan nan nan
"SDSS J084807.49+362325.9" 132.03122 36.3906 2.355 2.307 2.300 nan nan nan
"SDSS J084809.25+275454.5" 132.03858 27.9152 2.470 2.307 2.413 nan nan nan
"SDSS J084811.52-001417.9" 132.04801 -0.2383 4.124 3.062 4.040 nan nan nan
"SDSS J084826.41+051838.8" 132.11007 5.3108 2.492 2.380 2.435 nan nan nan
"SDSS J084830.94+394443.7" 132.12894 39.7455 3.567 2.521 3.492 nan nan nan
"SDSS J084838.58+374541.7" 132.16079 37.7616 2.619 2.307 2.560 nan nan nan
"SDSS J084838.84+441828.7" 132.16185 44.3080 3.749 3.263 3.671 nan nan nan
"SDSS J084842.16+025626.5" 132.17568 2.9407 2.975 2.606 2.910 nan nan nan
"SDSS J084847.98+464717.3" 132.19995 46.7882 2.788 2.613 2.726 nan nan nan
"SDSS J084852.70+380229.5" 132.21962 38.0415 3.129 2.449 3.061 3.0509 20.45 0.15
"SDSS J084904.09+072600.6" 132.26708 7.4335 3.397 2.520 3.325 3.1443 21.15 0.15
"SDSS J084909.58+323322.9" 132.28992 32.5564 2.915 2.518 2.851 nan nan nan
"SDSS J084917.22+030605.8" 132.32179 3.1016 3.081 2.662 3.014 2.7609 20.05 0.20
"SDSS J084917.71+302406.1" 132.32383 30.4017 2.483 2.307 2.426 nan nan nan
"SDSS J084932.42+402247.2" 132.38512 40.3798 3.713 3.247 3.636 nan nan nan
"[HB89] 0846+152" 132.40892 15.1060 2.640 1.831 2.580 nan nan nan
"SDSS J084939.88+235129.1" 132.41620 23.8581 3.239 2.341 3.169 nan nan nan
"SDSS J084948.98+275638.7" 132.45410 27.9441 2.853 2.307 2.790 nan nan nan
"[HB89] 0847+100" 132.45823 9.8427 2.806 2.307 2.744 nan nan nan
"SDSS J084951.45+383548.5" 132.46442 38.5968 2.429 2.307 2.373 nan nan nan
"SDSS J084952.38+342356.6" 132.46828 34.3991 3.266 2.517 3.196 nan nan nan
"SDSS J084957.67+543529.7" 132.49037 54.5916 3.834 3.356 3.755 nan nan nan
"SDSS J084959.62+430111.4" 132.49843 43.0199 3.656 3.195 3.580 nan nan nan
"SDSS J085000.95+283602.1" 132.50399 28.6006 2.546 2.307 2.488 nan nan nan
"SDSS J085006.08+072959.0" 132.52535 7.4997 2.684 2.308 2.624 nan nan nan
"SDSS J085011.23+364015.9" 132.54681 36.6711 2.355 2.307 2.300 nan nan nan
"SDSS J085028.32+453713.7" 132.61803 45.6205 3.921 3.192 3.840 nan nan nan
"SDSS J085039.05+222319.9" 132.66274 22.3889 3.194 2.779 3.125 nan nan nan
"SDSS J085045.44+563618.7" 132.68935 56.6052 2.464 2.307 2.407 nan nan nan
"[HB89] 0848+155" 132.71587 15.3709 2.010 1.735 1.961 nan nan nan
"SDSS J085058.39+064627.7" 132.74338 6.7744 2.821 2.307 2.758 nan nan nan
"SDSS J085115.10+463215.6" 132.81296 46.5377 2.762 2.377 2.700 nan nan nan
"SDSS J085124.67+262938.1" 132.85281 26.4939 3.069 2.307 3.002 2.3604 21.15 0.15
"SDSS J085126.96+292304.3" 132.86236 29.3846 2.487 2.307 2.430 nan nan nan
"SDSS J085142.90+561732.0" 132.92880 56.2922 2.508 2.307 2.450 nan nan nan
"SDSS J085143.72+233208.9" 132.93220 23.5358 4.499 4.177 4.409 nan nan nan
"SDSS J085149.01+371645.5" 132.95421 37.2793 3.011 2.341 2.945 nan nan nan
"SDSS J085150.75+412349.3" 132.96148 41.3971 2.395 2.307 2.339 2.3387 20.25 0.20
"SDSS J085150.96+282738.3" 132.96235 28.4607 3.551 2.685 3.476 nan nan nan
"SDSS J085151.26+020755.9" 132.96359 2.1322 4.292 4.164 4.205 nan nan nan
"SDSS J085151.54+045200.4" 132.96479 4.8668 3.510 3.063 3.436 nan nan nan
"SDSS J085155.78+300618.0" 132.98242 30.1050 3.601 2.697 3.526 nan nan nan
"SDSS J085213.83+241718.7" 133.05765 24.2886 2.497 2.307 2.440 nan nan nan
"SDSS J085216.23+325247.2" 133.06763 32.8798 3.737 3.404 3.659 nan nan nan
"SDSS J085227.27+504510.7" 133.11366 50.7530 4.216 2.939 4.130 nan nan nan
"SDSS J085228.72+565349.3" 133.11970 56.8971 2.897 2.553 2.833 nan nan nan
"SDSS J085237.93+263758.5" 133.15808 26.6329 3.290 2.583 3.220 nan nan nan
"SDSS J085245.09+010239.3" 133.18790 1.0443 2.503 2.307 2.446 nan nan nan
"SDSS J085246.05+295501.4" 133.19191 29.9171 2.430 2.307 2.374 nan nan nan
"SDSS J085248.14+314648.1" 133.20061 31.7800 2.381 2.331 2.326 nan nan nan
"SDSS J085257.12+243103.1" 133.23802 24.5175 3.617 2.729 3.541 2.7904 20.80 0.20
nan nan nan nan nan nan 2.8177 21.15 0.20
"[HB89] 0850+283" 133.26612 28.1198 2.976 2.605 2.911 nan nan nan
"SDSS J085304.15+523649.1" 133.26734 52.6136 2.395 2.317 2.339 nan nan nan
"SDSS J085304.35+093000.8" 133.26814 9.5002 3.105 2.695 3.038 nan nan nan
"SDSS J085305.81+450826.8" 133.27423 45.1408 2.510 2.307 2.452 nan nan nan
"SDSS J085309.70+232454.3" 133.29044 23.4151 2.524 2.307 2.466 nan nan nan
"SDSS J085316.55+445616.5" 133.31898 44.9380 2.530 2.307 2.472 nan nan nan
"SDSS J085323.22+415121.3" 133.34678 41.8559 3.388 2.464 3.316 2.9063 20.20 0.20
"SDSS J085329.31+243541.7" 133.37216 24.5949 2.806 2.667 2.744 nan nan nan
"SDSS J085330.69+254250.0" 133.37791 25.7139 2.425 2.307 2.369 nan nan nan
"SDSS J085346.24+000839.4" 133.44271 0.1443 2.606 2.426 2.547 nan nan nan
"SDSS J085406.12+423810.7" 133.52551 42.6363 2.387 2.307 2.331 nan nan nan
"SDSS J085410.84+412938.5" 133.54518 41.4941 3.451 2.586 3.378 nan nan nan
"SDSS J085417.60+532735.2" 133.57339 53.4598 2.418 2.307 2.362 nan nan nan
"SDSS J085427.66+444255.0" 133.61529 44.7153 3.547 2.797 3.472 nan nan nan
"SDSS J085430.17+004213.6" 133.62573 0.7038 4.084 3.275 4.001 3.6905 20.35 0.20
"SDSS J085430.37+205650.8" 133.62655 20.9475 5.179 4.214 5.076 4.4240 21.05 0.20
"SDSS J085441.49+465203.1" 133.67294 46.8676 2.513 2.307 2.455 nan nan nan
"SDSS J085503.81+293248.9" 133.76587 29.5469 3.389 2.417 3.317 nan nan nan
"SDSS J085505.92+241351.6" 133.77470 24.2310 2.413 2.307 2.357 nan nan nan
"SDSS J085528.98+225733.6" 133.87076 22.9593 2.884 2.805 2.820 nan nan nan
"SDSS J085529.34+240326.4" 133.87230 24.0573 3.048 2.656 2.982 nan nan nan
"SDSS J085531.08+322728.4" 133.87954 32.4579 3.267 2.591 3.197 nan nan nan
"SDSS J085534.39+510632.7" 133.89336 51.1091 3.260 2.307 3.190 nan nan nan
"SDSS J085546.23+082051.2" 133.94266 8.3476 4.285 3.135 4.198 3.7422 21.05 0.15
"SDSS J085606.89+393924.0" 134.02873 39.6567 4.105 3.247 4.021 nan nan nan
"SDSS J085609.46+374928.8" 134.03949 37.8247 2.570 2.307 2.511 nan nan nan
"SDSS J085611.69+411516.8" 134.04872 41.2547 3.683 2.605 3.606 nan nan nan
"SDSS J085619.18+235531.8" 134.07995 23.9255 2.544 2.307 2.486 nan nan nan
"SDSS J085624.92+102017.0" 134.10383 10.3381 3.702 2.708 3.625 nan nan nan
"SDSS J085630.42+310759.4" 134.12678 31.1332 3.506 2.580 3.432 nan nan nan
"SDSS J085637.69+100855.5" 134.15709 10.1487 4.550 4.100 4.459 nan nan nan
"SDSS J085643.38+321242.2" 134.18078 32.2118 3.228 2.390 3.159 nan nan nan
"SDSS J085647.17+293700.5" 134.19657 29.6168 2.422 2.307 2.366 nan nan nan
"SDSS J085651.37+435812.1" 134.21406 43.9700 3.530 2.390 3.456 nan nan nan
"SDSS J085652.27+355812.1" 134.21782 35.9700 2.880 2.341 2.816 nan nan nan
"SDSS J085707.02+102312.2" 134.27929 10.3867 3.739 3.270 3.661 nan nan nan
"SDSS J085707.94+321031.9" 134.28310 32.1756 4.796 3.890 4.699 nan nan nan
"SDSS J085728.90+251456.5" 134.37043 25.2490 2.559 2.307 2.501 nan nan nan
"SDSS J085729.48+420054.6" 134.37285 42.0152 3.532 2.617 3.458 2.6865 21.15 0.15
nan nan nan nan nan nan 3.0347 20.35 0.20
"SDSS J085731.90+365446.5" 134.38296 36.9130 2.903 2.533 2.839 nan nan nan
"SDSS J085734.26+273141.9" 134.39279 27.5283 2.482 2.307 2.425 nan nan nan
"SDSS J085734.56+545901.6" 134.39401 54.9838 2.982 2.374 2.917 nan nan nan
"SDSS J085737.17+294132.4" 134.40492 29.6924 3.104 2.307 3.037 nan nan nan
"SDSS J085739.12+090131.2" 134.41303 9.0253 3.088 2.669 3.021 nan nan nan
"SDSS J085743.65+292710.4" 134.43192 29.4529 2.453 2.307 2.396 nan nan nan
"SDSS J085753.05+470439.2" 134.47107 47.0776 3.257 2.821 3.187 nan nan nan
"SDSS J085753.39+010511.1" 134.47251 1.0864 3.308 2.503 3.237 nan nan nan
"SDSS J085754.40+313026.9" 134.47670 31.5075 3.301 2.570 3.230 nan nan nan
"SDSS J085805.31+530038.5" 134.52215 53.0107 3.896 2.890 3.816 nan nan nan
"SDSS J085816.82+080437.7" 134.57009 8.0772 3.409 2.988 3.337 nan nan nan
"SDSS J085817.57+322349.7" 134.57322 32.3971 3.506 2.537 3.432 nan nan nan
"SDSS J085822.66+345706.2" 134.59442 34.9517 3.871 3.389 3.791 nan nan nan
"SDSS J085824.79+265903.0" 134.60332 26.9842 2.461 2.307 2.404 nan nan nan
"SDSS J085825.70+005006.6" 134.60711 0.8352 2.855 2.307 2.792 nan nan nan
"SDSS J085832.39+481821.6" 134.63500 48.3060 2.393 2.307 2.337 nan nan nan
"SDSS J085833.02+401203.1" 134.63759 40.2009 3.013 2.307 2.947 nan nan nan
"SDSS J085837.95+052141.7" 134.65816 5.3616 3.529 2.641 3.455 nan nan nan
"SDSS J085848.35+310127.9" 134.70180 31.0243 2.970 2.593 2.905 nan nan nan
"SDSS J085848.91+483539.0" 134.70385 48.5942 3.225 2.812 3.156 nan nan nan
"SDSS J085848.96+180109.9" 134.70401 18.0194 2.620 1.682 2.561 nan nan nan
"SDSS J085853.98+312639.4" 134.72493 31.4443 3.105 2.698 3.038 2.8256 20.25 0.20
"SDSS J085909.25+382303.8" 134.78855 38.3844 2.783 2.397 2.721 nan nan nan
"SDSS J085909.77+371301.8" 134.79077 37.2172 3.195 2.312 3.126 nan nan nan
"SDSS J085919.78+360051.2" 134.83236 36.0143 2.865 2.470 2.802 nan nan nan
"SDSS J085921.88+274408.5" 134.84119 27.7357 2.529 2.311 2.471 nan nan nan
"SDSS J085922.02+051356.9" 134.84178 5.2325 3.644 2.822 3.568 nan nan nan
"SDSS J085952.36+350724.7" 134.96820 35.1235 2.372 2.307 2.317 nan nan nan
"SDSS J085956.85+250810.8" 134.98689 25.1364 3.248 2.442 3.178 nan nan nan
"SDSS J085957.55+242443.4" 134.98982 24.4121 3.349 2.616 3.278 nan nan nan
"SDSS J0859+0205" 134.99644 2.0888 2.981 2.307 2.916 nan nan nan
"SDSS J090000.06+445031.4" 135.00029 44.8421 2.447 2.307 2.390 nan nan nan
"SDSS J090007.89+233452.7" 135.03289 23.5813 3.603 3.148 3.527 nan nan nan
"SDSS J090017.60+490001.9" 135.07338 49.0005 3.208 2.356 3.139 nan nan nan
"SDSS J090028.66+481900.8" 135.11946 48.3169 3.616 3.185 3.540 nan nan nan
"SDSS J090029.53+430053.7" 135.12308 43.0149 4.379 3.829 4.291 4.2639 20.50 0.25
"SDSS J090030.78+010446.4" 135.12829 1.0796 3.595 2.867 3.520 nan nan nan
"FBQS J090033.4+421546" 135.13969 42.2631 3.295 2.329 3.225 nan nan nan
"SDSS J090034.57+251957.7" 135.14406 25.3327 2.819 2.441 2.756 nan nan nan
"SDSS J090036.80+321129.5" 135.15335 32.1915 2.970 2.307 2.905 nan nan nan
"SDSS J090037.93+303040.9" 135.15807 30.5114 3.306 2.879 3.235 nan nan nan
"SDSS J090058.91+085011.9" 135.24549 8.8367 3.585 3.115 3.510 nan nan nan
"SDSS J090059.22+324622.5" 135.24679 32.7729 3.007 2.597 2.941 nan nan nan
"SDSS J090100.61+472536.2" 135.25252 47.4267 4.598 3.723 4.505 nan nan nan
"SDSS J090102.93+354928.5" 135.26225 35.8246 3.116 2.307 3.048 nan nan nan
"SDSS J090110.39+325652.1" 135.29330 32.9478 3.951 3.461 3.870 3.8544 20.10 0.20
"SDSS J090112.41+465553.3" 135.30180 46.9315 2.490 2.307 2.433 nan nan nan
"SDSS J090123.95+255238.7" 135.34982 25.8774 3.563 2.643 3.488 nan nan nan
"SDSS J090134.30+284048.5" 135.39295 28.6802 3.642 2.644 3.566 nan nan nan
"SDSS J090136.03+555126.1" 135.40017 55.8573 2.943 2.307 2.878 nan nan nan
"SDSS J090140.67+441402.8" 135.41947 44.2341 2.354 2.307 2.299 nan nan nan
"SDSS J090141.98+093213.2" 135.42494 9.5370 3.572 3.163 3.497 nan nan nan
"SDSS J090148.24+043702.1" 135.45103 4.6173 2.754 2.605 2.692 nan nan nan
"SDSS J090150.16+325001.3" 135.45904 32.8337 3.522 2.738 3.448 nan nan nan
"SDSS J090203.84+005926.7" 135.51603 0.9908 3.234 2.474 3.165 nan nan nan
"SDSS J090216.54+363845.2" 135.56896 36.6459 3.447 3.049 3.374 nan nan nan
"SDSS J090218.51+050317.4" 135.57715 5.0549 2.967 2.307 2.902 nan nan nan
"SDSS J090234.53+284118.5" 135.64389 28.6885 3.566 2.465 3.491 nan nan nan
"SDSS J090234.76+432154.4" 135.64487 43.3651 4.196 3.669 4.111 nan nan nan
"FBQS J090239.8+395726" 135.66623 39.9574 3.091 2.307 3.024 nan nan nan
"SDSS J090243.55+374909.1" 135.68149 37.8192 3.269 2.333 3.199 nan nan nan
"SDSS J090244.64+091011.8" 135.68603 9.1700 3.459 3.016 3.386 nan nan nan
"SDSS J090245.76+085115.8" 135.69069 8.8544 5.226 4.253 5.122 nan nan nan
"SDSS J090250.50+400331.5" 135.71043 40.0588 2.430 2.307 2.374 nan nan nan
"SDSS J090253.43+062824.2" 135.72264 6.4734 3.375 2.659 3.303 nan nan nan
"SDSS J090253.68+092149.9" 135.72369 9.3639 3.857 3.376 3.777 3.4446 20.10 0.20
"SDSS J090300.70+300901.1" 135.75292 30.1503 3.884 2.924 3.804 nan nan nan
"SDSS J090301.24+535315.6" 135.75522 53.8877 2.441 2.307 2.385 nan nan nan
"SDSS J090305.80+424426.9" 135.77422 42.7408 2.637 2.307 2.577 nan nan nan
"SDSS J090320.46+254810.0" 135.83527 25.8028 3.006 2.307 2.940 nan nan nan
"SDSS J090333.55+262836.3" 135.88982 26.4768 3.223 2.320 3.154 3.0774 20.15 0.20
"SDSS J090351.07+535101.1" 135.96284 53.8503 2.855 2.461 2.792 nan nan nan
"SDSS J090359.24+341358.6" 135.99688 34.2330 2.625 2.307 2.566 nan nan nan
"SDSS J090406.21+482057.3" 136.02591 48.3493 3.630 2.655 3.554 nan nan nan
"SDSS J090425.10+102932.5" 136.10459 10.4924 4.153 3.286 4.068 nan nan nan
"SDSS J090425.43+335302.7" 136.10597 33.8841 4.050 3.550 3.967 nan nan nan
"SDSS J090430.48+343108.9" 136.12708 34.5191 3.408 2.972 3.336 nan nan nan
"SDSS J090440.63+535038.8" 136.16936 53.8441 4.271 3.082 4.185 nan nan nan
"SDSS J090440.73+240923.6" 136.16972 24.1566 2.510 2.307 2.452 nan nan nan
"SDSS J090442.50+415905.9" 136.17712 41.9850 4.092 3.298 4.008 nan nan nan
"SDSS J090443.29+370311.2" 136.18037 37.0531 2.629 2.307 2.569 nan nan nan
"SDSS J090446.59+351040.0" 136.19416 35.1778 2.492 2.307 2.435 nan nan nan
"SDSS J090453.76+381030.8" 136.22404 38.1752 2.392 2.307 2.336 nan nan nan
"SDSS J090454.24+441554.1" 136.22601 44.2651 3.843 3.155 3.764 nan nan nan
"SDSS J090508.88+305757.3" 136.28702 30.9659 3.027 2.307 2.961 nan nan nan
"SDSS J090518.02+410757.6" 136.32513 41.1327 2.954 2.553 2.889 nan nan nan
"SDSS J090527.46+485049.9" 136.36443 48.8472 2.689 2.311 2.628 nan nan nan
"SDSS J090536.07+355551.6" 136.40027 35.9310 2.839 2.307 2.776 nan nan nan
"SDSS J090540.81+331549.8" 136.42008 33.2638 3.382 2.570 3.310 nan nan nan
"SDSS J090546.61+352748.5" 136.44422 35.4635 2.876 2.508 2.812 nan nan nan
"SDSS J090549.05+041010.1" 136.45442 4.1695 3.153 2.484 3.085 nan nan nan
"[HB89] 0903+155" 136.46656 15.3802 2.680 1.659 2.620 nan nan nan
"SDSS J090556.77+462727.7" 136.48658 46.4577 2.508 2.307 2.450 nan nan nan
"SDSS J090558.22+082101.8" 136.49259 8.3505 2.681 2.324 2.621 2.5627 20.75 0.15
"SDSS J090602.63+314255.5" 136.51099 31.7154 3.544 2.449 3.469 nan nan nan
"SDSS J090607.06+395319.6" 136.52943 39.8888 3.688 3.280 3.611 nan nan nan
"SDSS J090621.07+490720.9" 136.58780 49.1225 3.176 3.024 3.107 nan nan nan
"SDSS J090627.48+005250.3" 136.61453 0.8807 2.740 2.375 2.679 nan nan nan
"SDSS J090634.84+023433.8" 136.64519 2.5761 4.516 3.654 4.424 nan nan nan
"SDSS J090642.28+501444.9" 136.67618 50.2458 2.343 2.307 2.288 nan nan nan
"SDSS J090649.62+420308.5" 136.70678 42.0524 2.825 2.307 2.762 nan nan nan
"SDSS J090655.02+303621.3" 136.72926 30.6059 2.815 2.431 2.752 nan nan nan
"SDSS J090703.74+041101.9" 136.76560 4.1839 2.602 2.307 2.543 nan nan nan
"SDSS J090703.91+410748.3" 136.76634 41.1301 2.671 2.307 2.611 nan nan nan
"SDSS J090709.89+250620.7" 136.79122 25.1058 3.319 2.347 3.248 nan nan nan
"SDSS J090715.97+485343.1" 136.81659 48.8953 2.527 2.307 2.469 nan nan nan
"SDSS J090727.58+445142.9" 136.86493 44.8619 2.522 2.307 2.464 nan nan nan
"SDSS J090746.77-001856.5" 136.94490 -0.3157 2.488 2.307 2.431 nan nan nan
"SDSS J090748.42+064044.4" 136.95177 6.6790 2.523 2.381 2.465 nan nan nan
"SDSS J090752.81+312913.1" 136.97005 31.4870 3.752 3.281 3.674 3.5560 20.55 0.15
"SDSS J090803.95+314159.5" 137.01647 31.6999 3.958 3.539 3.877 nan nan nan
"SDSS J090810.35+023818.6" 137.04315 2.6385 3.686 2.954 3.609 2.9604 20.95 0.20
nan nan nan nan nan nan 3.4071 21.25 0.15
"SDSS J090813.43+070956.7" 137.05596 7.1658 2.349 2.307 2.294 nan nan nan
"SDSS J0908+0658" 137.13453 6.9816 3.073 2.312 3.006 nan nan nan
"SDSS J090842.27+081949.8" 137.17617 8.3305 3.137 2.436 3.069 nan nan nan
"SDSS J090855.33+333637.4" 137.23058 33.6104 4.591 4.038 4.499 nan nan nan
"SDSS J090908.17+071432.5" 137.28410 7.2424 2.898 2.307 2.834 nan nan nan
"SDSS J090915.91+035442.7" 137.31631 3.9119 3.200 1.811 3.131 nan nan nan
"SDSS J090930.42+070050.7" 137.37676 7.0141 3.276 2.584 3.206 nan nan nan
"SDSS J090930.69+071602.2" 137.37788 7.2673 3.722 2.838 3.645 nan nan nan
"SDSS J090931.70+261239.8" 137.38213 26.2111 3.214 2.522 3.145 nan nan nan
"SDSS J090938.71+041525.8" 137.41130 4.2572 2.450 2.307 2.393 nan nan nan
"SDSS J090940.66+330347.6" 137.41946 33.0632 3.783 2.738 3.705 3.6588 20.60 0.15
"SDSS J090950.53+245846.0" 137.46056 24.9795 2.352 2.307 2.297 nan nan nan
"SDSS J090958.03+263311.3" 137.49184 26.5531 3.212 2.497 3.143 nan nan nan
"SDSS J091001.34+520522.7" 137.50563 52.0896 2.507 2.307 2.449 nan nan nan
"SDSS J091002.76+422023.5" 137.51152 42.3399 3.067 2.398 3.000 nan nan nan
"SDSS J091009.05+535355.3" 137.53771 53.8987 3.018 2.620 2.952 2.8942 20.50 0.15
"SDSS J091016.79+575331.0" 137.57000 57.8920 4.011 3.595 3.929 nan nan nan
"SDSS J091024.34+042748.7" 137.60145 4.4635 2.564 2.307 2.506 nan nan nan
"SDSS J091030.73+320853.6" 137.62805 32.1482 4.071 3.111 3.988 nan nan nan
"SDSS J091033.43+453418.3" 137.63929 45.5718 2.795 2.307 2.733 nan nan nan
"SDSS J091038.11+463936.3" 137.65884 46.6601 2.763 2.397 2.701 nan nan nan
"FBQS J091044.9+261253" 137.68710 26.2149 2.942 2.552 2.877 nan nan nan
"SDSS J091046.67+102629.9" 137.69449 10.4417 2.917 2.605 2.853 nan nan nan
"SDSS J091053.57+563119.9" 137.72327 56.5222 2.362 2.317 2.307 nan nan nan
"SDSS J091054.79+023704.5" 137.72830 2.6179 3.295 2.371 3.225 nan nan nan
"B2 0908+25A" 137.73015 25.6560 2.752 2.368 2.690 nan nan nan
"SDSS J091056.60+084451.9" 137.73588 8.7478 3.059 2.383 2.992 2.8045 20.20 0.20
"SDSS J091058.07+080640.7" 137.74197 8.1113 2.960 2.568 2.895 nan nan nan
"SDSS J091105.50+482207.4" 137.77296 48.3687 3.672 3.278 3.595 nan nan nan
"SDSS J091105.99+411213.3" 137.77500 41.2037 2.917 2.307 2.853 nan nan nan
"SDSS J091114.18+110443.0" 137.80912 11.0786 3.570 2.809 3.495 nan nan nan
"SDSS J091123.19+322318.1" 137.84667 32.3884 3.605 2.712 3.529 nan nan nan
"SDSS J091127.61+055054.0" 137.86517 5.8484 2.793 2.307 2.731 nan nan nan
"SDSS J091127.74+260539.6" 137.86562 26.0943 2.978 2.307 2.913 nan nan nan
"SDSS J091129.00+501624.4" 137.87086 50.2735 2.962 2.307 2.897 nan nan nan
"SDSS J091135.20+482841.3" 137.89669 48.4782 3.918 3.683 3.837 nan nan nan
"SDSS J091140.27+290717.6" 137.91783 29.1216 3.602 2.549 3.527 nan nan nan
"SDSS J091155.27+322405.6" 137.98031 32.4016 3.433 2.358 3.360 nan nan nan
"SDSS J091157.26+261921.1" 137.98860 26.3225 3.321 2.442 3.250 nan nan nan
"SDSS J091202.49+533436.0" 138.01040 53.5767 2.380 2.307 2.325 nan nan nan
"SDSS J091206.54+553436.0" 138.02729 55.5767 3.198 2.536 3.129 2.8812 20.20 0.20
"SDSS J091206.78+331109.3" 138.02826 33.1859 3.328 2.402 3.257 nan nan nan
"SDSS J091210.34+054742.0" 138.04312 5.7950 3.241 2.313 3.171 3.1236 20.35 0.15
"SDSS J091222.78+482153.4" 138.09493 48.3649 2.428 2.307 2.372 nan nan nan
"SDSS J091223.01+562128.5" 138.09590 56.3579 2.982 2.307 2.917 2.8894 20.55 0.15
"SDSS J091223.32+401530.2" 138.09718 40.2584 2.504 2.307 2.447 nan nan nan
"SDSS J091226.78+013358.5" 138.11164 1.5663 2.413 2.364 2.357 nan nan nan
"SDSS J091234.73+254441.3" 138.14475 25.7448 2.348 2.307 2.293 nan nan nan
"SDSS J091244.23+073055.4" 138.18430 7.5154 3.128 2.467 3.060 nan nan nan
"SDSS J091247.59-004717.3" 138.19833 -0.7882 2.859 2.464 2.796 nan nan nan
"SDSS J091249.15+075205.0" 138.20483 7.8681 3.618 2.853 3.542 3.2087 20.60 0.20
"SDSS J091257.32+023909.7" 138.23885 2.6527 2.401 2.307 2.345 nan nan nan
"SDSS J091300.60+250446.5" 138.25251 25.0796 2.443 2.307 2.387 nan nan nan
"SDSS J091308.52+283744.4" 138.28552 28.6290 3.658 2.761 3.582 3.4667 20.60 0.20
"SDSS J091314.63+442700.5" 138.31099 44.4502 2.342 2.307 2.287 nan nan nan
"SDSS J091316.34+545946.0" 138.31813 54.9961 2.375 2.307 2.320 nan nan nan
"SDSS J091316.55+591921.6" 138.31899 59.3227 5.122 4.165 5.020 4.7950 20.45 0.20
"SDSS J091337.35+314859.9" 138.40563 31.8167 3.001 2.600 2.935 nan nan nan
"SDSS J091338.96+291254.6" 138.41237 29.2152 3.224 2.509 3.155 nan nan nan
"SDSS J091344.98+091407.7" 138.43749 9.2355 2.900 2.507 2.836 nan nan nan
"SDSS J091349.73+513743.9" 138.45722 51.6289 2.626 2.307 2.567 nan nan nan
"SDSS J091406.11+320628.2" 138.52547 32.1078 2.661 2.307 2.601 nan nan nan
"SDSS J091410.73+015408.9" 138.54473 1.9025 3.134 2.421 3.066 nan nan nan
"SDSS J091424.10+295151.0" 138.60045 29.8642 2.486 2.307 2.429 nan nan nan
"SDSS J091434.91+362059.4" 138.64549 36.3499 2.416 2.307 2.360 nan nan nan
"SDSS J091445.89+301738.3" 138.69123 30.2940 4.270 3.441 4.184 3.6660 20.20 0.20
nan nan nan nan nan nan 3.8038 21.05 0.20
"SDSS J091454.45+093044.0" 138.72691 9.5122 2.976 2.596 2.911 nan nan nan
"SDSS J091456.30+493936.8" 138.73461 49.6602 2.412 2.307 2.356 nan nan nan
"SDSS J091504.58+360651.0" 138.76910 36.1142 2.685 2.307 2.625 2.5216 20.60 0.15
"SDSS J091510.01+475658.7" 138.79172 47.9497 3.337 2.307 3.266 nan nan nan
"SDSS J091510.75+442655.9" 138.79484 44.4489 3.945 2.913 3.864 2.9452 20.10 0.20
"SDSS J091516.26+071750.8" 138.81779 7.2975 2.389 2.307 2.333 nan nan nan
"SDSS J091517.71+443628.7" 138.82382 44.6080 2.375 2.307 2.320 nan nan nan
"SDSS J091530.43+042259.8" 138.87684 4.3833 2.648 2.307 2.588 nan nan nan
"SDSS J091533.96+071900.1" 138.89153 7.3167 3.789 3.318 3.710 3.5163 20.10 0.20
"SDSS J091540.08+440113.7" 138.91703 44.0205 2.673 2.346 2.613 nan nan nan
"SDSS J091543.63+492416.6" 138.93184 49.4047 5.199 4.230 5.096 nan nan nan
"SDSS J091544.85+471049.7" 138.93692 47.1805 3.273 2.384 3.203 2.7992 20.50 0.15
"SDSS J0915+0549" 138.94451 5.8285 2.968 2.307 2.903 nan nan nan
"SDSS J091547.51+310635.1" 138.94800 31.1098 3.290 2.631 3.220 nan nan nan
"SDSS J091548.20+393155.0" 138.95090 39.5320 3.053 2.661 2.987 nan nan nan
"SDSS J091548.90+302542.6" 138.95375 30.4286 3.193 2.368 3.124 2.8760 20.15 0.20
nan nan nan nan nan nan 3.0676 20.45 0.15
"SDSS J091603.39+330931.8" 139.01415 33.1588 3.153 2.743 3.085 2.9762 20.30 0.20
"SDSS J091604.06+253555.4" 139.01692 25.5987 2.623 2.307 2.564 nan nan nan
"SDSS J091611.02+331130.5" 139.04593 33.1918 3.112 2.309 3.045 nan nan nan
"[HB89] 0913+072" 139.05818 7.0401 2.780 1.866 2.718 2.6187 20.30 0.20
"SDSS J091622.88+073114.7" 139.09537 7.5208 2.350 2.307 2.295 nan nan nan
"SDSS J091627.00+350756.9" 139.11251 35.1325 2.933 2.560 2.868 nan nan nan
"SDSS J091635.39+370545.4" 139.14747 37.0960 2.713 2.338 2.652 nan nan nan
"SDSS J091637.55+004733.9" 139.15648 0.7928 3.717 3.313 3.640 nan nan nan
"WISE J091701.44+303808.5" 139.25608 30.6357 3.023 2.371 2.957 2.5459 20.45 0.15
"SDSS J091705.79+060354.8" 139.27414 6.0652 2.398 2.307 2.342 nan nan nan
"SDSS J091719.98+441030.7" 139.33326 44.1752 2.963 2.562 2.898 nan nan nan
"SDSS J091724.02+273959.6" 139.35010 27.6666 2.511 2.307 2.453 nan nan nan
"SDSS J091727.49+591747.7" 139.36460 59.2966 2.388 2.307 2.332 2.3293 20.35 0.15
"SDSS J091738.90+082053.9" 139.41212 8.3483 3.253 2.582 3.183 nan nan nan
"SDSS J091745.56+283458.1" 139.43986 28.5828 3.355 2.397 3.284 2.7609 20.05 0.20
"SDSS J091759.82+040208.8" 139.49929 4.0358 2.378 2.307 2.323 nan nan nan
"SDSS J091800.65+512143.5" 139.50275 51.3621 3.453 2.707 3.380 nan nan nan
"SDSS J091804.33+481240.5" 139.51808 48.2113 2.409 2.307 2.353 nan nan nan
"SDSS J091814.39+321631.5" 139.55998 32.2754 2.468 2.354 2.411 nan nan nan
"SDSS J091820.34+082508.1" 139.58479 8.4189 3.149 2.500 3.081 nan nan nan
"SDSS J091822.14+330306.2" 139.59229 33.0517 3.095 2.690 3.028 nan nan nan
"SDSS J091830.41+334824.4" 139.62675 33.8068 3.911 3.419 3.830 nan nan nan
"SDSS J091845.27+484806.2" 139.68865 48.8017 2.840 2.447 2.777 nan nan nan
"SDSS J091845.77+453658.9" 139.69075 45.6164 2.733 2.357 2.672 nan nan nan
"SDSS J091848.38+090353.7" 139.70162 9.0649 3.567 3.137 3.492 nan nan nan
"SDSS J091857.67+533220.0" 139.74032 53.5389 3.012 2.873 2.946 nan nan nan
"SDSS J091858.96+544327.8" 139.74570 54.7244 2.367 2.307 2.312 nan nan nan
"SDSS J091902.87+373041.9" 139.76198 37.5117 3.276 2.840 3.206 nan nan nan
"SDSS J091903.18+404344.5" 139.76328 40.7290 4.008 3.240 3.926 nan nan nan
"SDSS J091908.74+330458.1" 139.78645 33.0828 2.523 2.307 2.465 nan nan nan
"SDSS J091940.03+442600.8" 139.91681 44.4336 3.925 3.463 3.844 nan nan nan
"SDSS J091940.82+094929.2" 139.92011 9.8248 2.967 2.600 2.902 nan nan nan
"SDSS J091942.82+340301.3" 139.92842 34.0504 2.447 2.307 2.390 nan nan nan
"SDSS J091946.06+112229.0" 139.94193 11.3748 2.722 2.353 2.661 nan nan nan
"SDSS J091954.32+082626.8" 139.97634 8.4408 3.496 2.644 3.422 nan nan nan
"SDSS J091955.42+551205.6" 139.98097 55.2016 2.508 2.325 2.450 2.3870 20.40 0.15
"SDSS J092003.12+464503.5" 140.01300 46.7510 2.467 2.307 2.410 nan nan nan
"SDSS J092014.47+022803.7" 140.06033 2.4677 2.943 2.307 2.878 2.3515 20.70 0.15
"SDSS J092019.38+315735.7" 140.08077 31.9599 2.625 2.307 2.566 nan nan nan
"SDSS J092028.41+294757.2" 140.11834 29.7992 2.955 2.307 2.890 nan nan nan
"SDSS J092035.79+002330.8" 140.14917 0.3919 2.491 2.307 2.434 nan nan nan
"SDSS J092038.48+564235.8" 140.16038 56.7100 4.169 3.657 4.084 nan nan nan
"SDSS J092041.76+072544.0" 140.17401 7.4289 3.646 2.060 3.570 2.1440 20.00 0.15
nan nan nan nan nan nan 2.2380 20.90 0.15
"SDSS J092050.90+462851.4" 140.21212 46.4809 2.458 2.307 2.401 nan nan nan
"SDSS J092057.11+525917.9" 140.23798 52.9883 3.067 2.366 3.000 nan nan nan
"SDSS J092101.83+353827.7" 140.25763 35.6410 2.709 2.328 2.648 nan nan nan
"SDSS J092103.64+014700.2" 140.26520 1.7834 2.592 2.307 2.533 nan nan nan
"SDSS J092104.30+034150.5" 140.26795 3.6974 3.140 2.503 3.072 nan nan nan
"FBQS J092104.4+302031" 140.26818 30.3418 3.350 2.308 3.279 nan nan nan
"SDSS J092123.27+565056.5" 140.34698 56.8491 3.674 3.195 3.597 nan nan nan
"SDSS J092126.70+003858.6" 140.36130 0.6496 2.470 2.307 2.413 nan nan nan
"SDSS J092143.50+063643.5" 140.43128 6.6121 3.716 3.246 3.639 nan nan nan
"SDSS J092146.69+284712.2" 140.44458 28.7867 3.109 2.923 3.042 nan nan nan
"SDSS J092155.63+423300.3" 140.48182 42.5501 3.817 2.819 3.738 nan nan nan
"SDSS J092156.27+305157.1" 140.48450 30.8659 3.062 2.307 2.995 nan nan nan
"SDSS J092210.25+045751.9" 140.54275 4.9644 4.045 2.980 3.962 nan nan nan
"SDSS J092216.81+265358.9" 140.57007 26.8997 5.042 4.098 4.941 nan nan nan
"SDSS J092222.86+314612.2" 140.59528 31.7701 4.052 3.060 3.969 3.0675 20.35 0.20
nan nan nan nan nan nan 3.8639 20.05 0.20
"SDSS J092235.44+284642.0" 140.64768 28.7784 2.414 2.307 2.358 nan nan nan
"SDSS J092247.83+532146.5" 140.69934 53.3630 3.000 2.435 2.934 nan nan nan
"SDSS J092256.19+561849.1" 140.73417 56.3137 4.198 3.024 4.113 nan nan nan
"SDSS J092314.08+081940.1" 140.80871 8.3278 2.541 2.307 2.483 nan nan nan
"SDSS J092316.44+332116.3" 140.81854 33.3546 2.360 2.307 2.305 nan nan nan
"SDSS J092322.86+033821.4" 140.84526 3.6393 3.006 2.366 2.940 nan nan nan
"SDSS J092325.25+453222.1" 140.85521 45.5395 3.452 2.307 3.379 nan nan nan
"SDSS J092329.99+301107.6" 140.87485 30.1854 3.079 2.704 3.012 nan nan nan
"SDSS J092331.31+020048.8" 140.88048 2.0136 2.564 2.409 2.506 nan nan nan
"SDSS J092339.85+284127.1" 140.91605 28.6909 3.493 3.120 3.419 nan nan nan
"SDSS J092354.84+574721.3" 140.97853 57.7893 2.557 2.307 2.499 nan nan nan
"SDSS J092359.58+495439.4" 140.99832 49.9110 2.465 2.307 2.408 nan nan nan
"SDSS J092404.36-000707.8" 141.01818 -0.1189 2.447 2.307 2.390 nan nan nan
"SDSS J092410.75+285709.5" 141.04481 28.9527 2.580 2.307 2.521 nan nan nan
"SDSS J092417.32+060053.6" 141.07219 6.0149 2.916 2.307 2.852 2.7415 20.20 0.20
"SDSS J092419.08+353938.4" 141.07951 35.6607 2.809 2.307 2.747 nan nan nan
"SDSS J092428.26+111237.2" 141.11780 11.2104 3.824 2.812 3.745 3.4474 20.55 0.20
"SDSS J092429.67+423542.8" 141.12363 42.5952 3.183 2.535 3.114 nan nan nan
"SDSS J092435.14+444838.8" 141.14643 44.8108 3.381 2.933 3.309 nan nan nan
"SDSS J092444.66-000924.0" 141.18612 -0.1567 2.870 2.488 2.807 nan nan nan
"SDSS J0924+4852" 141.19734 48.8786 3.020 2.307 2.954 nan nan nan
"SDSS J092450.33+064633.9" 141.20972 6.7761 2.490 2.307 2.433 nan nan nan
"SDSS J092456.66+305354.8" 141.23613 30.8986 3.417 2.411 3.345 nan nan nan
"SDSS J092459.91+095103.4" 141.24964 9.8510 3.453 2.998 3.380 3.3401 20.90 0.20
"SDSS J092507.53+521102.4" 141.28145 52.1841 2.995 2.599 2.929 nan nan nan
"SDSS J092514.04+522112.6" 141.30856 52.3535 2.869 2.473 2.806 nan nan nan
"SDSS J092550.67+385951.3" 141.46115 38.9976 3.103 2.421 3.036 nan nan nan
"SDSS J092554.73+290114.5" 141.47807 29.0207 3.129 2.415 3.061 nan nan nan
"SDSS J092555.04+490338.2" 141.47937 49.0606 2.343 2.307 2.288 nan nan nan
"SDSS J092559.34+364713.3" 141.49728 36.7871 3.883 3.482 3.803 nan nan nan
"SDSS J092625.70+344843.1" 141.60712 34.8120 2.615 2.307 2.556 nan nan nan
"SDSS J092633.42+415958.0" 141.63929 41.9995 3.282 2.906 3.212 nan nan nan
"SDSS J092633.70+332546.4" 141.64043 33.4296 3.279 2.690 3.209 nan nan nan
"SDSS J092636.33+305505.0" 141.65133 30.9181 4.198 2.951 4.113 nan nan nan
"SDSS J092644.24+101409.3" 141.68436 10.2359 2.482 2.307 2.425 nan nan nan
"SDSS J092646.25+471124.0" 141.69277 47.1900 3.477 2.349 3.404 nan nan nan
"SDSS J092656.94+602504.2" 141.73729 60.4179 2.956 2.307 2.891 nan nan nan
"SDSS J092700.60+513047.2" 141.75256 51.5131 2.930 2.307 2.866 nan nan nan
"SDSS J092712.95+342249.1" 141.80399 34.3803 2.408 2.307 2.352 nan nan nan
"SDSS J092714.70+030827.2" 141.81129 3.1409 3.143 2.732 3.075 nan nan nan
"SDSS J092721.19+074639.0" 141.83832 7.7775 2.539 2.307 2.481 2.3101 20.70 0.15
"SDSS J092726.55+383629.0" 141.86056 38.6081 2.587 2.307 2.528 nan nan nan
"SDSS J092735.73+354407.8" 141.89888 35.7355 2.567 2.421 2.508 nan nan nan
"SDSS J092737.13+025110.6" 141.90473 2.8530 2.608 2.307 2.549 nan nan nan
"SDSS J092739.76+275115.3" 141.91572 27.8543 2.733 2.378 2.672 nan nan nan
"SDSS J092801.72+432105.3" 142.00717 43.3515 2.811 2.434 2.748 nan nan nan
"SDSS J092803.34+095143.4" 142.01396 9.8621 2.344 2.307 2.289 nan nan nan
"SDSS J092814.93+093955.2" 142.06222 9.6654 3.655 2.794 3.579 2.9101 20.70 0.20
"SDSS J092818.96+024823.7" 142.07901 2.8066 2.954 2.347 2.889 nan nan nan
"SDSS J092830.97+052432.3" 142.12909 5.4090 2.413 2.307 2.357 nan nan nan
"SDSS J092833.90+313831.3" 142.14128 31.6421 2.559 2.307 2.501 nan nan nan
"SDSS J092837.80+353405.3" 142.15755 35.5682 2.549 2.307 2.491 nan nan nan
"SDSS J092839.01+473804.0" 142.16255 47.6345 3.052 2.738 2.986 nan nan nan
"SDSS J092844.29+261224.5" 142.18457 26.2068 3.028 2.621 2.962 nan nan nan
"SDSS J092849.24+504930.5" 142.20519 50.8252 2.347 2.307 2.292 nan nan nan
"SDSS J092905.45+340434.4" 142.27273 34.0762 3.463 3.006 3.390 3.3540 20.00 0.20
"SDSS J092907.27+441334.6" 142.28033 44.2263 2.411 2.307 2.355 nan nan nan
"SDSS J092914.49+282529.0" 142.31039 28.4248 3.404 2.357 3.332 2.7688 20.80 0.15
nan nan nan nan nan nan 3.2636 21.10 0.15
"SDSS J092915.49+351013.7" 142.31456 35.1705 2.862 2.307 2.799 2.5751 20.05 0.20
"SDSS J092917.51+300230.0" 142.32298 30.0417 3.020 2.673 2.954 nan nan nan
"SDSS J092918.04+413444.2" 142.32521 41.5790 3.110 2.430 3.043 2.9029 20.20 0.20
"SDSS J092926.85+090850.2" 142.36189 9.1473 3.734 3.336 3.656 nan nan nan
"SDSS J092928.79+275418.6" 142.36997 27.9052 2.445 2.307 2.388 nan nan nan
"SDSS J092946.83+000158.0" 142.44515 0.0328 3.060 2.645 2.993 nan nan nan
"SDSS J092958.40+040032.7" 142.49338 4.0091 3.152 2.757 3.084 nan nan nan
"SDSS J093008.51+364621.3" 142.53548 36.7726 2.407 2.307 2.351 nan nan nan
"SDSS J093019.52+063441.0" 142.58138 6.5781 3.076 2.690 3.009 nan nan nan
"SDSS J093019.58+423803.9" 142.58160 42.6345 3.736 2.954 3.658 3.2972 21.00 0.15
nan nan nan nan nan nan 3.6098 20.20 0.20
"SDSS J093026.24+361328.5" 142.60936 36.2246 2.921 2.557 2.857 nan nan nan
"SDSS J093032.42+472021.8" 142.63512 47.3394 3.147 2.489 3.079 3.0634 20.10 0.20
"SDSS J093051.93+602301.1" 142.71640 60.3837 3.719 2.949 3.642 3.0011 20.80 0.15
nan nan nan nan nan nan 3.6370 20.55 0.15
"SDSS J093056.35+330959.3" 142.73481 33.1665 3.167 2.504 3.099 nan nan nan
"SDSS J093058.84+083321.5" 142.74518 8.5560 2.985 2.366 2.920 nan nan nan
"SDSS J093059.75+560229.4" 142.74896 56.0415 2.978 2.307 2.913 nan nan nan
"SDSS J093102.78+581759.1" 142.76164 58.2998 2.706 2.540 2.645 nan nan nan
"SDSS J093104.95+433639.8" 142.77064 43.6111 3.050 2.635 2.984 2.6463 20.35 0.15
"SDSS J093110.35+304653.7" 142.79315 30.7816 3.845 3.099 3.766 nan nan nan
"SDSS J093111.12+443736.5" 142.79638 44.6268 3.652 2.868 3.576 nan nan nan
"SDSS J093130.75+282719.9" 142.87817 28.4555 3.153 2.527 3.085 nan nan nan
"SDSS J093139.19+423037.3" 142.91335 42.5104 2.493 2.307 2.436 nan nan nan
"SDSS J093140.47+005353.0" 142.91866 0.8981 2.643 2.307 2.583 nan nan nan
"SDSS J093152.42+463343.6" 142.96845 46.5621 3.608 2.531 3.532 nan nan nan
"SDSS J0931-0000" 142.97135 -0.0142 3.211 2.307 3.142 nan nan nan
"SDSS J093156.23+043123.7" 142.98433 4.5233 3.116 2.307 3.048 nan nan nan
"SDSS J093157.62+041944.9" 142.99013 4.3292 3.134 2.307 3.066 nan nan nan
"SDSS J093203.81+121326.1" 143.01588 12.2239 3.489 3.071 3.415 nan nan nan
"SDSS J093205.20+311529.0" 143.02169 31.2581 2.433 2.341 2.377 nan nan nan
"SDSS J093207.46+365745.5" 143.03109 36.9627 2.898 2.307 2.834 nan nan nan
"SDSS J093210.17+280425.5" 143.04238 28.0738 2.354 2.307 2.299 nan nan nan
"SDSS J093213.01+370344.4" 143.05421 37.0624 2.846 2.307 2.783 nan nan nan
"SDSS J093222.89+294153.1" 143.09539 29.6981 2.932 2.307 2.867 nan nan nan
"SDSS J093223.19+523115.6" 143.09667 52.5210 3.559 2.622 3.484 nan nan nan
"SDSS J093250.99+090733.9" 143.21249 9.1261 2.654 2.307 2.594 2.3424 21.05 0.20
"SDSS J093308.64-000834.1" 143.28601 -0.1428 2.543 2.356 2.485 nan nan nan
"SDSS J093309.04+392038.4" 143.28770 39.3440 3.668 2.759 3.591 3.0668 20.20 0.20
"SDSS J093317.33+424034.9" 143.32225 42.6764 2.712 2.332 2.651 nan nan nan
"SDSS J093322.33+120112.7" 143.34308 12.0202 2.396 2.307 2.340 nan nan nan
"SDSS J093323.46+295902.3" 143.34776 29.9840 3.234 2.375 3.165 nan nan nan
"SDSS J093323.58+101025.6" 143.34829 10.1738 3.579 2.800 3.504 nan nan nan
"SDSS J093330.76+620144.8" 143.37822 62.0291 2.986 2.844 2.921 nan nan nan
"SDSS J093333.85+051839.9" 143.39108 5.3111 4.490 4.277 4.400 nan nan nan
"FBQS J0933+2845" 143.40541 28.7590 3.410 2.173 3.338 3.2400 20.50 0.20
"SDSS J093342.51+121628.2" 143.42716 12.2745 2.513 2.307 2.455 nan nan nan
"SDSS J093355.72+084043.0" 143.48221 8.6786 2.629 2.476 2.569 nan nan nan
"SDSS J093359.54+351830.6" 143.49812 35.3085 3.158 2.307 3.090 nan nan nan
"SDSS J093402.94+293629.4" 143.51228 29.6082 3.170 2.783 3.102 nan nan nan
"FBQS J0934+3153" 143.51653 31.8921 2.423 2.307 2.367 nan nan nan
"SDSS J093418.28+355508.3" 143.57617 35.9190 2.450 2.307 2.393 nan nan nan
"SDSS J093424.38+520517.3" 143.60164 52.0882 2.654 2.307 2.594 nan nan nan
"SDSS J093430.84+095036.0" 143.62854 9.8433 2.620 2.307 2.561 nan nan nan
"SDSS J093431.32+025625.1" 143.63054 2.9403 3.229 2.873 3.160 3.0542 20.75 0.15
"SDSS J093434.73+543109.3" 143.64475 54.5193 2.840 2.307 2.777 nan nan nan
"SDSS J093441.08+604539.1" 143.67121 60.7609 3.278 2.477 3.208 nan nan nan
"SDSS J093445.59+275958.0" 143.69000 27.9994 3.155 2.732 3.087 nan nan nan
"SDSS J093449.34+321340.3" 143.70563 32.2279 2.942 2.645 2.877 nan nan nan
"SDSS J093515.64+392154.7" 143.81520 39.3652 2.962 2.307 2.897 nan nan nan
"SDSS J093523.31+411518.5" 143.84717 41.2552 4.806 3.899 4.709 nan nan nan
"SDSS J093523.89+284248.0" 143.84956 28.7134 2.637 2.307 2.577 nan nan nan
"SDSS J093525.85+292827.9" 143.85772 29.4744 2.740 2.370 2.679 nan nan nan
"SDSS J093529.10+073737.8" 143.87130 7.6272 3.178 2.772 3.109 nan nan nan
"SDSS J093530.74+461832.9" 143.87817 46.3092 2.430 2.352 2.374 nan nan nan
"SDSS J093530.78+510208.6" 143.87826 51.0357 3.344 2.307 3.273 nan nan nan
"[HB89] 0932+367" 143.88267 36.5549 2.858 2.307 2.795 nan nan nan
"SDSS J093534.19+033133.2" 143.89249 3.5259 3.809 2.916 3.730 nan nan nan
"SDSS J093535.38+483254.6" 143.89742 48.5485 2.353 2.307 2.298 nan nan nan
"SDSS J093540.42+521336.3" 143.91844 52.2268 3.211 2.533 3.142 3.1055 20.45 0.15
"SDSS J093548.47+050225.9" 143.95200 5.0405 2.511 2.341 2.453 nan nan nan
"SDSS J093548.50+363121.9" 143.95211 36.5228 2.977 2.584 2.912 nan nan nan
"SDSS J093551.31+444644.7" 143.96383 44.7791 3.074 2.665 3.007 nan nan nan
"SDSS J093554.45+525616.4" 143.97690 52.9379 4.004 3.509 3.922 nan nan nan
"SDSS J093555.11+033618.2" 143.97965 3.6051 2.584 2.307 2.525 nan nan nan
"SDSS J093556.91+002255.6" 143.98715 0.3821 3.747 2.249 3.669 nan nan nan
"SDSS J093607.34+120119.7" 144.03061 12.0221 2.848 2.453 2.785 2.7843 20.45 0.20
"SDSS J093621.85+394247.7" 144.09106 39.7133 3.319 2.951 3.248 nan nan nan
"SDSS J093632.03+343350.5" 144.13350 34.5640 2.860 2.510 2.797 nan nan nan
"SDSS J093632.65+092749.0" 144.13608 9.4636 2.354 2.307 2.299 nan nan nan
"SDSS J093643.51+292713.6" 144.18131 29.4538 2.926 2.307 2.862 nan nan nan
"SDSS J093657.13+581118.9" 144.23804 58.1886 2.536 2.307 2.478 nan nan nan
"SDSS J093657.52+500558.4" 144.23971 50.0996 2.892 2.494 2.828 nan nan nan
"SDSS J093704.58+531315.9" 144.26911 53.2211 2.876 2.493 2.812 nan nan nan
"SDSS J093708.76+622005.5" 144.28657 62.3349 2.523 2.329 2.465 nan nan nan
"SDSS J093714.48+082858.6" 144.31038 8.4829 3.703 2.118 3.626 nan nan nan
"SDSS J0937+0417" 144.31412 4.2938 3.126 2.307 3.058 nan nan nan
"SDSS J093722.84+025712.5" 144.34521 2.9535 3.165 2.740 3.097 nan nan nan
"SDSS J093724.55+444602.6" 144.35232 44.7674 2.761 2.406 2.699 2.6347 20.30 0.20
"SDSS J093728.12+415922.5" 144.36722 41.9896 2.682 2.307 2.622 nan nan nan
"SDSS J093735.37+533224.2" 144.39741 53.5401 3.382 2.426 3.310 3.1726 20.90 0.15
"SDSS J093742.13+503708.7" 144.42554 50.6191 3.599 2.890 3.524 3.4873 21.20 0.15
"SDSS J093746.47+114038.3" 144.44366 11.6773 4.356 3.541 4.268 3.7308 20.20 0.20
"[HB89] 0933+733" 144.45333 73.0328 2.530 1.651 2.472 nan nan nan
"SDSS J093751.91+292343.9" 144.46632 29.3955 2.561 2.307 2.503 nan nan nan
"SDSS J093753.26+381625.3" 144.47195 38.2737 3.191 2.307 3.122 nan nan nan
"SDSS J093753.73+024000.3" 144.47391 2.6667 3.159 2.351 3.091 nan nan nan
"SDSS J093754.11+555613.5" 144.47548 55.9371 2.459 2.351 2.402 nan nan nan
"SDSS J093800.62+100954.4" 144.50264 10.1652 3.529 2.657 3.455 nan nan nan
"SDSS J093816.91+034649.0" 144.57050 3.7803 3.425 2.307 3.352 nan nan nan
"SDSS J093819.55+044533.4" 144.58147 4.7593 3.675 2.881 3.598 nan nan nan
"SDSS J093823.57+334610.3" 144.59822 33.7696 2.721 2.404 2.660 nan nan nan
"SDSS J093825.53+310810.8" 144.60642 31.1364 2.386 2.307 2.330 nan nan nan
"SDSS J093833.51+445603.4" 144.63964 44.9343 3.704 2.347 3.627 nan nan nan
"SDSS J093841.30+554830.0" 144.67210 55.8083 2.659 2.568 2.599 nan nan nan
"SDSS J093842.21+042803.0" 144.67592 4.4675 2.583 2.443 2.524 nan nan nan
"SDSS J093845.65+014522.0" 144.69023 1.7561 2.483 2.404 2.426 nan nan nan
"SDSS J093846.82+302418.5" 144.69511 30.4052 2.459 2.307 2.402 nan nan nan
"SDSS J093852.90+394030.6" 144.72043 39.6752 2.480 2.307 2.423 nan nan nan
"SDSS J093853.06+465000.3" 144.72112 46.8334 3.004 2.659 2.938 nan nan nan
"SDSS J093916.87+535111.4" 144.82035 53.8531 3.144 2.307 3.076 nan nan nan
"SDSS J093917.57+272713.1" 144.82323 27.4537 4.406 3.130 4.317 3.8657 20.70 0.20
"SDSS J093947.07+273705.0" 144.94617 27.6181 3.252 2.583 3.182 nan nan nan
"SDSS J093949.43+335548.3" 144.95596 33.9301 4.106 3.685 4.022 nan nan nan
"SDSS J093958.42+410913.0" 144.99348 41.1536 3.693 2.907 3.616 nan nan nan
"2MASSi J0939588+360921" 144.99547 36.1561 2.579 2.307 2.520 nan nan nan
"SDSS J094003.02+511602.7" 145.01260 51.2674 3.601 2.865 3.526 nan nan nan
"SDSS J094005.33+322403.4" 145.02226 32.4010 3.197 2.323 3.128 nan nan nan
"SDSS J094005.98+105919.8" 145.02499 10.9888 3.399 2.969 3.327 nan nan nan
"SDSS J094008.07+415046.1" 145.03367 41.8461 3.322 2.350 3.251 nan nan nan
"SDSS J094008.44+023209.0" 145.03519 2.5358 3.210 2.612 3.141 nan nan nan
"SDSS J094013.69+285816.2" 145.05705 28.9712 3.248 2.307 3.178 nan nan nan
"[HB89] 0937+121" 145.16125 11.9317 2.739 2.356 2.678 nan nan nan
"SDSS J094041.88+413752.0" 145.17454 41.6311 2.897 2.560 2.833 nan nan nan
"SDSS J094050.44+461730.5" 145.21020 46.2918 3.430 2.533 3.357 2.8436 20.10 0.20
"SDSS J094054.56+054903.5" 145.22735 5.8177 3.235 2.331 3.166 nan nan nan
"SDSS J094056.01+584830.2" 145.23340 58.8084 4.664 3.779 4.570 nan nan nan
"SDSS J094100.98+562843.5" 145.25412 56.4788 3.000 2.402 2.934 2.4362 20.40 0.20
"SDSS J094102.50+560706.5" 145.26048 56.1185 3.786 2.851 3.707 nan nan nan
"SDSS J094103.25+423641.3" 145.26356 42.6115 3.047 2.338 2.981 nan nan nan
"SDSS J0941+5947" 145.28483 59.7905 4.820 3.322 4.725 nan nan nan
"[HB89] 0938+119" 145.30649 11.7590 3.196 2.345 3.127 nan nan nan
"SDSS J094118.94+325132.4" 145.32896 32.8590 2.353 2.307 2.298 nan nan nan
"SDSS J094121.66+572259.0" 145.34028 57.3831 3.197 2.806 3.128 nan nan nan
"SDSS J094139.82+352305.2" 145.41592 35.3848 3.378 3.024 3.306 nan nan nan
"SDSS J094140.17+325703.2" 145.41739 32.9509 3.452 2.533 3.379 nan nan nan
"SDSS J094149.45+293343.3" 145.45605 29.5620 3.437 3.001 3.364 3.1285 20.00 0.20
"SDSS J094150.90+275635.6" 145.46210 27.9432 3.798 2.840 3.719 nan nan nan
"SDSS J094151.38+315346.4" 145.46413 31.8962 2.530 2.307 2.472 2.4296 20.60 0.20
"SDSS J094151.49+350445.4" 145.46456 35.0793 3.138 2.359 3.070 nan nan nan
"SDSS J094159.06-001552.3" 145.49612 -0.2646 2.546 2.307 2.488 nan nan nan
"SDSS J0942+0422" 145.50852 4.3790 3.276 2.307 3.206 nan nan nan
"SDSS J094203.04+540518.9" 145.51270 54.0886 2.347 2.307 2.292 nan nan nan
"SDSS J094212.55+081737.2" 145.55234 8.2937 3.148 2.369 3.080 nan nan nan
"SDSS J094229.02+073239.7" 145.62095 7.5444 3.311 2.552 3.240 nan nan nan
"SDSS J094246.23+522002.5" 145.69274 52.3341 2.866 2.307 2.803 nan nan nan
"SDSS J094254.47+313153.8" 145.72699 31.5316 2.390 2.307 2.334 nan nan nan
"SDSS J094259.05+432845.7" 145.74609 43.4794 2.509 2.320 2.451 nan nan nan
"SDSS J094305.87+284629.4" 145.77449 28.7749 3.666 2.974 3.589 nan nan nan
"SDSS J094312.02+575604.3" 145.80012 57.9346 2.438 2.360 2.382 nan nan nan
"SDSS J094314.40+065357.0" 145.81002 6.8992 3.238 2.517 3.168 nan nan nan
"SDSS J094323.92+074856.0" 145.84970 7.8156 3.416 2.648 3.344 nan nan nan
"SDSS J094329.70+433659.2" 145.87379 43.6165 2.464 2.307 2.407 nan nan nan
"SDSS J094330.06+535000.7" 145.87530 53.8336 3.881 3.398 3.801 nan nan nan
"SDSS J094331.49+363931.1" 145.88122 36.6587 2.471 2.307 2.414 nan nan nan
"SDSS J094331.85+042749.5" 145.88274 4.4638 3.660 2.710 3.584 nan nan nan
"SDSS J094334.38+051039.9" 145.89326 5.1778 3.267 2.505 3.197 2.9263 20.00 0.20
"SDSS J094337.28+280135.9" 145.90538 28.0267 3.113 2.415 3.046 2.6583 20.05 0.20
"SDSS J094340.00+544550.2" 145.91670 54.7640 2.995 2.331 2.929 nan nan nan
"SDSS J094350.73+425305.5" 145.96150 42.8849 3.709 2.763 3.632 3.1763 20.55 0.20
"SDSS J094352.56+430810.4" 145.96904 43.1362 2.352 2.307 2.297 nan nan nan
"SDSS J094353.80+432058.3" 145.97419 43.3496 2.947 2.542 2.882 nan nan nan
"SDSS J094356.76+363007.4" 145.98654 36.5021 3.866 2.902 3.786 nan nan nan
"SDSS J094403.55+373454.4" 146.01481 37.5818 2.402 2.307 2.346 nan nan nan
"SDSS J094408.81+434427.0" 146.03675 43.7408 4.591 4.364 4.499 nan nan nan
"SDSS J094409.52+100656.6" 146.03968 10.1157 4.776 3.873 4.680 nan nan nan
"SDSS J094413.16+631758.1" 146.05486 63.2995 3.178 2.307 3.109 nan nan nan
"SDSS J094419.82+374609.3" 146.08260 37.7693 3.712 3.230 3.635 nan nan nan
"SDSS J094431.21+005700.0" 146.13005 0.9500 2.531 2.364 2.473 nan nan nan
"SDSS J094439.69+561944.2" 146.16543 56.3289 3.983 3.490 3.901 nan nan nan
"[HB89] 0941+261" 146.17633 25.9120 2.913 1.731 2.849 nan nan nan
"SDSS J094444.09+110654.3" 146.18372 11.1151 3.870 3.041 3.790 3.6961 20.45 0.15
"SDSS J094444.96+373414.3" 146.18738 37.5707 2.969 2.307 2.904 nan nan nan
"SDSS J094450.50+344726.3" 146.21043 34.7906 2.430 2.307 2.374 nan nan nan
"SDSS J094453.81+504300.8" 146.22423 50.7169 3.789 2.706 3.710 3.0131 20.40 0.15
nan nan nan nan nan nan 3.3677 20.40 0.15
"SDSS J094453.89+372840.0" 146.22455 37.4778 3.340 2.486 3.269 nan nan nan
"SDSS J094508.02+504057.6" 146.28345 50.6827 3.736 2.505 3.658 2.9144 20.30 0.15
"SDSS J094508.11+370104.5" 146.28381 37.0179 2.930 2.582 2.866 nan nan nan
"SDSS J094523.31+592917.3" 146.34715 59.4882 3.583 2.715 3.508 3.3500 20.20 0.20
nan nan nan nan nan nan 3.3522 20.00 0.20
"SDSS J094525.95+024330.6" 146.35817 2.7252 2.603 2.522 2.544 nan nan nan
"SDSS J094529.55+283542.9" 146.37317 28.5953 3.178 2.321 3.109 nan nan nan
"SDSS J094531.78+033757.7" 146.38244 3.6327 2.963 2.355 2.898 nan nan nan
"SDSS J094541.28+093116.4" 146.42205 9.5212 2.343 2.307 2.288 nan nan nan
"SDSS J094543.40+394958.4" 146.43086 39.8329 3.946 3.460 3.865 nan nan nan
"SDSS J094556.04+601232.8" 146.48354 60.2091 2.510 2.307 2.452 nan nan nan
"SDSS J094558.95+383711.2" 146.49566 38.6198 3.224 2.531 3.155 nan nan nan
"FBQS J094602.2+274407" 146.50965 27.7353 2.382 2.307 2.327 nan nan nan
"SDSS J094613.12+294527.2" 146.55467 29.7576 3.171 2.307 3.103 nan nan nan
"SDSS J094631.60+345012.8" 146.63169 34.8369 3.610 3.301 3.534 nan nan nan
"SDSS J094632.82+125147.0" 146.63676 12.8631 3.300 2.370 3.229 3.0112 20.10 0.20
"SDSS J094642.42+330754.7" 146.67679 33.1319 2.477 2.307 2.420 nan nan nan
"SDSS J094648.42+063038.2" 146.70177 6.5106 2.960 2.864 2.895 nan nan nan
"SDSS J094648.86+352458.1" 146.70360 35.4161 3.761 3.377 3.683 nan nan nan
"SDSS J094652.81+282134.3" 146.72005 28.3596 3.845 3.004 3.766 nan nan nan
"SDSS J094656.16+330625.7" 146.73403 33.1072 2.484 2.307 2.427 nan nan nan
"SDSS J094706.49+080752.9" 146.77705 8.1314 3.319 2.536 3.248 nan nan nan
"SDSS J094707.81+481613.7" 146.78255 48.2705 2.439 2.307 2.383 nan nan nan
"SDSS J094711.53+390502.3" 146.79807 39.0840 3.803 2.881 3.724 nan nan nan
"SDSS J094712.20+114230.1" 146.80085 11.7084 2.585 2.307 2.526 nan nan nan
"SDSS J094741.14+471540.1" 146.92146 47.2612 3.063 2.364 2.996 nan nan nan
"SDSS J094743.32+420837.9" 146.93056 42.1439 2.559 2.307 2.501 nan nan nan
"SDSS J094745.26-004113.2" 146.93862 -0.6870 2.829 2.510 2.766 nan nan nan
"SDSS J094755.14+323107.9" 146.97978 32.5189 3.364 2.569 3.292 nan nan nan
"SDSS J094759.41+632803.1" 146.99757 63.4675 2.617 2.307 2.558 2.4960 20.90 0.15
"SDSS J094802.47+430714.0" 147.01039 43.1206 3.705 2.662 3.628 3.4858 20.80 0.20
"SDSS J094804.42+572603.0" 147.01844 57.4342 2.353 2.307 2.298 nan nan nan
"SDSS J094812.71+103141.3" 147.05296 10.5282 3.137 2.714 3.069 nan nan nan
"SDSS J094815.73+093953.3" 147.06558 9.6648 2.435 2.307 2.379 nan nan nan
"SDSS J094851.42+493538.8" 147.21426 49.5941 3.026 2.627 2.960 nan nan nan
"SDSS J094902.82+414050.2" 147.26178 41.6806 2.775 2.388 2.713 2.5787 20.40 0.15
"SDSS J094906.65+002605.1" 147.27772 0.4348 2.452 2.353 2.395 nan nan nan
"SDSS J094913.08+294353.4" 147.30454 29.7315 3.767 2.932 3.689 nan nan nan
"SDSS J094925.37+364238.9" 147.35574 36.7108 2.392 2.307 2.336 2.3311 20.25 0.20
"SDSS J094927.88+111518.2" 147.36618 11.2551 3.824 2.811 3.745 nan nan nan
"SDSS J094930.39+521400.7" 147.37665 52.2336 3.375 2.928 3.303 3.0619 21.00 0.15
"SDSS J094932.26+033531.7" 147.38446 3.5922 4.049 2.860 3.966 nan nan nan
"SDSS J094942.61+043750.0" 147.42755 4.6306 3.640 2.778 3.564 nan nan nan
"SDSS J094945.21+304916.8" 147.43841 30.8213 3.658 3.010 3.582 nan nan nan
"SDSS J094953.87+482315.1" 147.47448 48.3875 2.647 2.307 2.587 nan nan nan
"SDSS J095001.01+294456.1" 147.50426 29.7489 2.943 2.539 2.878 nan nan nan
"SDSS J095006.68+614349.3" 147.52787 61.7304 3.166 2.410 3.098 nan nan nan
"SDSS J095013.70+525335.1" 147.55714 52.8931 2.581 2.413 2.522 nan nan nan
"SDSS J095014.04+580136.5" 147.55855 58.0268 3.973 2.759 3.891 3.2640 20.50 0.10
"SDSS J095018.68+040307.4" 147.57787 4.0521 2.977 2.415 2.912 nan nan nan
"SDSS J095037.09+501925.5" 147.65458 50.3237 3.821 2.990 3.742 nan nan nan
"SDSS J095043.84+320538.3" 147.68269 32.0940 3.514 2.653 3.440 nan nan nan
"SDSS J095050.36+044431.0" 147.70985 4.7420 2.494 2.307 2.437 nan nan nan
"SDSS J095050.82+113139.8" 147.71178 11.5277 2.487 2.307 2.430 nan nan nan
"SDSS J095056.19+424719.2" 147.73414 42.7887 3.319 2.916 3.248 3.1246 20.35 0.15
"SDSS J095106.32+541149.8" 147.77642 54.1971 2.680 2.307 2.620 nan nan nan
"SDSS J095107.17+352255.4" 147.77988 35.3821 3.000 2.430 2.934 nan nan nan
"SDSS J095107.40+374237.4" 147.78085 37.7104 2.541 2.307 2.483 nan nan nan
"SDSS J095108.76+314705.8" 147.78653 31.7850 2.936 2.741 2.871 nan nan nan
"SDSS J095112.84+025527.2" 147.80351 2.9242 2.373 2.307 2.318 nan nan nan
"SDSS J095114.35+565107.1" 147.80980 56.8520 3.788 2.667 3.709 nan nan nan
"SDSS J095141.73+611403.6" 147.92393 61.2343 3.761 3.276 3.683 3.6212 20.65 0.20
"SDSS J095143.97+365012.0" 147.93322 36.8367 2.988 2.364 2.923 nan nan nan
"SDSS J095156.29+011341.8" 147.98458 1.2283 2.364 2.307 2.309 nan nan nan
"SDSS J095156.55+123502.5" 147.98564 12.5840 3.603 2.653 3.527 nan nan nan
"SDSS J095209.89+121835.0" 148.04125 12.3097 2.772 2.386 2.710 nan nan nan
"SDSS J095217.51+534854.6" 148.07298 53.8152 2.449 2.311 2.392 nan nan nan
"SDSS J095220.25+315548.5" 148.08440 31.9302 2.481 2.307 2.424 nan nan nan
"SDSS J095234.22+321958.1" 148.14262 32.3329 2.890 2.322 2.826 nan nan nan
"SDSS J095237.26+600554.0" 148.15528 60.0983 2.649 2.307 2.589 nan nan nan
"SDSS J0952+0114" 148.22432 1.2394 3.021 2.447 2.955 nan nan nan
"SDSS J095256.41+332939.0" 148.23506 33.4942 3.396 2.484 3.324 nan nan nan
"SDSS J095300.07+294137.3" 148.25032 29.6937 3.166 2.435 3.098 nan nan nan
"SDSS J095329.97+100400.6" 148.37490 10.0668 2.807 2.307 2.745 nan nan nan
"SDSS J095330.36+353223.1" 148.37652 35.5398 2.376 2.307 2.321 nan nan nan
"SDSS J0953+0037" 148.39566 0.6234 2.605 2.484 2.546 nan nan nan
"SDSS J095336.17+422707.6" 148.40074 42.4521 2.970 2.320 2.905 nan nan nan
"SDSS J095349.60+320548.4" 148.45669 32.0968 2.742 2.359 2.681 nan nan nan
"BR 0951-04" 148.48205 -5.0718 4.350 2.866 4.262 3.2350 20.25 0.10
nan nan nan nan nan nan 3.8560 20.70 0.20
nan nan nan nan nan nan 4.2020 20.35 0.15
"SDSS J095406.40+290208.0" 148.52671 29.0356 3.246 2.307 3.176 nan nan nan
"SDSS J095412.20+371026.3" 148.55087 37.1740 3.057 2.437 2.990 nan nan nan
"SDSS J095414.12+061522.6" 148.55886 6.2563 2.348 2.307 2.293 nan nan nan
"SDSS J095414.77+610455.2" 148.56157 61.0820 2.617 2.307 2.558 nan nan nan
"SDSS J095423.99+420225.0" 148.59999 42.0403 3.200 2.519 3.131 nan nan nan
"SDSS J095434.93+091519.6" 148.64558 9.2554 3.381 2.351 3.309 2.4418 21.05 0.25
nan nan nan nan nan nan 3.1529 20.10 0.20
"SDSS J095456.01+050428.3" 148.73340 5.0746 2.385 2.320 2.329 nan nan nan
"BRI 0952-0115" 148.75039 -1.5018 4.418 2.907 4.329 4.0245 20.70 0.15
"SDSS J095511.32+594030.6" 148.79719 59.6752 4.340 3.070 4.252 3.5420 20.30 0.10
nan nan nan nan nan nan 3.8430 20.00 0.15
nan nan nan nan nan nan 4.0440 20.10 0.15
"FBQS J0955+3335" 148.90808 33.5844 2.477 2.307 2.420 nan nan nan
"SDSS J095539.73+024250.1" 148.91558 2.7140 2.487 2.307 2.430 nan nan nan
"SDSS J095542.12+411655.2" 148.92551 41.2820 3.432 2.616 3.359 3.2767 20.30 0.20
"SDSS J095546.35+432244.7" 148.94316 43.3791 3.240 2.519 3.170 nan nan nan
"SDSS J095602.89+420226.5" 149.01208 42.0407 3.586 2.644 3.511 nan nan nan
"SDSS J095604.39+345357.4" 149.01831 34.8993 3.050 2.648 2.984 nan nan nan
"SDSS J095604.43+344415.5" 149.01848 34.7377 3.428 2.556 3.355 2.9019 20.15 0.20
nan nan nan nan nan nan 3.0391 20.20 0.20
"SDSS J095604.70+041752.8" 149.01961 4.2980 2.340 2.307 2.285 nan nan nan
"SDSS J095607.17+103410.7" 149.02989 10.5697 2.408 2.338 2.352 nan nan nan
"SDSS J095612.86+543312.9" 149.05362 54.5536 2.385 2.344 2.329 nan nan nan
"SDSS J095616.81+060341.0" 149.07008 6.0614 3.550 3.118 3.475 nan nan nan
"SDSS J095617.30+053912.0" 149.07211 5.6533 2.551 2.337 2.493 nan nan nan
"SDSS J095618.11+310352.2" 149.07548 31.0645 3.237 2.404 3.167 3.0942 20.30 0.15
"SDSS J095620.59+311354.3" 149.08581 31.2318 3.144 2.307 3.076 nan nan nan
"SDSS J095624.74+355604.4" 149.10309 35.9346 2.802 2.307 2.740 nan nan nan
"SDSS J095625.16+473442.5" 149.10488 47.5785 4.457 3.010 4.367 3.4030 20.90 0.20
nan nan nan nan nan nan 3.8900 21.10 0.20
"SDSS J095630.01+085754.7" 149.12507 8.9652 3.175 2.316 3.107 nan nan nan
"SDSS J095632.03+321612.6" 149.13349 32.2702 4.632 3.752 4.538 nan nan nan
"SDSS J095647.07+361127.0" 149.19617 36.1909 2.688 2.311 2.627 nan nan nan
"SDSS J095651.39+595807.7" 149.21418 59.9688 3.216 2.307 3.147 nan nan nan
"SDSS J095707.67+061059.5" 149.28200 6.1832 5.167 4.203 5.064 nan nan nan
"SBS 0953+549" 149.31113 54.6715 2.587 2.307 2.528 2.4499 20.15 0.20
"SDSS J095724.95+060903.7" 149.35397 6.1510 3.259 2.600 3.189 nan nan nan
"SDSS J095726.94+042139.0" 149.36229 4.3608 3.147 2.327 3.079 nan nan nan
"SDSS J095735.36+353520.7" 149.39738 35.5891 3.277 2.311 3.207 nan nan nan
"SDSS J095741.87+331504.3" 149.42447 33.2512 2.996 2.616 2.930 nan nan nan
"SDSS J095744.46+330820.7" 149.43527 33.1391 4.283 2.969 4.196 3.0430 19.65 0.15
nan nan nan nan nan nan 3.2800 20.50 0.10
nan nan nan nan nan nan 3.3640 19.70 0.15
nan nan nan nan nan nan 3.9000 19.50 0.10
nan nan nan nan nan nan 4.1790 20.60 0.10
"SDSS J095751.47+302103.4" 149.46448 30.3510 3.002 2.338 2.936 nan nan nan
"SDSS J095755.63-002027.5" 149.48184 -0.3410 3.753 2.966 3.675 nan nan nan
"SDSS J095817.81+494618.3" 149.57422 49.7718 2.355 2.307 2.300 nan nan nan
"SDSS J095826.23+561228.0" 149.60936 56.2078 3.499 2.623 3.425 nan nan nan
"SDSS J095829.46+422256.8" 149.62280 42.3825 2.618 2.307 2.559 nan nan nan
"SDSS J095832.57+094017.2" 149.63573 9.6715 3.024 2.643 2.958 nan nan nan
"SDSS J095833.60+035144.3" 149.64004 3.8623 3.680 2.741 3.603 nan nan nan
"SDSS J095835.98+015157.0" 149.64995 1.8659 2.934 2.565 2.869 nan nan nan
"SDSS J095837.29+440548.8" 149.65542 44.0969 2.366 2.307 2.311 nan nan nan
"SDSS J095837.68+570332.8" 149.65704 57.0592 2.483 2.307 2.426 nan nan nan
"SDSS J095845.40+341319.4" 149.68919 34.2221 2.551 2.307 2.493 nan nan nan
"[HB89] 0956+122" 149.71749 12.0458 3.298 2.307 3.227 nan nan nan
"SDSS J095858.14+362318.9" 149.74226 36.3886 2.678 2.314 2.618 nan nan nan
"SDSS J095858.67+020138.8" 149.74456 2.0275 2.454 2.307 2.397 nan nan nan
"SDSS J095905.12+103325.0" 149.77138 10.5570 4.019 3.671 3.937 nan nan nan
"SDSS J095907.95+360602.0" 149.78314 36.1006 3.274 2.594 3.204 nan nan nan
"SDSS J095920.86+392534.6" 149.83697 39.4263 2.697 2.328 2.636 nan nan nan
"SDSS J095922.98+531531.4" 149.84576 53.2587 2.554 2.308 2.496 nan nan nan
"SDSS J095930.68+094435.3" 149.87787 9.7431 2.702 2.414 2.641 nan nan nan
"SDSS J095931.60+005619.1" 149.88172 0.9386 2.395 2.333 2.339 nan nan nan
"SDSS J095937.11+131215.4" 149.90466 13.2043 4.092 2.702 4.008 3.9130 20.10 0.10
"SDSS J095939.58+045540.6" 149.91494 4.9280 3.043 2.346 2.977 nan nan nan
"SDSS J095955.12+551531.8" 149.97970 55.2589 3.097 2.317 3.030 nan nan nan
"SDSS J100012.26+102151.8" 150.05110 10.3644 3.638 2.841 3.562 nan nan nan
"SDSS J100014.13+020054.4" 150.05887 2.0152 2.497 2.364 2.440 nan nan nan
"SDSS J100016.09+450153.1" 150.06705 45.0314 3.317 3.188 3.246 nan nan nan
"SDSS J100023.21+361658.7" 150.09673 36.2830 2.682 2.348 2.622 nan nan nan
"SDSS J100023.69+333506.6" 150.09873 33.5852 3.507 2.710 3.433 nan nan nan
"SDSS J100028.41+612929.1" 150.11842 61.4914 2.968 2.307 2.903 nan nan nan
"SDSS J100041.10+405939.1" 150.17127 40.9942 3.800 2.509 3.721 nan nan nan
"SDSS J100053.22+632200.0" 150.22182 63.3667 2.383 2.307 2.328 nan nan nan
"SDSS J100054.61+315940.4" 150.22758 31.9946 3.306 2.611 3.235 nan nan nan
"SDSS J100054.98+541144.2" 150.22912 54.1956 3.210 2.490 3.141 3.1142 20.40 0.15
"SDSS J100104.32+463023.9" 150.26803 46.5067 2.803 2.414 2.741 nan nan nan
"SDSS J100106.13+312834.7" 150.27558 31.4763 2.680 2.307 2.620 nan nan nan
"SDSS J100113.63-001234.4" 150.30680 -0.2096 2.459 2.333 2.402 nan nan nan
"SDSS J100122.48+485300.8" 150.34371 48.8836 3.235 2.836 3.166 3.0261 20.40 0.20
"SDSS J100125.06+072329.1" 150.35444 7.3914 3.138 2.426 3.070 nan nan nan
"SDSS J100143.57+621942.1" 150.43158 62.3284 2.525 2.307 2.467 nan nan nan
"SDSS J100143.71+295526.3" 150.43215 29.9240 3.115 2.697 3.047 nan nan nan
"SDSS J100148.11+461946.2" 150.45049 46.3295 2.958 2.387 2.893 nan nan nan
"SDSS J100151.45+034301.4" 150.46440 3.7171 3.201 2.507 3.132 3.0774 20.30 0.20
"SDSS J100151.58-001626.9" 150.46495 -0.2742 3.674 2.884 3.597 nan nan nan
"SDSS J100159.83+044134.5" 150.49930 4.6929 3.120 2.328 3.052 nan nan nan
"SDSS J100201.37+095054.8" 150.50574 9.8486 3.927 2.982 3.846 nan nan nan
"SDSS J100205.68+462411.9" 150.52370 46.4033 3.133 2.394 3.065 nan nan nan
"SDSS J100212.57+440743.5" 150.55240 44.1288 2.823 2.432 2.760 nan nan nan
"SDSS J100238.25+013746.5" 150.65939 1.6296 2.506 2.307 2.448 nan nan nan
"SDSS J100244.72+293801.4" 150.68636 29.6337 2.461 2.307 2.404 nan nan nan
"SDSS J100245.84+450112.6" 150.69105 45.0202 3.161 2.517 3.093 nan nan nan
"SDSS J100247.15+005211.5" 150.69650 0.8699 2.582 2.307 2.523 nan nan nan
"SDSS J100248.37+363624.0" 150.70159 36.6067 2.688 2.311 2.627 nan nan nan
"SDSS J100251.20+223135.1" 150.71335 22.5264 4.761 3.861 4.665 nan nan nan
"SDSS J100255.50+345246.6" 150.73129 34.8796 3.466 2.568 3.393 nan nan nan
"SDSS J100302.60+404813.1" 150.76075 40.8036 2.368 2.307 2.313 nan nan nan
"SDSS J100305.51+104141.2" 150.77299 10.6948 2.453 2.307 2.396 nan nan nan
"SDSS J100312.36+390936.0" 150.80153 39.1600 3.249 2.400 3.179 nan nan nan
"SDSS J100312.62+402505.6" 150.80263 40.4182 3.271 2.858 3.201 nan nan nan
"SDSS J100318.98+521506.3" 150.82912 52.2518 3.325 2.348 3.254 nan nan nan
"SDSS J100321.11+552059.4" 150.83800 55.3499 3.068 2.358 3.001 2.5019 20.60 0.20
"SDSS J100325.12+325307.0" 150.85471 32.8853 2.511 2.307 2.453 2.3308 21.70 0.15
"SDSS J100330.05+475331.2" 150.87522 47.8920 2.580 2.422 2.521 nan nan nan
"SDSS J100341.50+040654.1" 150.92293 4.1151 2.636 2.307 2.576 nan nan nan
"SDSS J100352.84+473653.4" 150.97015 47.6148 2.934 2.531 2.869 nan nan nan
"SDSS J100357.24+345902.6" 150.98854 34.9841 2.407 2.307 2.351 nan nan nan
"SDSS J100402.92+475620.7" 151.01217 47.9391 2.782 2.395 2.720 nan nan nan
"SDSS J100409.35+120256.5" 151.03897 12.0490 2.880 2.606 2.816 2.8006 20.60 0.20
"SDSS J100412.42+292121.5" 151.05178 29.3560 3.694 2.654 3.617 nan nan nan
"SDSS J100416.12+434739.0" 151.06719 43.7942 4.872 3.954 4.774 4.4600 20.05 0.20
nan nan nan nan nan nan 4.4730 20.40 0.20
"SDSS J100423.26-004042.8" 151.09698 -0.6786 2.732 2.350 2.671 nan nan nan
"SDSS J1004+0018" 151.11847 0.3071 3.045 2.307 2.979 2.5400 21.00 0.15
nan nan nan nan nan nan 2.6850 21.35 0.15
"SDSS J100430.52+071103.2" 151.12717 7.1842 2.981 2.573 2.916 nan nan nan
"SDSS J100438.11+380201.4" 151.15880 38.0337 2.823 2.432 2.760 nan nan nan
"SDSS J100444.30+202520.0" 151.18463 20.4222 5.084 4.133 4.983 nan nan nan
"SDSS J100450.03+364617.7" 151.20848 36.7716 2.433 2.307 2.377 nan nan nan
"SDSS J100455.36+103619.8" 151.23072 10.6055 3.138 2.512 3.070 nan nan nan
"SDSS J100459.13+470057.9" 151.24642 47.0161 2.578 2.307 2.519 nan nan nan
"SDSS J100459.54+130411.4" 151.24809 13.0699 2.365 2.307 2.310 nan nan nan
"SDSS J100506.58+294237.0" 151.27744 29.7103 3.313 2.496 3.242 2.9160 21.20 0.20
nan nan nan nan nan nan 3.2274 21.10 0.20
"SDSS J100509.70+604902.3" 151.29047 60.8173 2.962 2.569 2.897 nan nan nan
"SDSS J100513.60+004028.4" 151.30674 0.6745 2.554 2.307 2.496 nan nan nan
"SDSS J100514.04+402030.6" 151.30853 40.3419 3.336 2.491 3.265 nan nan nan
"SDSS J100515.98+480533.2" 151.31662 48.0926 2.372 2.307 2.317 nan nan nan
"SDSS J100517.60+615417.2" 151.32337 61.9048 2.740 2.357 2.679 nan nan nan
"SDSS J100518.65+322541.2" 151.32775 32.4281 2.577 2.307 2.518 nan nan nan
"SDSS J100521.46+453401.0" 151.33946 45.5670 3.137 2.311 3.069 nan nan nan
"SDSS J100536.41+085607.3" 151.40174 8.9354 2.719 2.339 2.658 nan nan nan
"SDSS J100543.72+325917.8" 151.43219 32.9883 3.882 2.616 3.802 nan nan nan
"SDSS J100544.53+520903.1" 151.43555 52.1509 3.159 2.307 3.091 nan nan nan
"SDSS J100546.72+295329.8" 151.44470 29.8916 3.505 3.168 3.431 nan nan nan
"SDSS J100547.72+091751.9" 151.44887 9.2978 2.430 2.307 2.374 nan nan nan
"SDSS J100549.47+103139.3" 151.45618 10.5276 3.537 3.087 3.463 nan nan nan
"SDSS J100553.33+001927.1" 151.47225 0.3242 2.500 2.307 2.443 nan nan nan
"SDSS J100555.81+330350.0" 151.48258 33.0639 3.646 2.867 3.570 nan nan nan
"SDSS J100602.59+035753.8" 151.51082 3.9650 2.581 2.307 2.522 nan nan nan
"SDSS J100603.79+554934.3" 151.51584 55.8262 3.757 2.951 3.679 nan nan nan
"SDSS J100609.65+103340.2" 151.54023 10.5612 2.373 2.307 2.318 nan nan nan
"2MASSi J1006105+370513" 151.54397 37.0872 3.201 2.307 3.132 nan nan nan
"SDSS J100646.23+544401.0" 151.69264 54.7336 2.425 2.307 2.369 nan nan nan
"SDSS J100653.01+512101.5" 151.72091 51.3504 2.665 2.320 2.605 2.3458 20.30 0.15
"SDSS J100655.80+050324.7" 151.73254 5.0569 3.088 2.822 3.021 2.9345 20.50 0.15
"SDSS J100714.86+314621.5" 151.81194 31.7727 3.331 2.349 3.260 nan nan nan
"SDSS J100716.85+400356.3" 151.82023 40.0656 2.728 2.347 2.667 nan nan nan
"SDSS J100730.66+305654.2" 151.87777 30.9484 2.956 2.374 2.891 nan nan nan
"SDSS J100734.07+413912.9" 151.89197 41.6536 3.140 2.400 3.072 nan nan nan
"[HB89] 1004+141" 151.92291 13.9416 2.707 1.786 2.646 nan nan nan
"SDSS J100743.09+320347.9" 151.92957 32.0633 2.380 2.307 2.325 nan nan nan
"SDSS J100745.89+472321.1" 151.94127 47.3892 3.408 2.542 3.336 nan nan nan
"SDSS J100746.57+525516.9" 151.94407 52.9214 2.492 2.307 2.435 nan nan nan
"SDSS J100751.71+124846.5" 151.96550 12.8129 3.109 2.751 3.042 nan nan nan
"SDSS J100753.63+561230.8" 151.97350 56.2086 2.370 2.307 2.315 nan nan nan
"SDSS J100757.18+061836.1" 151.98829 6.3100 4.235 3.717 4.149 nan nan nan
"SDSS J100809.67+614445.1" 152.04033 61.7459 2.754 2.565 2.692 nan nan nan
"SDSS J100828.42+093329.3" 152.11845 9.5582 2.873 2.307 2.809 nan nan nan
"SDSS J100838.97+494143.3" 152.16240 49.6954 3.597 2.684 3.522 nan nan nan
"FBQS J100841.2+362319" 152.17186 36.3887 3.126 2.307 3.058 2.7997 20.55 0.15
"SDSS J100844.54+581730.1" 152.18559 58.2917 2.813 2.422 2.750 nan nan nan
"SDSS J100852.61+475552.5" 152.21923 47.9312 2.846 2.663 2.783 nan nan nan
"SDSS J100855.76-005816.4" 152.23237 -0.9712 3.097 2.416 3.030 nan nan nan
"SDSS J100857.35+031243.9" 152.23899 3.2122 2.623 2.557 2.564 nan nan nan
"SDSS J100914.14+044835.5" 152.30894 4.8099 2.398 2.307 2.342 nan nan nan
"SDSS J100923.31+451724.1" 152.34718 45.2901 2.595 2.307 2.536 nan nan nan
"SDSS J100927.41+111811.9" 152.36424 11.3033 3.219 2.798 3.150 nan nan nan
"SDSS J100928.88+505605.3" 152.37040 50.9348 3.742 3.329 3.664 nan nan nan
"SDSS J100934.38+330121.2" 152.39327 33.0226 3.243 2.532 3.173 nan nan nan
"SDSS J100956.05+391718.3" 152.48355 39.2884 3.833 2.831 3.754 nan nan nan
"SDSS J101003.95+332625.6" 152.51649 33.4405 2.986 2.307 2.921 nan nan nan
"SDSS J101010.89+064556.2" 152.54542 6.7656 2.966 2.573 2.901 nan nan nan
"SDSS J101021.08+360043.5" 152.58786 36.0121 2.625 2.313 2.566 nan nan nan
"SDSS J101037.04+092948.2" 152.65439 9.4967 3.365 2.933 3.293 nan nan nan
"SDSS J101049.63+132746.8" 152.70683 13.4630 4.136 3.297 4.052 3.7641 20.25 0.20
"SDSS J101054.91+452216.6" 152.72882 45.3713 3.118 2.403 3.050 nan nan nan
"SDSS J101104.79+562003.9" 152.76997 56.3344 2.629 2.307 2.569 nan nan nan
"SDSS J101107.98+553407.0" 152.78327 55.5686 3.340 2.896 3.269 3.2022 20.10 0.20
"SDSS J101108.70+435618.4" 152.78631 43.9385 3.070 2.668 3.003 nan nan nan
"SDSS J101110.75+423937.1" 152.79481 42.6603 3.560 2.541 3.485 nan nan nan
"SDSS J101111.21+341548.5" 152.79675 34.2635 2.411 2.307 2.355 nan nan nan
"SDSS J101119.20+305709.4" 152.83003 30.9526 2.379 2.307 2.324 nan nan nan
"SDSS J101120.39+031244.5" 152.83500 3.2124 2.457 2.307 2.400 nan nan nan
"SDSS J101120.80+405104.2" 152.83671 40.8512 3.880 3.406 3.800 nan nan nan
"SDSS J101122.59+470042.1" 152.84414 47.0117 2.928 2.307 2.864 nan nan nan
"SDSS J101131.64+102038.9" 152.88187 10.3442 3.126 2.471 3.058 nan nan nan
"SDSS J101203.96+385202.3" 153.01652 38.8673 2.778 2.391 2.716 nan nan nan
"SDSS J101204.04+531331.7" 153.01685 53.2255 2.990 2.368 2.925 nan nan nan
"SDSS J101212.95+501321.4" 153.05396 50.2226 2.362 2.307 2.307 nan nan nan
"LBQS 1009-0252" 153.06583 -3.1172 2.750 1.651 2.688 nan nan nan
"SDSS J101216.79+005746.4" 153.07003 0.9629 2.447 2.307 2.390 nan nan nan
"SDSS J101224.64+393559.3" 153.10270 39.5998 2.615 2.307 2.556 nan nan nan
"SDSS J101246.48+500534.1" 153.19370 50.0928 3.532 3.067 3.458 nan nan nan
"SDSS J101249.66+090151.9" 153.20693 9.0311 2.995 2.705 2.929 nan nan nan
"SDSS J101252.58+474708.5" 153.21910 47.7857 2.604 2.307 2.545 nan nan nan
"SDSS J101257.52+025933.1" 153.23969 2.9926 2.434 2.307 2.378 nan nan nan
"SDSS J101301.05+041159.6" 153.25439 4.1999 3.546 3.081 3.471 nan nan nan
"FBQS J101302.2+352605" 153.25959 35.4349 2.649 2.307 2.589 nan nan nan
"SDSS J101303.73+434606.3" 153.26557 43.7684 2.930 2.583 2.866 nan nan nan
"SDSS J101304.31+321248.7" 153.26797 32.2135 3.724 2.948 3.647 nan nan nan
"SDSS J101310.39+053630.1" 153.29331 5.6084 3.852 2.949 3.772 nan nan nan
"SDSS J101329.40+443829.9" 153.37256 44.6417 2.994 2.353 2.928 2.5736 20.05 0.20
"SDSS J101336.33+424026.4" 153.40141 42.6740 5.038 4.420 4.939 4.7997 20.40 0.25
"SDSS J101336.37+561536.3" 153.40157 56.2601 3.614 2.675 3.538 nan nan nan
"SDSS J101345.50+330718.7" 153.43962 33.1219 3.655 2.908 3.579 nan nan nan
"SDSS J101346.55+112231.7" 153.44398 11.3755 3.259 2.307 3.189 nan nan nan
"SDSS J101347.29+065015.6" 153.44707 6.8377 3.808 2.397 3.729 nan nan nan
"SDSS J101414.01+350127.9" 153.55841 35.0244 3.228 2.353 3.159 nan nan nan
"LBQS 1011-0144" 153.55901 -1.9881 2.240 1.669 2.187 nan nan nan
"SDSS J101419.93+594550.5" 153.58306 59.7640 3.047 2.397 2.981 nan nan nan
"SDSS J101420.52+325931.9" 153.58553 32.9922 2.393 2.307 2.337 nan nan nan
"SDSS J101425.64+322309.6" 153.60688 32.3860 2.501 2.449 2.444 nan nan nan
"SDSS J101429.72+610354.6" 153.62388 61.0652 4.162 3.003 4.077 nan nan nan
"SDSS J101446.63+083500.9" 153.69433 8.5836 2.509 2.307 2.451 nan nan nan
"2MASSi J1014471+430030" 153.69660 43.0084 3.125 2.307 3.057 2.9582 20.50 0.15
"SDSS J101448.30+045920.3" 153.70128 4.9890 2.475 2.321 2.418 nan nan nan
"SDSS J101459.26+320941.8" 153.74696 32.1616 2.896 2.354 2.832 nan nan nan
"LBQS 1012-0206" 153.77732 -2.3548 2.140 1.634 2.088 nan nan nan
"SDSS J101518.80+562852.7" 153.82836 56.4813 2.367 2.307 2.312 nan nan nan
"SDSS J101524.99+553801.8" 153.85414 55.6339 3.237 2.805 3.167 nan nan nan
"SDSS J101526.33+392107.1" 153.85971 39.3520 3.575 2.672 3.500 3.2313 20.25 0.20
"SDSS J101539.17+542148.6" 153.91325 54.3635 3.787 2.853 3.708 nan nan nan
"SDSS J1015+1118" 153.91398 11.3044 2.915 2.307 2.851 nan nan nan
"SDSS J101542.04+430455.6" 153.92518 43.0821 2.420 2.307 2.364 nan nan nan
"SDSS J101547.38+512615.8" 153.94744 51.4377 2.766 2.381 2.704 nan nan nan
"SDSS J101549.00+002019.9" 153.95419 0.3389 4.380 3.123 4.292 3.7380 20.15 0.20
"SDSS J101601.50+404052.8" 154.00626 40.6814 2.963 2.557 2.898 2.8158 20.05 0.20
"SDSS J101617.67+405912.2" 154.07364 40.9868 2.364 2.313 2.309 nan nan nan
"SDSS J101622.48+071508.7" 154.09369 7.2524 3.293 2.598 3.223 2.8770 20.25 0.20
"SDSS J101626.91+060108.2" 154.11215 6.0190 2.842 2.489 2.779 nan nan nan
"LBQS 1014+0023" 154.14995 0.1475 2.290 1.634 2.236 nan nan nan
"PKS 1014+208" 154.18468 20.6298 3.110 1.945 3.043 nan nan nan
"SDSS J101648.22+431338.7" 154.20095 43.2274 3.218 2.368 3.149 nan nan nan
"SDSS J101656.72+620446.9" 154.23636 62.0797 3.254 2.410 3.184 nan nan nan
"SDSS J101700.09+342310.8" 154.25040 34.3863 3.223 2.446 3.154 nan nan nan
"SDSS J101725.88+611627.5" 154.35786 61.2743 2.807 2.307 2.745 nan nan nan
"SDSS J101741.94+035150.2" 154.42477 3.8640 2.662 2.375 2.602 nan nan nan
"SDSS J101755.14+652802.2" 154.47983 65.4673 2.741 2.389 2.680 nan nan nan
"SDSS J101806.27+310627.2" 154.52617 31.1076 3.629 2.562 3.553 nan nan nan
"SDSS J101818.45+054822.8" 154.57689 5.8063 3.515 2.299 3.441 3.3855 19.60 0.15
"SDSS J101821.67+064434.4" 154.59031 6.7429 3.397 2.503 3.325 2.5262 20.20 0.20
"SDSS J101822.86+070534.8" 154.59526 7.0930 3.752 3.266 3.674 nan nan nan
"SDSS J101829.31+095918.7" 154.62217 9.9885 3.162 2.776 3.094 nan nan nan
"SDSS J101832.18+383035.7" 154.63411 38.5099 3.837 3.052 3.758 nan nan nan
"SDSS J101844.40+452504.6" 154.68504 45.4179 4.432 3.509 4.343 3.6865 20.85 0.20
"SDSS J101846.35+384052.3" 154.69315 38.6812 2.476 2.307 2.419 nan nan nan
"SDSS J101852.96+375643.0" 154.72070 37.9453 2.422 2.307 2.366 nan nan nan
"SDSS J101853.24+355222.3" 154.72186 35.8729 2.384 2.307 2.328 nan nan nan
"LBQS 1016-0039" 154.74984 -0.9056 2.180 1.649 2.128 nan nan nan
"SDSS J101902.01+473714.5" 154.75841 47.6207 2.945 2.349 2.880 2.7436 20.90 0.15
"SDSS J101908.10+030526.9" 154.78380 3.0908 2.418 2.307 2.362 nan nan nan
"SDSS J101908.25+025432.0" 154.78443 2.9089 3.390 2.375 3.318 nan nan nan
"SDSS J101909.49+061822.9" 154.78956 6.3064 3.367 2.935 3.295 nan nan nan
"SDSS J101917.25+464319.3" 154.82195 46.7221 3.736 3.334 3.658 nan nan nan
"SDSS J101917.58+363429.2" 154.82329 36.5748 2.959 2.353 2.894 nan nan nan
"SDSS J101935.32+473250.3" 154.89719 47.5473 2.439 2.307 2.383 nan nan nan
"2MASSi J1019479+354145" 154.95001 35.6962 2.685 2.308 2.625 2.4984 20.35 0.15
"SDSS J101952.58+375011.0" 154.96903 37.8364 2.430 2.307 2.374 nan nan nan
"SDSS J1019+0825" 154.97725 8.4209 3.010 2.307 2.944 2.3172 20.40 0.15
"SDSS J101956.96+455728.9" 154.98734 45.9581 2.424 2.307 2.368 nan nan nan
"SDSS J102001.19+392557.3" 155.00498 39.4326 2.955 2.597 2.890 2.6609 20.55 0.25
"SDSS J102001.33+031515.6" 155.00557 3.2543 3.025 2.626 2.959 nan nan nan
"[HB89] 1017+109" 155.04164 10.6674 3.167 2.307 3.099 nan nan nan
"SDSS J102015.63+093223.2" 155.06517 9.5398 3.684 2.693 3.607 3.0653 21.05 0.20
"SDSS J102023.78+105351.7" 155.09909 10.8977 3.085 2.377 3.018 2.8762 20.45 0.15
"SDSS J102025.27+334633.4" 155.10533 33.7760 2.930 2.307 2.866 nan nan nan
"SDSS J102025.69+514419.0" 155.10705 51.7386 2.529 2.307 2.471 nan nan nan
"SDSS J102036.37+335644.6" 155.15156 33.9457 3.230 2.570 3.161 2.9332 20.90 0.20
"SDSS J102037.15+383031.5" 155.15483 38.5088 3.482 2.624 3.408 3.2583 20.40 0.20
"SDSS J102040.62+092254.2" 155.16926 9.3817 3.640 2.093 3.564 2.5920 21.50 0.10
nan nan nan nan nan nan 2.7490 20.10 0.10
"LBQS 1018-0005" 155.24822 -0.3407 2.600 2.307 2.541 nan nan nan
"SDSS J102106.78+303137.5" 155.27828 30.5271 3.062 2.672 2.995 nan nan nan
"SDSS J102109.59+371042.9" 155.29000 37.1786 3.684 3.263 3.607 nan nan nan
"SDSS J102115.70+360521.7" 155.31544 36.0894 2.540 2.307 2.482 nan nan nan
"SDSS J102116.82+052332.5" 155.32013 5.3924 3.687 3.292 3.610 nan nan nan
"SDSS J102135.83+580244.8" 155.39940 58.0458 2.706 2.325 2.645 nan nan nan
"SDSS J102240.88+044356.8" 155.67037 4.7325 3.081 2.323 3.014 2.7416 20.40 0.15
"SDSS J102243.05+304927.0" 155.67939 30.8242 2.724 2.343 2.663 nan nan nan
"SDSS J102256.63+372018.3" 155.73600 37.3384 3.971 2.525 3.889 nan nan nan
"SDSS J102301.01+070918.2" 155.75424 7.1551 3.795 2.817 3.716 3.3781 20.45 0.20
"SDSS J102304.39+361052.6" 155.76830 36.1813 3.582 3.206 3.507 nan nan nan
"SDSS J102320.39+521437.8" 155.83503 52.2438 2.424 2.307 2.368 nan nan nan
"SDSS J102325.31+514251.0" 155.85549 51.7142 3.447 2.307 3.374 nan nan nan
"LBQS 1020+0028" 155.87479 0.2194 1.900 1.680 1.852 nan nan nan
"SDSS J102332.07+633508.0" 155.88364 63.5856 4.872 3.954 4.774 4.2570 20.70 0.20
"SDSS J102334.42+334735.8" 155.89344 33.7933 2.393 2.307 2.337 nan nan nan
"SDSS J102340.74+615052.0" 155.91981 61.8478 2.930 2.618 2.866 nan nan nan
"SDSS J102343.13+553132.3" 155.92974 55.5257 4.455 4.262 4.366 nan nan nan
"SDSS J102348.95+365423.2" 155.95397 36.9065 3.347 2.499 3.276 nan nan nan
"SDSS J102350.92+044509.1" 155.96222 4.7525 2.362 2.307 2.307 nan nan nan
"SDSS J102408.14+490307.5" 156.03398 49.0521 4.006 3.626 3.924 nan nan nan
"SDSS J102424.56+585755.9" 156.10236 58.9656 2.954 2.563 2.889 nan nan nan
"[HB89] 1021-006" 156.12328 -0.8821 2.554 2.307 2.496 nan nan nan
"SDSS J102436.60+332046.7" 156.15251 33.3463 3.304 2.635 3.233 nan nan nan
"SDSS J102447.59+400525.5" 156.19830 40.0904 2.388 2.307 2.332 nan nan nan
"SDSS J102456.61+181908.7" 156.23590 18.3191 3.524 2.159 3.450 2.2980 21.30 0.10
"SDSS J102458.02+103716.4" 156.24177 10.6212 3.189 2.774 3.120 nan nan nan
"SDSS J1025+0452" 156.29016 4.8797 3.244 2.307 3.174 nan nan nan
"SDSS J102514.52+581750.0" 156.31060 58.2972 2.518 2.307 2.460 nan nan nan
"SDSS J102524.92+605420.8" 156.35387 60.9059 2.516 2.346 2.458 nan nan nan
"SDSS J102525.49+505519.9" 156.35625 50.9222 2.428 2.307 2.372 nan nan nan
"SDSS J102529.33+631520.0" 156.37221 63.2556 2.519 2.429 2.461 nan nan nan
"SDSS J102541.39+120506.7" 156.42246 12.0852 3.580 3.126 3.505 nan nan nan
"SDSS J102552.89+040503.1" 156.47039 4.0842 3.073 2.428 3.006 nan nan nan
"SDSS J102600.07+112441.8" 156.50033 11.4116 3.047 2.307 2.981 nan nan nan
"SDSS J102600.84+454616.8" 156.50354 45.7713 3.044 2.307 2.978 nan nan nan
"SDSS J102602.88+473921.2" 156.51202 47.6559 2.679 2.307 2.619 nan nan nan
"SDSS J102611.35+341459.9" 156.54730 34.2500 3.399 2.481 3.327 2.9194 20.30 0.20
"SDSS J102618.80+461445.2" 156.57835 46.2459 3.335 2.665 3.264 nan nan nan
"SDSS J102619.09+613628.8" 156.57956 61.6080 3.844 2.813 3.765 3.4032 20.20 0.20
"SDSS J102622.87+471907.2" 156.59541 47.3186 4.932 4.005 4.833 nan nan nan
"SDSS J102623.61+254259.5" 156.59842 25.7165 5.254 4.277 5.150 nan nan nan
"SDSS J102627.88+014034.2" 156.61617 1.6762 2.988 2.675 2.923 nan nan nan
"SDSS J102635.23+625536.7" 156.64680 62.9269 3.325 2.898 3.254 nan nan nan
"LBQS 1024+0030" 156.65397 0.2584 2.170 1.717 2.118 nan nan nan
"SDSS J102642.13+333557.0" 156.67558 33.5992 3.179 2.396 3.110 nan nan nan
"B2 1023+37" 156.68892 36.9738 3.202 2.521 3.133 nan nan nan
"SDSS J102646.02+353145.4" 156.69179 35.5293 3.654 2.385 3.578 nan nan nan
"SDSS J102647.67+643319.9" 156.69865 64.5556 2.787 2.504 2.725 nan nan nan
"SDSS J102649.59+582101.7" 156.70670 58.3505 2.794 2.581 2.732 2.5866 20.60 0.15
"SDSS J102656.59+382843.8" 156.73582 38.4789 4.180 2.756 4.095 3.3390 19.72 0.08
nan nan nan nan nan nan 3.8650 19.90 0.10
"SDSS J102708.89+562806.8" 156.78710 56.4685 2.507 2.307 2.449 nan nan nan
"2MASSi J1027147+354317" 156.81158 35.7215 3.108 2.307 3.041 nan nan nan
"SDSS J102715.63+345804.1" 156.81514 34.9678 2.481 2.307 2.424 nan nan nan
"SDSS J102715.98+351918.8" 156.81662 35.3219 3.146 2.736 3.078 2.7904 21.50 0.15
"SDSS J102720.64+553525.2" 156.83601 55.5904 3.027 2.366 2.961 nan nan nan
"SDSS J102749.21+623305.0" 156.95511 62.5514 2.873 2.590 2.809 nan nan nan
"SDSS J102750.14+121020.6" 156.95895 12.1724 3.450 3.064 3.377 nan nan nan
"SDSS J102752.51+390054.7" 156.96882 39.0152 3.155 2.495 3.087 3.0326 20.55 0.15
"SDSS J102753.88+661219.5" 156.97455 66.2055 2.375 2.307 2.320 nan nan nan
"SDSS J102805.89+362327.3" 157.02457 36.3909 2.880 2.307 2.816 nan nan nan
"SDSS J102806.06+502126.1" 157.02528 50.3573 3.476 2.662 3.403 nan nan nan
"SDSS J102809.70+110435.5" 157.04044 11.0765 3.160 2.736 3.092 nan nan nan
"SDSS J102815.47+321317.0" 157.06450 32.2214 2.773 2.628 2.711 nan nan nan
"SDSS J102817.24+050403.1" 157.07185 5.0675 2.937 2.657 2.872 nan nan nan
"SDSS J102819.76+105052.4" 157.08235 10.8479 3.050 2.447 2.984 nan nan nan
"SDSS J102822.71+070605.9" 157.09467 7.1017 2.873 2.526 2.809 nan nan nan
"LBQS 1025-0030" 157.13372 -0.7686 2.859 2.307 2.796 nan nan nan
"SDSS J102832.67+465750.0" 157.13622 46.9639 2.498 2.307 2.441 nan nan nan
"BZQ J1028-0844" 157.16167 -8.7441 4.276 2.533 4.189 nan nan nan
"SDSS J102846.09-010203.0" 157.19207 -1.0342 3.744 3.345 3.666 nan nan nan
"SDSS J102847.56+530556.6" 157.19821 53.0990 2.808 2.430 2.746 nan nan nan
"SDSS J102900.79+622341.9" 157.25332 62.3950 2.469 2.307 2.412 nan nan nan
"SDSS J102907.12+141817.8" 157.27969 14.3050 3.512 3.065 3.438 nan nan nan
"SDSS J102908.25+471742.2" 157.28445 47.2951 3.034 2.307 2.968 2.5196 21.00 0.15
"SDSS J102908.79+455139.3" 157.28664 45.8610 3.223 2.338 3.154 nan nan nan
"SDSS J102909.56+544536.0" 157.28985 54.7600 3.143 2.307 3.075 nan nan nan
"SDSS J102916.43+094643.4" 157.31850 9.7788 2.944 2.372 2.879 nan nan nan
"SDSS J102921.85+621034.4" 157.34114 62.1762 2.481 2.409 2.424 nan nan nan
"SDSS J102924.16+423812.2" 157.35070 42.6367 3.277 2.307 3.207 nan nan nan
"SDSS J102925.49+393707.4" 157.35626 39.6187 3.406 2.539 3.334 nan nan nan
"SDSS J102929.42+621231.1" 157.37263 62.2086 3.263 2.499 3.193 nan nan nan
"SDSS J102942.12+135624.2" 157.42552 13.9401 3.140 2.307 3.072 2.9938 20.60 0.20
"SDSS J102953.92+404011.9" 157.47470 40.6700 3.175 2.339 3.107 2.5957 20.70 0.15
"SDSS J102958.68+651210.3" 157.49457 65.2029 2.478 2.307 2.421 nan nan nan
"SDSS J103007.90+130229.0" 157.53294 13.0414 3.584 3.115 3.509 nan nan nan
"SDSS J103018.35+552324.3" 157.57649 55.3901 3.022 2.639 2.956 2.7748 20.20 0.20
"SDSS J103019.46+654106.6" 157.58112 65.6852 3.575 3.107 3.500 nan nan nan
"SDSS J103024.72+452303.1" 157.60305 45.3842 3.671 2.797 3.594 nan nan nan
"SDSS J103032.12+134919.1" 157.63387 13.8220 3.019 2.667 2.953 nan nan nan
"SDSS J103035.66+445033.3" 157.64861 44.8426 2.854 2.564 2.791 2.7283 20.80 0.20
nan nan nan nan nan nan 2.7493 21.25 0.20
"SDSS J103037.56+345259.8" 157.65653 34.8833 2.552 2.307 2.494 nan nan nan
"SDSS J103045.31+650828.6" 157.68885 65.1413 2.877 2.480 2.813 nan nan nan
"SDSS J103046.36+024147.1" 157.69319 2.6964 2.925 2.720 2.861 nan nan nan
"SDSS J103048.24+391234.3" 157.70103 39.2095 3.721 2.756 3.644 nan nan nan
"SDSS J103051.47+471548.3" 157.71451 47.2634 3.063 2.307 2.996 nan nan nan
"SDSS J103054.29+354427.3" 157.72622 35.7409 3.721 2.973 3.644 nan nan nan
"SDSS J103055.95+432037.7" 157.73315 43.3438 3.700 2.958 3.623 nan nan nan
"SDSS J103057.33+473136.4" 157.73892 47.5268 2.928 2.307 2.864 nan nan nan
"SDSS J103108.24+375801.2" 157.78438 37.9670 2.585 2.333 2.526 nan nan nan
"SDSS J103114.20+051718.2" 157.80918 5.2884 2.427 2.307 2.371 nan nan nan
"SDSS J103126.13+405532.5" 157.85890 40.9257 3.006 2.437 2.940 2.5707 20.40 0.20
"SDSS J103134.04+562050.8" 157.89189 56.3475 3.214 2.800 3.145 nan nan nan
"SDSS J103147.64+575858.0" 157.94852 57.9828 2.879 2.481 2.815 nan nan nan
"SDSS J103152.64+362504.1" 157.96937 36.4178 3.328 2.495 3.257 nan nan nan
"SDSS J103201.03+595030.5" 158.00431 59.8418 2.346 2.307 2.291 nan nan nan
"SDSS J103202.72+081116.3" 158.01134 8.1879 3.256 2.820 3.186 3.0738 21.15 0.15
"SDSS J103212.88+120612.8" 158.05370 12.1036 3.189 2.307 3.120 2.7721 20.25 0.20
"SDSS J103217.25+070350.3" 158.07190 7.0640 3.031 2.307 2.965 nan nan nan
"SDSS J103220.01+345302.1" 158.08341 34.8839 2.411 2.307 2.355 nan nan nan
"SDSS J103221.11+092748.9" 158.08797 9.4636 3.985 2.620 3.903 3.8045 19.90 0.15
"SDSS J103231.72+513543.6" 158.13221 51.5955 3.208 2.782 3.139 nan nan nan
"SDSS J103239.90+132824.6" 158.16629 13.4735 2.548 2.307 2.490 2.3487 20.15 0.20
"SDSS J103240.53+501210.9" 158.16891 50.2030 3.822 2.836 3.743 nan nan nan
"SDSS J103240.88+072942.9" 158.17034 7.4953 3.637 2.650 3.561 2.8959 20.50 0.20
nan nan nan nan nan nan 3.0374 21.65 0.20
"SDSS J103245.34+014924.6" 158.18895 1.8235 2.428 2.307 2.372 nan nan nan
"SDSS J103249.88+054118.3" 158.20786 5.6884 2.851 2.307 2.788 nan nan nan
"SDSS J103255.68+112155.1" 158.23204 11.3653 3.672 2.970 3.595 3.3952 21.05 0.20
"SDSS J103259.92+095630.7" 158.24970 9.9419 3.261 2.860 3.191 2.8672 20.25 0.20
"SDSS J103300.95+462311.5" 158.25401 46.3865 2.644 2.307 2.584 nan nan nan
"SDSS J103305.85+393633.0" 158.27438 39.6092 3.666 2.844 3.589 nan nan nan
"SDSS J103310.70+540646.9" 158.29462 54.1130 2.959 2.307 2.894 nan nan nan
"SDSS J103311.77+603146.6" 158.29911 60.5296 2.493 2.307 2.436 nan nan nan
"SDSS J103312.89+601342.2" 158.30376 60.2284 2.515 2.307 2.457 nan nan nan
"SDSS J103314.58+345112.0" 158.31076 34.8533 3.813 3.073 3.734 nan nan nan
"SDSS J103339.05+555321.8" 158.41273 55.8894 2.478 2.307 2.421 nan nan nan
"SDSS J103339.81+072214.9" 158.41588 7.3708 2.906 2.506 2.842 nan nan nan
"SDSS J103340.39+361302.1" 158.41831 36.2173 3.204 2.967 3.135 nan nan nan
"SDSS J103341.43+135428.1" 158.42266 13.9078 3.096 3.186 3.029 nan nan nan
"SDSS J103356.20+355745.1" 158.48422 35.9625 4.035 2.972 3.952 nan nan nan
"SDSS J103359.96+583457.7" 158.49989 58.5827 3.114 2.481 3.047 2.7100 20.20 0.20
"SDSS J103401.75+624214.0" 158.50732 62.7039 3.863 3.431 3.783 3.7788 20.20 0.20
"SDSS J103403.87+380248.4" 158.51615 38.0468 3.560 2.571 3.485 nan nan nan
"SDSS J103407.74+452830.6" 158.53226 45.4752 2.433 2.307 2.377 nan nan nan
"SDSS J103417.09+450855.4" 158.57123 45.1487 3.066 2.356 2.999 2.9422 20.60 0.20
"SDSS J103418.65+203300.2" 158.57772 20.5501 4.998 4.061 4.898 nan nan nan
"SDSS J103425.91+625803.7" 158.60799 62.9677 2.992 2.413 2.927 nan nan nan
"SDSS J103446.54+110214.5" 158.69393 11.0374 4.269 2.422 4.183 nan nan nan
"SDSS J103456.31+035859.3" 158.73464 3.9832 3.369 2.406 3.297 nan nan nan
"SDSS J103459.13+323701.6" 158.74641 32.6171 2.888 2.490 2.824 nan nan nan
"SDSS J103500.87+073734.2" 158.75367 7.6262 2.474 2.307 2.417 nan nan nan
"SDSS J103502.72+373912.4" 158.76137 37.6534 2.462 2.307 2.405 nan nan nan
"SDSS J103508.02+571255.7" 158.78342 57.2155 2.587 2.307 2.528 nan nan nan
"SDSS J103513.17+141623.5" 158.80490 14.2732 2.461 2.307 2.404 nan nan nan
"SDSS J103514.22+544040.1" 158.80927 54.6778 2.988 2.307 2.923 2.6840 20.50 0.20
"SDSS J103515.95+105623.8" 158.81648 10.9400 3.373 2.965 3.301 3.1908 20.95 0.15
"SDSS J103527.92+140224.2" 158.86634 14.0401 3.512 2.636 3.438 nan nan nan
"SDSS J103528.34+531340.7" 158.86813 53.2280 3.226 2.793 3.157 nan nan nan
"SDSS J103531.16+594747.0" 158.87985 59.7964 2.987 2.307 2.922 nan nan nan
"SDSS J103532.58+423018.9" 158.88574 42.5053 2.441 2.308 2.385 nan nan nan
"SDSS J103545.78+614019.5" 158.94075 61.6721 2.853 2.664 2.790 nan nan nan
"SDSS J103546.02+110546.4" 158.94179 11.0962 2.360 2.307 2.305 nan nan nan
"SDSS J103556.29+443312.8" 158.98460 44.5536 2.909 2.307 2.845 nan nan nan
"SDSS J103601.03+500831.7" 159.00431 50.1422 4.480 3.624 4.389 nan nan nan
"SDSS J103601.11+084948.4" 159.00467 8.8301 3.679 2.806 3.602 nan nan nan
"SDSS J103608.97+065443.9" 159.03741 6.9122 2.438 2.307 2.382 nan nan nan
"SDSS J103612.94+001059.8" 159.05393 0.1833 2.986 2.579 2.921 nan nan nan
"SDSS J103615.84+375434.4" 159.06604 37.9096 3.155 2.507 3.087 nan nan nan
"SDSS J103621.01+490155.2" 159.08758 49.0320 2.816 2.472 2.753 nan nan nan
"BR 1033-0327" 159.09874 -3.7219 4.531 2.899 4.440 nan nan nan
"[HB89] 1033+137" 159.11200 13.4477 3.096 2.307 3.029 nan nan nan
"SDSS J103628.15+585832.0" 159.11732 58.9756 3.933 3.241 3.852 nan nan nan
"SDSS J103635.94+591800.4" 159.14978 59.3001 3.662 3.201 3.586 nan nan nan
"SDSS J103637.07+075005.9" 159.15449 7.8350 3.092 2.687 3.025 2.9444 20.25 0.20
"SDSS J103638.39+484116.8" 159.15998 48.6880 2.361 2.307 2.306 nan nan nan
"SDSS J103642.20+400204.6" 159.17586 40.0346 2.933 2.549 2.868 nan nan nan
"SDSS J103647.18+093252.4" 159.19659 9.5479 2.950 2.635 2.885 nan nan nan
"SDSS J103653.24+490351.3" 159.22187 49.0643 2.829 2.474 2.766 2.6021 20.40 0.15
"SDSS J103702.51+451748.8" 159.26046 45.2969 4.094 3.251 4.010 nan nan nan
"SDSS J103710.44+343935.7" 159.29353 34.6599 2.378 2.307 2.323 nan nan nan
"SDSS J103711.04+313433.5" 159.29604 31.5760 4.916 3.992 4.817 nan nan nan
"SDSS J103713.05+110251.7" 159.30439 11.0477 3.276 2.349 3.206 nan nan nan
"SDSS J103715.11-000248.7" 159.31299 -0.0469 3.677 2.895 3.600 nan nan nan
"SDSS J103724.40+013933.9" 159.35167 1.6594 3.089 2.714 3.022 nan nan nan
"SDSS J103725.42+392112.2" 159.35596 39.3534 3.295 2.307 3.225 3.0725 20.65 0.15
nan nan nan nan nan nan 3.1213 20.30 0.15
"SDSS J103730.33+213531.3" 159.37640 21.5921 3.626 1.665 3.550 1.9205 19.50 0.15
"SDSS J103732.38+070426.2" 159.38495 7.0740 4.127 2.225 4.043 nan nan nan
"SDSS J103750.59+081425.0" 159.46083 8.2403 2.830 2.437 2.767 nan nan nan
"SDSS J103751.05+091034.9" 159.46275 9.1764 3.580 2.681 3.505 2.8427 21.20 0.15
nan nan nan nan nan nan 2.8993 20.00 0.20
"SDSS J103753.56+340706.1" 159.47319 34.1184 3.224 2.553 3.155 nan nan nan
"SDSS J103800.49+582343.0" 159.50209 58.3953 2.697 2.318 2.636 nan nan nan
"SDSS J103808.24+473135.2" 159.53437 47.5265 2.976 2.355 2.911 nan nan nan
"SDSS J103815.27+630302.1" 159.56369 63.0506 2.566 2.520 2.508 nan nan nan
"SDSS J103821.23+094322.9" 159.58850 9.7231 3.625 3.186 3.549 nan nan nan
"SDSS J103848.11+004753.3" 159.70049 0.7982 3.768 2.750 3.690 2.8199 21.00 0.15
"SDSS J103854.10+543814.4" 159.72546 54.6373 3.796 2.776 3.717 nan nan nan
"SDSS J103857.36+502707.6" 159.73906 50.4521 3.131 2.544 3.063 2.7952 20.50 0.15
"SDSS J103919.28+344504.3" 159.83035 34.7513 4.390 2.881 4.302 4.0980 19.65 0.10
"SDSS J103919.59+604001.6" 159.83171 60.6671 3.901 3.033 3.821 nan nan nan
"SDSS J103924.05+304059.5" 159.85024 30.6832 2.705 2.365 2.644 nan nan nan
"SDSS J103941.50+341319.6" 159.92294 34.2221 4.184 3.052 4.099 nan nan nan
"SDSS J103944.49+295912.4" 159.93538 29.9868 3.607 2.688 3.531 nan nan nan
"SDSS J103945.90+084834.6" 159.94127 8.8096 4.293 3.453 4.206 nan nan nan
"SDSS J103951.00+331107.4" 159.96252 33.1854 3.194 2.499 3.125 nan nan nan
"SDSS J103956.17+480128.9" 159.98408 48.0247 3.433 2.583 3.360 nan nan nan
"SDSS J104000.46+333830.7" 160.00195 33.6419 2.634 2.356 2.574 nan nan nan
"SDSS J104002.01+314149.8" 160.00843 31.6972 3.001 2.408 2.935 2.8717 20.20 0.20
"SDSS J104002.51+310449.7" 160.01047 31.0805 3.550 2.666 3.475 3.2178 20.55 0.20
"SDSS J104004.02+322150.5" 160.01676 32.3640 2.609 2.307 2.550 nan nan nan
"SDSS J104007.57+062508.7" 160.03157 6.4191 2.395 2.307 2.339 nan nan nan
"SDSS J104008.10+651429.2" 160.03375 65.2415 4.538 4.354 4.447 nan nan nan
"SDSS J104018.51+572448.1" 160.07717 57.4134 3.409 2.390 3.337 nan nan nan
"SDSS J104018.81+320814.9" 160.07839 32.1375 2.718 2.380 2.657 nan nan nan
"SDSS J104040.13-001540.8" 160.16724 -0.2614 4.298 3.084 4.211 3.5454 20.70 0.15
"SDSS J104041.09+162233.8" 160.17123 16.3761 4.809 3.901 4.712 nan nan nan
"SDSS J104046.44+005950.8" 160.19353 0.9975 3.046 2.994 2.980 nan nan nan
"SDSS J104051.23+613814.8" 160.21348 61.6375 2.384 2.307 2.328 nan nan nan
"SDSS J104056.01+453209.0" 160.23340 45.5359 4.234 3.355 4.148 3.5736 20.05 0.20
"SDSS J104057.67+514505.9" 160.24033 51.7516 4.045 2.903 3.962 nan nan nan
"SDSS J104105.07+431945.3" 160.27115 43.3293 3.121 2.307 3.053 nan nan nan
"SDSS J104106.04+144417.3" 160.27521 14.7382 3.014 2.645 2.948 nan nan nan
"SDSS J104110.69+491750.6" 160.29456 49.2974 2.797 2.614 2.735 2.6649 21.05 0.20
"SDSS J104121.10+334901.6" 160.33796 33.8171 4.108 3.032 4.024 3.4412 21.30 0.20
"SDSS J104125.40+402107.1" 160.35587 40.3520 3.077 2.307 3.010 nan nan nan
"SDSS J104127.46+023920.5" 160.36447 2.6557 3.606 2.830 3.530 3.3100 20.40 0.15
"SDSS J104128.31+302815.9" 160.36798 30.4711 3.219 3.056 3.150 nan nan nan
"[HB89] 1038+528 NED02" 160.45374 52.5654 2.300 1.677 2.246 nan nan nan
"SDSS J104156.30+534246.7" 160.48460 53.7130 2.801 2.412 2.739 nan nan nan
"SDSS J104157.03+010917.6" 160.48768 1.1549 2.986 2.834 2.921 2.8944 21.05 0.15
"SDSS J104206.72+293826.9" 160.52804 29.6408 2.564 2.379 2.506 nan nan nan
"SDSS J104210.86+300259.4" 160.54529 30.0498 2.531 2.478 2.473 nan nan nan
"FBQS J104229.1+381111" 160.62158 38.1865 2.632 2.307 2.572 nan nan nan
"SDSS J104233.41+423218.3" 160.63923 42.5384 2.898 2.307 2.834 nan nan nan
"SDSS J104234.01+195718.6" 160.64172 19.9552 3.630 2.044 3.554 nan nan nan
"SDSS J104238.00+561802.0" 160.65835 56.3006 3.693 2.643 3.616 nan nan nan
"SDSS J104242.40+310713.1" 160.67672 31.1203 4.688 3.517 4.595 4.0849 21.00 0.15
"SDSS J104245.47+365642.2" 160.68950 36.9451 2.855 2.522 2.792 nan nan nan
"[HB89] 1040+015 NED02" 160.71802 1.2935 2.441 2.307 2.385 nan nan nan
"SDSS J104253.43-001300.9" 160.72267 -0.2169 2.960 2.307 2.895 nan nan nan
"SDSS J104255.96+512936.3" 160.73319 51.4934 3.386 2.424 3.314 nan nan nan
"SDSS J104257.52+310103.3" 160.73971 31.0176 3.710 2.657 3.633 nan nan nan
"SDSS J104300.06+343359.0" 160.75027 34.5664 3.178 2.458 3.109 nan nan nan
"SDSS J104302.42+312434.0" 160.76013 31.4095 3.816 2.999 3.737 3.0606 20.15 0.20
nan nan nan nan nan nan 3.4010 20.85 0.15
"SDSS J104304.87+464953.4" 160.77035 46.8315 2.894 2.496 2.830 nan nan nan
"SDSS J104313.68+143435.7" 160.80702 14.5766 3.365 2.426 3.293 nan nan nan
"SDSS J104318.41+352226.7" 160.82672 35.3741 3.481 2.708 3.407 nan nan nan
"SDSS J104318.88+004747.2" 160.82868 0.7965 2.552 2.388 2.494 nan nan nan
"SDSS J104319.65+321709.3" 160.83190 32.2859 2.655 2.316 2.595 nan nan nan
"SDSS J104321.55+624127.2" 160.83983 62.6909 2.354 2.307 2.299 nan nan nan
"SDSS J104325.55+404849.5" 160.85650 40.8137 4.923 3.998 4.824 nan nan nan
"SDSS J104328.08+430620.6" 160.86702 43.1057 3.096 3.023 3.029 nan nan nan
"SDSS J104328.57+295943.7" 160.86907 29.9955 2.530 2.307 2.472 nan nan nan
"SDSS J104328.84+111412.0" 160.87020 11.2367 2.576 2.307 2.517 nan nan nan
"SDSS J104344.95+494516.6" 160.93732 49.7546 2.477 2.403 2.420 nan nan nan
"SDSS J104351.19+650647.6" 160.96334 65.1132 4.516 3.654 4.424 nan nan nan
"SDSS J104357.80+043825.1" 160.99087 4.6403 2.415 2.307 2.359 nan nan nan
"SDSS J104406.33+295900.9" 161.02643 29.9836 2.983 2.346 2.918 nan nan nan
"SDSS J104407.32+094214.6" 161.03052 9.7041 3.781 2.794 3.703 nan nan nan
"SDSS J104422.46+290751.1" 161.09362 29.1309 3.375 2.996 3.303 nan nan nan
"SDSS J104431.36+344021.3" 161.13067 34.6726 3.215 2.602 3.146 2.7016 20.75 0.15
"SDSS J104437.05+650645.0" 161.15444 65.1125 3.648 2.580 3.572 nan nan nan
"SDSS J104441.76+053353.2" 161.17403 5.5648 2.753 2.390 2.691 nan nan nan
"SDSS J104448.78+423509.3" 161.20329 42.5859 4.101 3.070 4.017 nan nan nan
"SDSS J104451.88+431938.7" 161.21619 43.3274 2.393 2.307 2.337 nan nan nan
"SDSS J104458.99+343727.1" 161.24581 34.6242 2.940 2.307 2.875 nan nan nan
"SDSS J104500.37+324653.7" 161.25158 32.7816 2.536 2.307 2.478 nan nan nan
"SDSS J104501.02+351303.9" 161.25430 35.2178 3.314 2.572 3.243 3.1523 20.20 0.20
"SDSS J104501.43+504046.0" 161.25602 50.6794 4.000 3.206 3.918 nan nan nan
"SDSS J104507.48+375025.0" 161.28119 37.8403 2.967 2.597 2.902 nan nan nan
"SDSS J104514.61+593707.3" 161.31089 59.6187 2.470 2.307 2.413 nan nan nan
"SDSS J104520.94+124535.5" 161.33728 12.7599 2.993 2.585 2.927 nan nan nan
"SDSS J104523.43+314231.6" 161.34784 31.7088 3.244 2.344 3.174 nan nan nan
"SDSS J104524.48+492822.0" 161.35203 49.4728 2.895 2.523 2.831 nan nan nan
"SDSS J104536.41+304146.1" 161.40173 30.6962 3.145 2.507 3.077 nan nan nan
"SDSS J104538.43+310323.7" 161.41015 31.0566 2.817 2.307 2.754 nan nan nan
"SDSS J104539.84+372734.2" 161.41603 37.4595 3.280 2.899 3.210 nan nan nan
"FBQS J1045+3440" 161.42093 34.6787 2.351 2.307 2.296 nan nan nan
"SDSS J104541.27+494507.8" 161.42199 49.7522 2.873 2.477 2.809 nan nan nan
"SDSS J104543.55+654321.3" 161.43152 65.7226 2.971 2.651 2.906 nan nan nan
"SDSS J104601.37+532753.4" 161.50577 53.4648 3.092 2.408 3.025 nan nan nan
"SDSS J104605.87+534408.8" 161.52455 53.7358 3.695 2.822 3.618 nan nan nan
"SDSS J104612.99+584719.0" 161.55406 58.7887 3.037 2.623 2.971 nan nan nan
"SDSS J104619.33+610900.0" 161.58061 61.1500 3.296 2.576 3.226 nan nan nan
"SDSS J104619.38+314716.7" 161.58079 31.7880 2.418 2.307 2.362 nan nan nan
"SDSS J104623.29+363024.2" 161.59705 36.5067 3.250 2.549 3.180 nan nan nan
"SDSS J104628.45+545540.2" 161.61857 54.9279 3.426 2.565 3.353 2.8820 20.30 0.15
"SDSS J104635.24+095539.5" 161.64686 9.9277 4.358 3.168 4.270 4.2664 20.25 0.20
"SDSS J104639.42+584047.8" 161.66428 58.6800 3.180 2.307 3.111 nan nan nan
"SDSS J104642.83+053107.0" 161.67850 5.5186 2.699 2.333 2.638 nan nan nan
"SDSS J104705.45+514406.7" 161.77275 51.7352 2.932 2.309 2.867 nan nan nan
"SDSS J104707.35+464910.4" 161.78069 46.8195 2.808 2.307 2.746 nan nan nan
"SDSS J104713.38+095711.3" 161.80580 9.9532 2.680 2.307 2.620 nan nan nan
"SDSS J104734.98+010157.0" 161.89577 1.0325 3.724 2.911 3.647 3.2219 20.70 0.15
"SDSS J104743.08+434404.8" 161.92953 43.7347 3.285 2.356 3.215 nan nan nan
"SDSS J104801.31+072952.8" 162.00549 7.4980 4.080 3.563 3.997 nan nan nan
"SDSS J104809.18+570241.9" 162.03832 57.0450 3.242 2.377 3.172 nan nan nan
"SDSS J104810.31+315554.1" 162.04298 31.9317 3.740 2.830 3.662 nan nan nan
"SDSS J104810.80+575526.8" 162.04504 57.9241 3.171 2.802 3.103 nan nan nan
"SDSS J104814.84+545600.2" 162.06185 54.9334 2.668 2.307 2.608 nan nan nan
"SDSS J104815.59+033443.4" 162.06497 3.5787 3.126 2.704 3.058 nan nan nan
"SDSS J104822.61+474238.2" 162.09426 47.7106 3.422 2.506 3.349 nan nan nan
"SDSS J104826.03+391110.3" 162.10848 39.1862 2.795 2.406 2.733 nan nan nan
"SDSS J104837.40-002813.6" 162.15584 -0.4705 4.007 2.924 3.925 3.8880 20.65 0.20
"SDSS J104838.23+343645.4" 162.15931 34.6126 3.240 2.875 3.170 nan nan nan
"SDSS J104845.21+133152.2" 162.18840 13.5312 3.104 2.307 3.037 2.9199 20.55 0.15
"SDSS J104847.81+525925.0" 162.19924 52.9903 3.325 2.510 3.254 nan nan nan
"SDSS J104849.05+443915.7" 162.20441 44.6544 3.908 3.086 3.827 nan nan nan
"SDSS J104852.50+465610.5" 162.21876 46.9363 2.766 2.381 2.704 nan nan nan
"SDSS J104859.57+624940.0" 162.24825 62.8278 2.751 2.368 2.689 nan nan nan
"SDSS J104904.47+495511.6" 162.26865 49.9199 2.500 2.414 2.443 nan nan nan
"SDSS J104909.82+373759.0" 162.29095 37.6330 2.987 2.307 2.922 2.5064 21.10 0.15
"SDSS J104910.56+055756.5" 162.29403 5.9657 2.895 2.307 2.831 nan nan nan
"SDSS J104910.60+624428.4" 162.29418 62.7412 2.759 2.378 2.697 nan nan nan
"SDSS J104911.19+120748.1" 162.29667 12.1301 3.158 2.526 3.090 nan nan nan
"SDSS J104932.93+464152.8" 162.38721 46.6980 3.644 3.297 3.568 nan nan nan
"SDSS J104941.09+133255.6" 162.42124 13.5488 2.764 2.379 2.702 nan nan nan
"SDSS J105002.03+522243.9" 162.50847 52.3789 2.978 2.307 2.913 nan nan nan
"SDSS J105020.40+262002.3" 162.58505 26.3340 4.892 3.971 4.794 nan nan nan
"SDSS J105036.46+580424.6" 162.65196 58.0735 5.151 4.190 5.048 nan nan nan
"SDSS J105043.24+435834.9" 162.68020 43.9764 2.911 2.307 2.847 nan nan nan
"SDSS J105044.27+060958.3" 162.68448 6.1662 3.267 2.867 3.197 nan nan nan
"SDSS J105049.27+441144.7" 162.70534 44.1958 4.271 3.284 4.185 nan nan nan
"SDSS J105049.37+354520.5" 162.70574 35.7557 3.315 2.356 3.244 nan nan nan
"SDSS J105058.28+614406.0" 162.74284 61.7350 2.797 2.420 2.735 nan nan nan
"SDSS J105106.66+521111.6" 162.77776 52.1866 2.690 2.312 2.629 nan nan nan
"SDSS J105108.29+335030.4" 162.78455 33.8418 3.537 2.584 3.463 nan nan nan
"SDSS J105108.75+140744.3" 162.78649 14.1290 3.320 2.893 3.249 nan nan nan
"SDSS J105121.36+612038.0" 162.83902 61.3439 3.689 2.596 3.612 nan nan nan
"SDSS J105123.03+354534.1" 162.84599 35.7595 4.899 3.928 4.802 4.3454 20.55 0.20
"SDSS J105128.75+344546.3" 162.86983 34.7629 3.226 2.572 3.157 nan nan nan
"SDSS J105133.59+295119.3" 162.89000 29.8554 3.822 3.401 3.743 nan nan nan
"SDSS J105135.24+532348.4" 162.89684 53.3968 3.444 3.085 3.371 3.3439 20.90 0.20
"SDSS J105146.05+592213.9" 162.94189 59.3705 2.925 2.536 2.861 nan nan nan
"SDSS J105150.61+405943.3" 162.96088 40.9954 3.053 2.665 2.987 nan nan nan
"SDSS J105200.42+140846.9" 163.00177 14.1464 3.203 2.387 3.134 nan nan nan
"SDSS J105202.52+413153.1" 163.01051 41.5314 2.509 2.307 2.451 nan nan nan
"SDSS J105213.95+021920.5" 163.05815 2.3224 2.580 2.307 2.521 nan nan nan
"SDSS J105232.30+075935.1" 163.13463 7.9931 2.894 2.307 2.830 nan nan nan
"SDSS J105236.08+504306.6" 163.15037 50.7185 3.782 3.365 3.704 nan nan nan
"SDSS J105237.75+342447.1" 163.15730 34.4131 3.587 3.209 3.512 nan nan nan
"SDSS J105238.60+470156.9" 163.16087 47.0325 3.408 3.240 3.336 3.2774 20.35 0.15
"SDSS J105242.50+651231.4" 163.17713 65.2087 3.016 2.307 2.950 nan nan nan
"SDSS J105245.47+391547.3" 163.18950 39.2632 3.932 2.889 3.851 nan nan nan
"SDSS J105250.10+063249.5" 163.20880 6.5471 3.482 2.765 3.408 nan nan nan
"SDSS J105254.59-000625.7" 163.22750 -0.1072 4.162 3.174 4.077 nan nan nan
"SDSS J105258.08+112759.2" 163.24204 11.4665 3.164 2.482 3.096 nan nan nan
"SDSS J105302.81+433112.0" 163.26174 43.5200 3.248 2.389 3.178 nan nan nan
"SDSS J105310.61+045624.5" 163.29423 4.9402 2.539 2.307 2.481 nan nan nan
"SDSS J105311.39+123516.6" 163.29750 12.5880 2.926 2.307 2.862 nan nan nan
"SDSS J105311.53+294808.2" 163.29807 29.8023 3.795 2.585 3.716 nan nan nan
"SDSS J105315.89+400756.4" 163.31624 40.1324 2.482 2.307 2.425 nan nan nan
"SDSS J105320.40+063747.9" 163.33502 6.6300 3.310 2.654 3.239 nan nan nan
"SDSS J105320.42-001649.5" 163.33511 -0.2805 4.303 3.208 4.216 nan nan nan
"SDSS J105322.98+580412.1" 163.34578 58.0700 5.250 4.273 5.146 nan nan nan
"SDSS J105329.73+524758.3" 163.37388 52.7996 2.535 2.307 2.477 nan nan nan
"SDSS J105336.02+000735.6" 163.40014 0.1266 2.600 2.307 2.541 nan nan nan
"SDSS J105336.27+353251.7" 163.40116 35.5477 3.299 2.597 3.228 nan nan nan
"SDSS J105340.75+010335.6" 163.41982 1.0599 3.663 1.937 3.587 nan nan nan
"SDSS J105357.47+143236.6" 163.48947 14.5435 3.052 2.637 2.986 nan nan nan
"SDSS J105358.66+500421.4" 163.49447 50.0726 3.425 2.712 3.352 nan nan nan
"SDSS J105400.53+461841.2" 163.50221 46.3115 2.437 2.307 2.381 nan nan nan
"SBS 1051+528" 163.56496 52.6315 2.382 2.307 2.327 nan nan nan
"SDSS J105423.31+130803.0" 163.59716 13.1342 3.453 2.492 3.380 3.1289 20.20 0.20
"SDSS J105428.89+521747.6" 163.62041 52.2966 3.120 2.412 3.052 2.4555 20.55 0.15
nan nan nan nan nan nan 2.7074 20.10 0.20
"SDSS J105434.17+021551.9" 163.64239 2.2644 3.971 2.603 3.889 nan nan nan
"SDSS J105440.86+651133.0" 163.67036 65.1925 3.801 2.704 3.722 nan nan nan
"SDSS J105441.62+610726.5" 163.67347 61.1240 2.588 2.307 2.529 nan nan nan
"SDSS J105445.43+163337.4" 163.68931 16.5604 5.154 4.192 5.051 4.8170 20.20 0.20
"SDSS J105505.30+415848.6" 163.77210 41.9802 2.666 2.307 2.606 nan nan nan
"SDSS J105511.70-002022.7" 163.79880 -0.3397 3.622 2.594 3.546 nan nan nan
"SDSS J105516.62+145416.9" 163.81929 14.9047 2.836 2.307 2.773 nan nan nan
"SDSS J105516.85+531829.8" 163.82025 53.3083 3.282 2.378 3.212 nan nan nan
"SDSS J105524.56+580957.3" 163.85235 58.1659 2.416 2.307 2.360 nan nan nan
"SDSS J105533.27+353215.6" 163.88863 35.5377 2.681 2.307 2.621 nan nan nan
"SDSS J105537.00+400905.3" 163.90421 40.1515 2.435 2.307 2.379 nan nan nan
"SDSS J105551.81+343031.6" 163.96588 34.5088 3.685 3.008 3.608 nan nan nan
"SDSS J105602.36+003222.0" 164.00991 0.5395 4.036 3.034 3.953 nan nan nan
"SDSS J105622.94+384440.2" 164.09561 38.7445 3.384 2.436 3.312 nan nan nan
"SDSS J105623.88+125414.3" 164.09953 12.9040 3.667 2.924 3.590 nan nan nan
"SDSS J105629.61+494340.6" 164.12341 49.7280 3.801 3.448 3.722 nan nan nan
"SDSS J105635.52+405236.1" 164.14804 40.8767 3.452 2.602 3.379 3.2764 20.15 0.20
"SDSS J105640.29+075629.0" 164.16790 7.9414 3.620 3.205 3.544 3.4605 20.35 0.20
"SDSS J105642.55+380548.7" 164.17733 38.0969 3.024 2.613 2.958 nan nan nan
"SDSS J105651.30+413809.5" 164.21377 41.6360 2.678 2.549 2.618 nan nan nan
"SDSS J105701.33+021933.4" 164.25558 2.3260 2.950 2.653 2.885 nan nan nan
"SDSS J105705.37+191042.8" 164.27240 19.1786 4.128 2.661 4.044 3.3735 20.30 0.10
"SDSS J105706.98+452059.1" 164.27912 45.3498 3.486 2.751 3.412 nan nan nan
"SDSS J105709.91+381859.5" 164.29133 38.3165 2.960 2.314 2.895 nan nan nan
"SDSS J105714.82+440323.8" 164.31176 44.0566 3.280 2.371 3.210 nan nan nan
"SDSS J105726.62+032448.0" 164.36093 3.4134 2.832 2.440 2.769 nan nan nan
"SDSS J105730.50+120411.3" 164.37712 12.0698 3.054 2.658 2.987 nan nan nan
"SDSS J105731.19+552845.0" 164.38002 55.4792 3.206 2.817 3.137 nan nan nan
"SDSS J105744.45+062914.2" 164.43523 6.4873 3.143 2.307 3.075 2.5000 20.50 0.15
"SDSS J105747.55+395146.1" 164.44817 39.8628 2.452 2.307 2.395 nan nan nan
"2MASSi J1057562+455553" 164.48452 45.9314 4.126 2.776 4.042 2.9090 20.05 0.10
nan nan nan nan nan nan 3.0580 19.80 0.15
nan nan nan nan nan nan 3.1640 19.50 0.20
nan nan nan nan nan nan 3.3170 20.15 0.10
"SDSS J105757.49+363302.1" 164.48960 36.5506 2.812 2.422 2.749 nan nan nan
"SDSS J105802.88+075930.1" 164.51202 7.9917 2.563 2.307 2.505 nan nan nan
"SDSS J105806.16+600826.8" 164.52571 60.1408 2.936 2.315 2.871 nan nan nan
"SDSS J105808.47+003930.5" 164.53532 0.6585 2.815 2.307 2.752 nan nan nan
"SDSS J105810.05+551205.5" 164.54192 55.2016 3.302 3.186 3.231 nan nan nan
"SDSS J105813.57+462836.3" 164.55661 46.4768 3.209 2.778 3.140 nan nan nan
"SDSS J105830.03+333859.2" 164.62513 33.6498 3.833 2.882 3.754 3.2923 20.85 0.15
"SDSS J105831.18+303733.2" 164.62994 30.6259 3.223 2.520 3.154 nan nan nan
"SDSS J105833.80+443153.1" 164.64087 44.5314 4.063 3.221 3.980 nan nan nan
"SDSS J105834.49+585438.9" 164.64375 58.9108 3.175 2.806 3.107 nan nan nan
"SDSS J105841.03+385731.2" 164.67098 38.9587 2.833 2.441 2.770 nan nan nan
"SDSS J105848.97+445456.1" 164.70408 44.9156 2.368 2.307 2.313 nan nan nan
"SDSS J105856.88+374557.0" 164.73705 37.7659 2.977 2.329 2.912 nan nan nan
"SDSS J105857.08+110128.6" 164.73788 11.0246 4.338 3.315 4.250 nan nan nan
"SDSS J105858.38+124554.9" 164.74326 12.7653 4.341 2.570 4.253 3.4315 20.60 0.10
"SDSS J105904.58+454822.9" 164.76912 45.8064 4.896 4.513 4.799 nan nan nan
"SDSS J105904.68+121024.0" 164.76954 12.1733 2.502 2.307 2.445 nan nan nan
"SDSS J105911.88+410151.2" 164.79950 41.0309 3.206 2.532 3.137 nan nan nan
"SDSS J105916.79+073837.1" 164.82001 7.6437 2.884 2.307 2.820 nan nan nan
"SDSS J105921.31+080207.6" 164.83882 8.0355 3.139 2.420 3.071 nan nan nan
"SDSS J105922.31+663806.1" 164.84296 66.6351 3.075 2.387 3.008 nan nan nan
"SDSS J105926.40+130643.9" 164.86004 13.1122 4.109 3.275 4.025 3.9284 20.25 0.20
"SDSS J105941.47+385353.0" 164.92282 38.8981 3.526 3.102 3.452 3.3380 20.70 0.20
"SDSS J105949.30+121225.1" 164.95546 12.2070 2.870 2.474 2.807 nan nan nan
"SDSS J105952.59+375616.7" 164.96911 37.9380 2.637 2.327 2.577 nan nan nan
"SDSS J110000.82+434454.8" 165.00345 43.7486 3.445 2.770 3.372 nan nan nan
"SDSS J110000.93+454749.7" 165.00389 45.7972 3.072 2.346 3.005 nan nan nan
"SDSS J110001.49+301215.1" 165.00623 30.2042 3.350 2.734 3.279 3.0623 20.20 0.20
"SDSS J110016.31+054210.1" 165.06797 5.7028 2.982 2.319 2.917 nan nan nan
"SDSS J110025.36+592316.2" 165.10571 59.3879 3.350 3.209 3.279 nan nan nan
"SDSS J110027.79+354221.5" 165.11582 35.7060 2.479 2.347 2.422 nan nan nan
"SDSS J110032.94+530819.5" 165.13728 53.1388 2.372 2.307 2.317 nan nan nan
"SDSS J110045.23+112239.1" 165.18848 11.3775 4.728 3.833 4.632 4.3970 21.60 0.20
nan nan nan nan nan nan 4.4290 20.85 0.20
"SDSS J110058.35+301931.8" 165.24318 30.3255 2.537 2.307 2.479 nan nan nan
"SDSS J110104.63+141849.3" 165.26932 14.3137 3.214 2.384 3.145 2.5917 20.10 0.20
"SDSS J110105.42-000155.3" 165.27261 -0.0321 2.467 2.307 2.410 nan nan nan
"SDSS J110114.88+432332.1" 165.31202 43.3923 3.056 2.307 2.989 nan nan nan
"SDSS J110122.50+144716.6" 165.34377 14.7880 3.225 2.806 3.156 nan nan nan
"SDSS J110134.36+053133.8" 165.39317 5.5261 5.045 4.100 4.944 4.3460 21.40 0.20
"SDSS J110138.04+383335.3" 165.40863 38.5598 2.933 2.530 2.868 nan nan nan
"SDSS J1101+1053" 165.48225 10.8840 3.031 2.347 2.965 nan nan nan
"SDSS J110156.74+304001.5" 165.48647 30.6671 3.245 2.307 3.175 nan nan nan
"SDSS J110206.66+112104.9" 165.52779 11.3514 2.351 2.307 2.296 nan nan nan
"SDSS J110217.80+070939.6" 165.57421 7.1610 3.372 2.633 3.300 nan nan nan
"SDSS J110227.22+312157.4" 165.61346 31.3660 2.383 2.307 2.328 nan nan nan
"SDSS J110228.21+483721.3" 165.61760 48.6226 3.167 2.517 3.099 nan nan nan
"SDSS J110236.79+460101.2" 165.65329 46.0170 3.846 2.682 3.767 nan nan nan
"SDSS J110243.40-002320.7" 165.68087 -0.3891 2.494 2.456 2.437 nan nan nan
"SDSS J110246.16+085201.6" 165.69237 8.8671 2.632 2.307 2.572 nan nan nan
"SDSS J110250.04+605625.7" 165.70852 60.9405 2.363 2.307 2.308 nan nan nan
"SDSS J110255.31+555229.0" 165.73050 55.8748 3.739 2.947 3.661 nan nan nan
"SDSS J110307.96+340959.0" 165.78320 34.1664 2.419 2.307 2.363 nan nan nan
"SDSS J110323.57+405004.2" 165.84823 40.8345 2.982 2.307 2.917 nan nan nan
"SDSS J110340.93+131741.5" 165.92055 13.2949 3.387 2.476 3.315 nan nan nan
"SDSS J110344.53+023209.9" 165.93558 2.5361 2.514 2.307 2.456 nan nan nan
"SDSS J110347.56+654548.6" 165.94825 65.7635 2.689 2.318 2.628 nan nan nan
"SDSS J110352.73+100403.1" 165.96976 10.0676 3.607 2.200 3.531 nan nan nan
"SDSS J110353.34+080348.6" 165.97227 8.0635 2.569 2.312 2.510 nan nan nan
"SDSS J110401.04+581621.3" 166.00440 58.2726 3.874 3.081 3.794 nan nan nan
"SDSS J110401.42+132134.6" 166.00593 13.3596 2.573 2.307 2.514 nan nan nan
"SDSS J110406.82+135506.4" 166.02843 13.9185 3.652 2.597 3.576 3.4761 20.05 0.20
"SDSS J110411.62+024655.3" 166.04845 2.7820 2.533 2.307 2.475 nan nan nan
"SDSS J110412.85+115925.2" 166.05358 11.9903 2.576 2.307 2.517 nan nan nan
"SDSS J110413.44+451642.6" 166.05604 45.2785 3.417 3.032 3.345 nan nan nan
"SDSS J110426.65+404621.2" 166.11105 40.7726 2.560 2.307 2.502 nan nan nan
"SDSS J110427.08+054848.3" 166.11287 5.8134 3.006 2.307 2.940 nan nan nan
"SDSS J110427.87+504952.7" 166.11615 50.8313 2.465 2.307 2.408 nan nan nan
"SDSS J110434.61-000128.7" 166.14424 -0.0247 2.396 2.323 2.340 nan nan nan
"SDSS J110441.73+470625.7" 166.17391 47.1071 2.984 2.597 2.919 nan nan nan
"SDSS J110443.31+434857.4" 166.18047 43.8160 2.709 2.604 2.648 nan nan nan
"SDSS J110445.38+573643.9" 166.18912 57.6122 2.644 2.307 2.584 nan nan nan
"SDSS J110453.42+422603.4" 166.22262 42.4343 3.249 2.816 3.179 nan nan nan
"SDSS J110459.13+604829.3" 166.24641 60.8082 3.188 2.390 3.119 nan nan nan
"SDSS J110503.72+132910.6" 166.26552 13.4863 2.395 2.307 2.339 nan nan nan
"SDSS J110518.49+083820.9" 166.32708 8.6392 3.066 2.815 2.999 nan nan nan
"2MASSi J1105250+354257" 166.35443 35.7159 2.346 2.307 2.291 nan nan nan
"SDSS J110530.39+495553.3" 166.37664 49.9315 3.878 2.941 3.798 3.0090 20.70 0.15
"SDSS J110555.07+110359.1" 166.47950 11.0664 3.484 2.626 3.410 nan nan nan
"SDSS J110556.97+084645.5" 166.48742 8.7793 3.243 2.847 3.173 nan nan nan
"SDSS J110557.06+361448.4" 166.48781 36.2468 2.984 2.355 2.919 nan nan nan
"SDSS J110559.50+482847.0" 166.49796 48.4798 2.422 2.307 2.366 nan nan nan
"SDSS J110603.01+482304.6" 166.51260 48.3846 2.372 2.307 2.317 nan nan nan
"SDSS J110604.20+344504.2" 166.51753 34.7512 2.399 2.307 2.343 nan nan nan
"SDSS J110605.97+061202.9" 166.52491 6.2008 2.448 2.307 2.391 nan nan nan
"SDSS J110612.85+573617.4" 166.55354 57.6049 3.055 2.703 2.988 nan nan nan
"SDSS J110616.68+135458.5" 166.56952 13.9163 3.846 3.413 3.767 nan nan nan
"SDSS J110622.99+013055.5" 166.59581 1.5154 3.709 2.996 3.632 nan nan nan
"SDSS J110623.51-004326.0" 166.59799 -0.7239 2.443 2.307 2.387 nan nan nan
"SDSS J110638.41+403615.3" 166.66009 40.6043 2.967 2.573 2.902 nan nan nan
"SDSS J110642.26+145713.2" 166.67612 14.9537 2.991 2.307 2.926 nan nan nan
"SDSS J110657.17+575122.9" 166.73829 57.8564 2.721 2.340 2.660 nan nan nan
"SDSS J110657.82+081643.3" 166.74096 8.2787 4.270 3.093 4.184 3.2240 20.30 0.20
"SDSS J110716.29+061659.5" 166.81789 6.2832 2.698 2.320 2.637 nan nan nan
"SDSS J110727.40+574203.0" 166.86420 57.7009 3.029 2.617 2.963 nan nan nan
"SDSS J110741.92+555728.4" 166.92468 55.9579 3.352 2.914 3.281 nan nan nan
"SDSS J110743.78+113937.5" 166.93244 11.6604 3.453 3.013 3.380 3.2246 20.20 0.20
"SDSS J110750.42+035340.6" 166.96009 3.8946 3.812 3.018 3.733 nan nan nan
"SDSS J110752.39+045201.9" 166.96831 4.8672 2.406 2.307 2.350 nan nan nan
"SDSS J110808.77+623130.4" 167.03659 62.5251 2.576 2.353 2.517 nan nan nan
"SDSS J110811.29+595640.7" 167.04711 59.9446 3.024 2.444 2.958 nan nan nan
"SDSS J110813.85-005944.5" 167.05774 -0.9957 4.017 2.959 3.935 3.0965 20.95 0.15
"SDSS J110814.82+012058.4" 167.06178 1.3496 3.282 2.565 3.212 nan nan nan
"SDSS J110818.16+095931.4" 167.07574 9.9921 3.320 2.504 3.249 nan nan nan
"SDSS J110819.15-005823.8" 167.07980 -0.9733 4.566 3.586 4.475 nan nan nan
"SDSS J110819.93+081140.1" 167.08307 8.1945 2.405 2.307 2.349 nan nan nan
"SDSS J110830.18+403042.5" 167.12579 40.5118 3.143 2.433 3.075 nan nan nan
"SDSS J110834.54+411900.9" 167.14392 41.3169 2.444 2.307 2.388 nan nan nan
"SDSS J110845.19+071135.4" 167.18831 7.1932 2.971 2.564 2.906 nan nan nan
"SDSS J110849.70+501302.7" 167.20713 50.2174 2.791 2.403 2.729 nan nan nan
"SDSS J110850.84+110736.3" 167.21188 11.1268 2.470 2.307 2.413 nan nan nan
"SDSS J110855.47+120953.3" 167.23113 12.1648 3.678 2.447 3.601 3.3965 20.70 0.10
nan nan nan nan nan nan 3.5460 20.80 0.15
"SDSS J110859.28+031127.9" 167.24708 3.1911 3.459 2.709 3.386 nan nan nan
"SDSS J110914.19+034450.7" 167.30917 3.7474 3.538 3.097 3.464 nan nan nan
"SDSS J110926.75+531658.1" 167.36151 53.2828 2.957 2.311 2.892 nan nan nan
"SDSS J110927.18+554120.5" 167.36328 55.6890 3.472 2.597 3.399 nan nan nan
"SDSS J110929.81+582945.5" 167.37425 58.4960 3.264 2.470 3.194 nan nan nan
"SDSS J110935.38+533624.7" 167.39744 53.6069 2.590 2.307 2.531 nan nan nan
"SDSS J110936.43+343031.0" 167.40181 34.5086 3.154 2.765 3.086 nan nan nan
"SDSS J110936.93+362558.9" 167.40391 36.4331 2.550 2.307 2.492 nan nan nan
"SDSS J110938.70+543241.4" 167.41128 54.5448 2.430 2.307 2.374 nan nan nan
"SDSS J110939.02+481632.0" 167.41269 48.2756 2.406 2.346 2.350 nan nan nan
"SDSS J110939.20+423556.2" 167.41336 42.5989 2.503 2.307 2.446 nan nan nan
"SDSS J110939.50+080009.4" 167.41461 8.0026 3.340 2.581 3.269 nan nan nan
"SDSS J110952.32+554224.9" 167.46804 55.7069 3.177 2.786 3.108 nan nan nan
"SDSS J110954.12+460642.2" 167.47552 46.1118 2.610 2.347 2.551 nan nan nan
"SDSS J111005.58+553533.0" 167.52332 55.5925 3.546 2.784 3.471 nan nan nan
"SDSS J111008.17+094804.5" 167.53411 9.8012 3.416 2.964 3.344 nan nan nan
"SDSS J111008.61+024458.0" 167.53592 2.7495 4.146 2.364 4.062 nan nan nan
"SDSS J111020.05+392724.5" 167.58359 39.4568 2.423 2.307 2.367 nan nan nan
"SDSS J111021.83+142001.8" 167.59100 14.3338 4.157 3.676 4.072 nan nan nan
"SDSS J111033.39+113259.9" 167.63914 11.5500 2.897 2.307 2.833 nan nan nan
"SDSS J111033.42+311602.8" 167.63929 31.2675 3.821 3.399 3.742 nan nan nan
"SDSS J111034.69+480037.1" 167.64463 48.0103 3.920 2.913 3.839 nan nan nan
"SDSS J111034.84+472352.2" 167.64524 47.3979 2.729 2.347 2.668 nan nan nan
"SDSS J111038.45+421715.6" 167.66026 42.2877 2.571 2.336 2.512 nan nan nan
"SDSS J111038.63+483115.6" 167.66101 48.5210 2.955 2.307 2.890 nan nan nan
"SDSS J111043.29+520331.3" 167.68038 52.0587 3.043 2.629 2.977 nan nan nan
"SDSS J111046.46+521709.1" 167.69360 52.2859 2.493 2.307 2.436 nan nan nan
"SDSS J111047.12+312732.4" 167.69636 31.4590 4.128 3.604 4.044 nan nan nan
"SDSS J111054.81+455056.1" 167.72841 45.8489 2.822 2.307 2.759 nan nan nan
"SDSS J111055.21+430510.0" 167.73008 43.0861 3.821 3.344 3.742 nan nan nan
"SDSS J111055.84+381055.1" 167.73268 38.1820 2.524 2.367 2.466 nan nan nan
"SDSS J111109.65+144238.2" 167.79024 14.7106 3.092 2.307 3.025 2.6004 21.35 0.15
"BRI 1108-0747" 167.80682 -8.0673 3.922 2.620 3.841 3.4817 19.90 0.10
nan nan nan nan nan nan 3.6075 20.20 0.10
"SDSS J111119.10+133603.8" 167.82961 13.6011 3.481 2.307 3.407 3.2014 21.20 0.15
"SDSS J111125.99+071459.5" 167.85834 7.2499 2.891 2.307 2.827 2.6812 20.60 0.15
"SDSS J111126.65+350921.4" 167.86107 35.1560 4.119 3.029 4.035 nan nan nan
"SDSS J111130.77+583438.1" 167.87822 58.5773 3.382 2.990 3.310 nan nan nan
"SDSS J111137.71+073305.9" 167.90717 7.5517 3.466 2.585 3.393 nan nan nan
"SDSS J111140.91+421859.2" 167.92047 42.3165 3.353 2.701 3.282 nan nan nan
"2MASSi J1111516+133236" 167.96504 13.5433 2.433 2.307 2.377 nan nan nan
"SDSS J111156.04+140049.3" 167.98351 14.0137 3.858 2.706 3.778 3.2531 20.50 0.15
"SDSS J111204.51+132717.2" 168.01881 13.4548 2.919 2.568 2.855 nan nan nan
"SDSS J111213.94+572548.0" 168.05814 57.4300 2.498 2.307 2.441 nan nan nan
"SDSS J111218.34+030224.7" 168.07646 3.0402 3.349 2.613 3.278 nan nan nan
"SDSS J111224.18+004630.3" 168.10077 0.7751 4.039 3.055 3.956 3.7942 20.45 0.15
"SDSS J111226.04+352551.3" 168.10854 35.4310 2.787 2.400 2.725 nan nan nan
"SDSS J111227.29+525520.7" 168.11378 52.9224 3.188 2.402 3.119 nan nan nan
"SDSS J111231.00+032040.8" 168.12917 3.3447 3.291 2.322 3.221 nan nan nan
"SDSS J111233.48+060618.9" 168.13954 6.1053 3.292 2.906 3.222 nan nan nan
"SDSS J111237.64+151429.7" 168.15687 15.2416 3.147 2.318 3.079 nan nan nan
"SDSS J111240.68+113331.0" 168.16954 11.5586 2.761 2.375 2.699 nan nan nan
"SDSS J111246.30+004957.3" 168.19292 0.8326 3.944 2.720 3.863 nan nan nan
"SDSS J111252.25+375910.2" 168.21772 37.9862 3.977 2.959 3.895 3.8206 21.55 0.20
"2MASSi J1112524+152123" 168.21856 15.3565 2.786 2.399 2.724 nan nan nan
"SDSS J111301.24+650234.1" 168.25523 65.0428 2.445 2.346 2.388 nan nan nan
"SDSS J111311.99+453314.3" 168.29996 45.5540 3.046 2.374 2.980 nan nan nan
"SDSS J111316.06+305526.3" 168.31697 30.9240 2.378 2.307 2.323 nan nan nan
"SDSS J111320.04+121548.8" 168.33353 12.2636 3.176 2.307 3.107 nan nan nan
"SDSS J111336.10+494034.7" 168.40043 49.6763 2.466 2.307 2.409 nan nan nan
"SDSS J111337.46+030053.9" 168.40612 3.0150 2.490 2.307 2.433 nan nan nan
"SDSS J111338.28+122658.9" 168.40953 12.4497 3.057 2.642 2.990 nan nan nan
"SDSS J111342.81+383244.2" 168.42841 38.5456 3.371 2.481 3.299 nan nan nan
"SDSS J111401.47-005321.0" 168.50614 -0.8892 4.603 3.514 4.511 4.2645 20.05 0.20
"SDSS J111404.27+454352.5" 168.51786 45.7313 2.443 2.332 2.387 nan nan nan
"SDSS J111417.52+554420.9" 168.57307 55.7392 2.544 2.307 2.486 nan nan nan
"SDSS J111423.42+354939.6" 168.59760 35.8277 3.180 2.344 3.111 2.7461 20.90 0.15
"SDSS J111434.62+492109.8" 168.64427 49.3528 3.209 2.806 3.140 nan nan nan
"SDSS J111437.20+651248.2" 168.65501 65.2134 2.386 2.307 2.330 nan nan nan
"SDSS J111442.16+053432.0" 168.67569 5.5756 3.342 2.561 3.271 nan nan nan
"SDSS J111448.07+085417.3" 168.70030 8.9048 3.618 2.871 3.542 nan nan nan
"SDSS J111450.19+452027.7" 168.70916 45.3411 3.247 2.397 3.177 2.8036 20.10 0.20
nan nan nan nan nan nan 3.0456 20.95 0.15
"SDSS J111451.11+393756.1" 168.71297 39.6323 3.640 3.164 3.564 nan nan nan
"SDSS J111454.86+584940.6" 168.72860 58.8280 3.565 2.841 3.490 nan nan nan
"SDSS J111503.42+624000.1" 168.76431 62.6667 2.934 2.551 2.869 nan nan nan
"SDSS J111510.64+520333.8" 168.79438 52.0594 2.926 2.735 2.862 nan nan nan
"SDSS J111511.65+144512.0" 168.79856 14.7534 4.288 3.365 4.201 nan nan nan
"SDSS J111517.52+522617.7" 168.82301 52.4383 2.995 2.410 2.929 nan nan nan
"SDSS J111517.97+345330.1" 168.82489 34.8917 3.515 2.814 3.441 nan nan nan
"SDSS J111518.47+143539.6" 168.82697 14.5944 2.720 2.339 2.659 nan nan nan
"SDSS J111523.24+082918.4" 168.84684 8.4885 4.710 3.818 4.615 nan nan nan
"SDSS J111532.67+052054.3" 168.88617 5.3484 3.188 3.046 3.119 nan nan nan
"SDSS J111547.43+035437.7" 168.94767 3.9105 2.835 2.442 2.772 2.7566 20.80 0.15
"SDSS J111606.39+135808.0" 169.02667 13.9689 3.034 2.356 2.968 nan nan nan
"SDSS J111606.54+150324.2" 169.02729 15.0567 2.355 2.307 2.300 nan nan nan
"SDSS J111610.68+411814.4" 169.04451 41.3040 2.980 2.409 2.915 2.6627 20.05 0.20
"SDSS J111611.73+411821.5" 169.04889 41.3060 2.983 2.307 2.918 2.6619 20.35 0.20
"SDSS J111614.40+645335.1" 169.06002 64.8931 3.016 2.641 2.950 nan nan nan
"SDSS J111619.68+594555.7" 169.08206 59.7655 3.582 2.859 3.507 nan nan nan
"SDSS J111624.48+653804.2" 169.10201 65.6345 2.892 2.473 2.828 nan nan nan
"SDSS J111629.76+032407.2" 169.12403 3.4020 2.462 2.307 2.405 nan nan nan
"SDSS J111638.32+345705.2" 169.15971 34.9515 3.204 2.812 3.135 nan nan nan
"SDSS J111638.79+613014.6" 169.16167 61.5041 2.775 2.388 2.713 nan nan nan
"SDSS J111639.39+575935.0" 169.16413 57.9931 2.587 2.319 2.528 nan nan nan
"SDSS J111641.22+601224.3" 169.17180 60.2068 2.626 2.307 2.567 nan nan nan
"SDSS J111642.81+420324.9" 169.17840 42.0569 2.526 2.307 2.468 nan nan nan
"SDSS J111649.95+433727.3" 169.20816 43.6243 2.614 2.307 2.555 nan nan nan
"SDSS J111651.96+022512.3" 169.21653 2.4201 2.565 2.307 2.507 nan nan nan
"SDSS J111654.83+553117.8" 169.22848 55.5216 3.277 2.585 3.207 nan nan nan
"SDSS J111701.89+131115.4" 169.25791 13.1876 3.622 2.208 3.546 nan nan nan
"SDSS J111702.74+414800.9" 169.26145 41.8003 2.899 2.529 2.835 nan nan nan
"BRI 1114-0822" 169.36273 -8.6494 4.495 3.190 4.405 4.2576 20.30 0.20
"SDSS J111728.75+490216.4" 169.36983 49.0379 2.451 2.307 2.394 nan nan nan
"SDSS J111740.32+101253.7" 169.41804 10.2149 3.293 2.532 3.223 2.9736 20.70 0.15
"SDSS J111741.26+261039.2" 169.42194 26.1776 4.626 3.747 4.532 nan nan nan
"SDSS J111812.90+441122.3" 169.55380 44.1895 4.017 2.890 3.935 3.0274 20.60 0.15
"SDSS J111814.87+595511.3" 169.56204 59.9198 2.920 2.325 2.856 nan nan nan
"SDSS J111815.28+311953.2" 169.56371 31.3315 3.126 2.712 3.058 2.9128 20.00 0.20
"SDSS J111820.46+044125.2" 169.58527 4.6903 3.451 2.720 3.378 3.1777 20.50 0.20
"SDSS J111822.76+020236.3" 169.59486 2.0434 3.930 3.205 3.849 nan nan nan
"SDSS J111822.84+384839.2" 169.59517 38.8109 3.491 2.705 3.417 nan nan nan
"SDSS J111832.88+053919.9" 169.63702 5.6555 2.396 2.307 2.340 nan nan nan
"SDSS J111832.96+441956.9" 169.63737 44.3325 3.214 2.520 3.145 nan nan nan
"SDSS J111856.15+370255.9" 169.73399 37.0489 4.030 2.893 3.947 3.6980 19.87 0.08
"SDSS J111858.54+000654.6" 169.74396 0.1152 2.436 2.307 2.380 nan nan nan
"SBS 1116+603" 169.80977 60.0826 2.646 2.307 2.586 nan nan nan
"SDSS J111918.78+574737.6" 169.82826 57.7938 2.997 2.588 2.931 nan nan nan
"SDSS J111919.05+555214.5" 169.82940 55.8707 3.352 3.008 3.281 nan nan nan
"SDSS J111920.64+345248.1" 169.83601 34.8800 4.992 4.056 4.892 nan nan nan
"SDSS J111922.36+090656.9" 169.84321 9.1158 3.819 3.326 3.740 nan nan nan
"SDSS J111928.37+130251.0" 169.86825 13.0475 2.401 2.307 2.345 nan nan nan
"SDSS J111931.11+604921.8" 169.87963 60.8227 2.645 2.307 2.585 nan nan nan
"SDSS J111947.07+462229.2" 169.94613 46.3748 3.573 3.131 3.498 nan nan nan
"SDSS J112003.16+395231.6" 170.01319 39.8755 2.729 2.347 2.668 nan nan nan
"SDSS J112006.49+135559.1" 170.02707 13.9331 4.059 3.558 3.976 nan nan nan
"SDSS J112013.27+372843.9" 170.05533 37.4789 3.255 2.466 3.185 nan nan nan
"SDSS J112030.20+471910.2" 170.12585 47.3195 3.629 2.597 3.553 3.2833 21.10 0.15
"SDSS J112039.84+352517.3" 170.16603 35.4215 3.053 2.327 2.987 nan nan nan
"SDSS J112048.73+403549.3" 170.20308 40.5970 2.909 2.519 2.845 nan nan nan
"SDSS J112053.15+463335.3" 170.22153 46.5598 2.497 2.307 2.440 nan nan nan
"SDSS J112101.95+402516.5" 170.25813 40.4213 3.156 2.730 3.088 nan nan nan
"SDSS J112107.99+513005.4" 170.28333 51.5015 3.931 2.799 3.850 nan nan nan
"SDSS J112115.52+395427.3" 170.31468 39.9076 3.244 2.349 3.174 2.7333 21.00 0.20
"SDSS J112120.04+354920.7" 170.33354 35.8224 3.054 2.362 2.987 2.9397 20.00 0.20
"SDSS J112121.63+153201.4" 170.34014 15.5337 3.047 2.367 2.981 nan nan nan
"SDSS J112152.06+375615.3" 170.46692 37.9376 3.554 2.796 3.479 2.9040 20.95 0.20
"SDSS J112154.99+035516.5" 170.47914 3.9213 3.172 2.774 3.104 nan nan nan
"SDSS J112156.80+393251.5" 170.48669 39.5477 3.581 2.789 3.506 nan nan nan
"SDSS J112202.95+303947.6" 170.51233 30.6632 2.435 2.307 2.379 nan nan nan
"SDSS J112203.33+143522.0" 170.51391 14.5895 3.093 2.412 3.026 nan nan nan
"SDSS J112207.75+315618.8" 170.53232 31.9386 4.221 3.266 4.135 nan nan nan
"SDSS J112226.41+401642.8" 170.61009 40.2786 2.944 2.542 2.879 nan nan nan
"SDSS J112251.99+153536.1" 170.71664 15.5934 3.175 2.779 3.107 nan nan nan
"SDSS J112253.50+005329.7" 170.72292 0.8916 4.586 3.713 4.493 nan nan nan
"SDSS J112302.14+600737.7" 170.75893 60.1272 3.158 3.070 3.090 nan nan nan
"SDSS J112328.23+592755.1" 170.86766 59.4653 3.068 2.869 3.001 nan nan nan
"SDSS J112340.17+135415.0" 170.91740 13.9042 3.092 2.673 3.025 nan nan nan
"SDSS J112358.52+114842.1" 170.99386 11.8117 2.506 2.307 2.448 nan nan nan
"SDSS J112404.52+040418.1" 171.01887 4.0717 3.841 2.863 3.762 3.1869 20.00 0.20
"SDSS J112412.79+504405.6" 171.05331 50.7349 2.446 2.307 2.389 nan nan nan
"SDSS J112413.00+055521.0" 171.05420 5.9225 2.442 2.406 2.386 nan nan nan
"SDSS J112426.11+311602.5" 171.10880 31.2674 2.462 2.307 2.405 nan nan nan
"SDSS J112440.81+550233.6" 171.17007 55.0427 2.932 2.542 2.867 nan nan nan
"SDSS J112446.07+353615.6" 171.19199 35.6043 2.820 2.449 2.757 nan nan nan
"SDSS J112504.16+584920.1" 171.26739 58.8223 2.351 2.307 2.296 nan nan nan
"SDSS J112513.25+450346.2" 171.30523 45.0629 2.404 2.307 2.348 nan nan nan
"SDSS J112529.09+412234.3" 171.37124 41.3762 3.252 2.817 3.182 nan nan nan
"SDSS J112530.47+575722.7" 171.37700 57.9563 3.682 2.708 3.605 nan nan nan
"SDSS J112534.93+380149.3" 171.39558 38.0304 4.606 3.730 4.513 nan nan nan
"SDSS J112534.99+322530.6" 171.39583 32.4252 3.405 2.677 3.333 nan nan nan
"SDSS J112545.17+021149.8" 171.43824 2.1972 3.357 2.400 3.286 nan nan nan
"SDSS J112549.95+511332.8" 171.45816 51.2258 2.484 2.307 2.427 nan nan nan
"SDSS J112553.54+474650.1" 171.47317 47.7806 3.882 3.096 3.802 nan nan nan
"[HB89] 1123+264" 171.47380 26.1722 2.350 1.645 2.295 nan nan nan
"SDSS J112554.71+571841.4" 171.47798 57.3115 2.969 2.576 2.904 2.6771 20.30 0.20
"SDSS J112601.69+022935.8" 171.50708 2.4933 2.511 2.307 2.453 nan nan nan
"SDSS J112607.54+602946.4" 171.53142 60.4962 2.818 2.307 2.755 nan nan nan
"SDSS J112617.40-012632.6" 171.57254 -1.4424 3.634 2.225 3.558 nan nan nan
"SDSS J112620.73+392541.4" 171.58638 39.4282 2.762 2.377 2.700 nan nan nan
"SDSS J112624.70+112117.8" 171.60295 11.3550 3.444 2.700 3.371 nan nan nan
"SDSS J112630.22+394758.4" 171.62595 39.7996 3.133 2.356 3.065 nan nan nan
"SDSS J112634.28-012436.9" 171.64286 -1.4103 3.765 2.430 3.687 nan nan nan
"SDSS J112646.97+110842.7" 171.69572 11.1452 4.231 3.405 4.145 3.8027 20.40 0.20
"SDSS J112648.62+055628.1" 171.70259 5.9412 3.188 2.528 3.119 nan nan nan
"SDSS J112655.14+603655.8" 171.72984 60.6155 3.781 2.849 3.703 nan nan nan
"SDSS J112706.62+395621.3" 171.77761 39.9393 3.094 2.307 3.027 nan nan nan
"SDSS J112726.75+320036.2" 171.86151 32.0101 2.350 2.307 2.295 nan nan nan
"SDSS J112731.57+154856.9" 171.88155 15.8158 2.787 2.414 2.725 2.4356 21.15 0.20
"SDSS J112733.69+343008.8" 171.89041 34.5025 4.068 3.591 3.985 nan nan nan
"[HB89] 1124+571" 171.91723 56.8374 2.890 1.762 2.826 nan nan nan
"SDSS J112743.63+594338.6" 171.93184 59.7274 2.415 2.307 2.359 nan nan nan
"SDSS J112749.45+051140.5" 171.95605 5.1946 3.711 2.833 3.634 nan nan nan
"SDSS J112753.57+450011.7" 171.97322 45.0033 2.474 2.307 2.417 nan nan nan
"SDSS J112813.79+594213.4" 172.05749 59.7037 4.332 3.818 4.245 nan nan nan
"SDSS J112822.79+110034.0" 172.09501 11.0095 2.859 2.529 2.796 nan nan nan
"SDSS J112823.64+362612.2" 172.09851 36.4368 2.515 2.307 2.457 nan nan nan
"SDSS J112825.48+345519.7" 172.10620 34.9221 3.070 2.367 3.003 nan nan nan
"SDSS J112831.69+321556.7" 172.13207 32.2658 3.578 2.800 3.503 nan nan nan
"SDSS J112840.90+421629.9" 172.17044 42.2750 2.739 2.356 2.678 nan nan nan
"SDSS J112846.23+441902.3" 172.19266 44.3173 3.488 2.632 3.414 nan nan nan
"SDSS J112847.90+342343.8" 172.19963 34.3955 3.155 2.794 3.087 nan nan nan
"SDSS J112857.84+575909.8" 172.24099 57.9861 4.992 4.056 4.892 nan nan nan
"FBQS J112857.8+362250" 172.24108 36.3806 2.900 2.307 2.836 nan nan nan
"SDSS J112906.69+414558.1" 172.27790 41.7662 2.965 2.559 2.900 nan nan nan
"SDSS J112915.61+135620.0" 172.31508 13.9389 3.679 3.226 3.602 nan nan nan
"SDSS J112924.66+464119.2" 172.35276 46.6887 2.467 2.307 2.410 nan nan nan
"SDSS J112930.74+441941.4" 172.37811 44.3282 3.073 2.428 3.006 nan nan nan
"SDSS J112933.75+615648.4" 172.39064 61.9468 3.753 2.913 3.675 nan nan nan
"SDSS J112933.93+581529.3" 172.39138 58.2582 2.717 2.337 2.656 nan nan nan
"SDSS J112933.99+400805.0" 172.39164 40.1347 3.177 2.307 3.108 nan nan nan
"[HB89] 1127+078" 172.39580 7.5243 2.660 1.644 2.600 nan nan nan
"SDSS J112938.73+131232.2" 172.41140 13.2090 3.607 2.590 3.531 nan nan nan
"SDSS J112950.14+320714.1" 172.45897 32.1206 2.433 2.307 2.377 nan nan nan
"SDSS J112951.01+445717.2" 172.46255 44.9548 2.491 2.307 2.434 nan nan nan
"SDSS J112953.02+651559.8" 172.47095 65.2666 3.091 2.307 3.024 nan nan nan
"SDSS J112956.27+360142.9" 172.48449 36.0286 2.369 2.307 2.314 nan nan nan
"SDSS J112957.82+373244.7" 172.49096 37.5458 2.980 2.572 2.915 nan nan nan
"SDSS J113000.23+344625.9" 172.50096 34.7739 3.607 2.701 3.531 nan nan nan
"SDSS J113002.34+115438.3" 172.50979 11.9107 3.394 2.442 3.322 3.3180 20.20 0.20
"SDSS J113008.19+535419.8" 172.53415 53.9055 3.049 2.307 2.983 nan nan nan
"SDSS J113037.64+480533.6" 172.65685 48.0927 3.059 2.873 2.992 nan nan nan
"[HB89] 1128+105" 172.65952 10.2469 2.650 2.040 2.590 nan nan nan
"SDSS J113107.64+495131.2" 172.78185 49.8587 3.934 3.445 3.853 nan nan nan
"SDSS J113120.08+383156.2" 172.83368 38.5323 4.013 3.127 3.931 3.8735 21.45 0.20
"SDSS J113126.70+572416.6" 172.86132 57.4046 3.233 2.307 3.164 nan nan nan
"SDSS J113130.41+604420.7" 172.87672 60.7391 2.907 2.307 2.843 nan nan nan
"SDSS J113130.79+345554.0" 172.87833 34.9317 2.606 2.307 2.547 nan nan nan
"SDSS J113132.65+012745.4" 172.88609 1.4626 2.418 2.359 2.362 nan nan nan
"SDSS J113141.61+095849.6" 172.92343 9.9804 2.486 2.430 2.429 nan nan nan
"SDSS J113150.70+533558.7" 172.96125 53.5996 2.903 2.582 2.839 nan nan nan
"SDSS J113151.94+463851.1" 172.96644 46.6475 3.274 2.310 3.204 nan nan nan
"SDSS J113232.81+510733.5" 173.13674 51.1260 2.532 2.307 2.474 nan nan nan
"SDSS J113236.07+154850.2" 173.15031 15.8140 2.487 2.307 2.430 nan nan nan
"SDSS J113237.10+330541.8" 173.15464 33.0950 3.184 2.867 3.115 nan nan nan
"SDSS J113243.72+093152.3" 173.18222 9.5312 4.024 3.177 3.942 3.8572 21.15 0.20
"SDSS J113246.50+120901.6" 173.19378 12.1505 5.180 4.214 5.077 4.3800 21.20 0.20
nan nan nan nan nan nan 5.0150 20.75 0.20
"SDSS J113307.63+522835.5" 173.28181 52.4765 3.736 3.268 3.658 3.2747 21.05 0.15
"SDSS J113308.50+315647.7" 173.28544 31.9466 2.609 2.307 2.550 2.4347 20.00 0.20
"SDSS J113310.45+053958.7" 173.29358 5.6663 3.033 2.350 2.967 nan nan nan
"FBQS J113324.7+323449" 173.35327 32.5804 2.536 2.307 2.478 nan nan nan
"SDSS J113330.17+144758.9" 173.37575 14.7997 3.244 2.823 3.174 nan nan nan
"SDSS J113330.91+380638.1" 173.37881 38.1106 3.631 3.157 3.555 3.4671 20.10 0.20
"SDSS J113334.22+130553.1" 173.39261 13.0981 3.659 2.397 3.583 2.5974 20.50 0.15
"SDSS J113341.26+345921.9" 173.42194 34.9894 2.350 2.307 2.295 nan nan nan
"SDSS J113348.04-001121.9" 173.45017 -0.1895 3.600 3.304 3.525 nan nan nan
"SDSS J113354.89+022420.8" 173.47873 2.4058 3.987 2.941 3.905 nan nan nan
"SDSS J113358.04+432103.2" 173.49184 43.3509 2.532 2.307 2.474 nan nan nan
"SDSS J113400.06+620451.8" 173.50030 62.0811 3.618 2.850 3.542 nan nan nan
"SDSS J113402.13-024842.3" 173.50890 -2.8118 2.752 2.475 2.690 nan nan nan
"SDSS J113403.19+625624.6" 173.51334 62.9402 3.207 2.531 3.138 nan nan nan
"SDSS J113409.31+442620.9" 173.53882 44.4392 2.837 2.307 2.774 nan nan nan
"LBQS 1131-0043" 173.55381 -0.9965 2.160 1.653 2.108 nan nan nan
"SDSS J113413.86+153843.4" 173.55777 15.6454 2.528 2.307 2.470 nan nan nan
"SDSS J113415.89+040007.9" 173.56623 4.0022 2.987 2.416 2.922 nan nan nan
"SDSS J113418.96+574204.6" 173.57902 57.7013 3.522 2.467 3.448 nan nan nan
"SDSS J113429.25+405327.3" 173.62208 40.8911 3.002 2.347 2.936 nan nan nan
"SDSS J113430.42+635505.4" 173.62684 63.9182 3.035 2.390 2.969 nan nan nan
"SDSS J113432.77+312326.8" 173.63658 31.3908 2.486 2.307 2.429 nan nan nan
"SDSS J113434.30+564610.7" 173.64296 56.7696 2.367 2.307 2.312 nan nan nan
"SDSS J113441.76+553317.3" 173.67404 55.5548 2.932 2.529 2.867 nan nan nan
"SDSS J113444.21+340933.8" 173.68424 34.1594 3.142 2.307 3.074 2.6278 20.30 0.15
"SDSS J113511.20+592445.7" 173.79669 59.4127 3.381 2.515 3.309 nan nan nan
"LBQS 1132-0054" 173.81236 -1.1870 2.760 1.717 2.698 nan nan nan
"SDSS J113525.49+484644.5" 173.85624 48.7790 3.167 2.470 3.099 nan nan nan
"SDSS J113529.76+515039.6" 173.87404 51.8444 2.369 2.307 2.314 nan nan nan
"SDSS J113536.40+084218.9" 173.90168 8.7053 3.834 1.780 3.755 nan nan nan
"SDSS J113537.99+650646.8" 173.90829 65.1130 2.444 2.309 2.388 nan nan nan
"SDSS J113548.67+513558.8" 173.95282 51.5997 3.126 2.814 3.058 nan nan nan
"SDSS J113550.37-024527.3" 173.95991 -2.7576 3.641 3.194 3.565 nan nan nan
"2MASSi J1135506+460705" 173.96120 46.1181 2.498 2.307 2.441 nan nan nan
"SDSS J113555.72+390050.2" 173.98218 39.0140 2.350 2.307 2.295 nan nan nan
"SDSS J113559.41+422004.4" 173.99756 42.3346 2.973 2.307 2.908 nan nan nan
"SDSS J113559.93+002422.7" 173.99978 0.4063 4.057 3.117 3.974 3.6845 20.50 0.25
"SDSS J113600.10+422553.7" 174.00043 42.4316 4.169 3.730 4.084 nan nan nan
"SDSS J113621.04+005021.2" 174.08772 0.8392 3.428 2.338 3.355 nan nan nan
"SDSS J113627.36+634652.2" 174.11404 63.7812 2.473 2.307 2.416 nan nan nan
"SDSS J113627.81+541504.4" 174.11592 54.2512 3.236 2.457 3.167 nan nan nan
"SDSS J113634.73+022050.0" 174.14472 2.3472 2.639 2.307 2.579 nan nan nan
"UM 438" 174.14535 -0.9586 2.509 2.307 2.451 nan nan nan
"SDSS J113657.23+433402.9" 174.23850 43.5675 3.673 2.793 3.596 2.8662 20.25 0.20
nan nan nan nan nan nan 3.2246 20.35 0.20
"SDSS J113703.19+104312.1" 174.26330 10.7200 4.530 4.132 4.439 nan nan nan
"SDSS J113708.49+344452.1" 174.28540 34.7478 3.889 2.961 3.809 nan nan nan
"SDSS J1137+6237" 174.34051 62.6187 3.783 2.667 3.705 nan nan nan
"SDSS J113722.84+544155.2" 174.34518 54.6987 2.752 2.368 2.690 nan nan nan
"SDSS J113725.31+443506.0" 174.35550 44.5850 3.186 2.402 3.117 2.9735 21.20 0.20
"SDSS J113729.42+375224.2" 174.37262 37.8734 4.172 3.375 4.087 nan nan nan
"SDSS J113738.74+501142.6" 174.41144 50.1952 3.978 2.878 3.896 nan nan nan
"SDSS J113747.64+391941.5" 174.44852 39.3282 2.395 2.307 2.339 nan nan nan
"SDSS J113757.98+320241.4" 174.49162 32.0448 2.607 2.307 2.548 nan nan nan
"LBQS 1135-0255" 174.50157 -3.1966 2.402 2.307 2.346 nan nan nan
"SDSS J113805.24+130332.6" 174.52184 13.0591 3.855 3.041 3.775 nan nan nan
"SDSS J113806.05+594058.1" 174.52524 59.6828 3.209 2.620 3.140 nan nan nan
"SDSS J113814.97+352124.8" 174.56240 35.3569 2.455 2.307 2.398 nan nan nan
"SDSS J113823.94+154058.0" 174.59977 15.6828 3.075 2.307 3.008 nan nan nan
"SDSS J113833.60+514832.0" 174.64003 51.8089 3.076 2.751 3.009 nan nan nan
"SDSS J113836.41+085221.0" 174.65174 8.8725 3.200 2.409 3.131 nan nan nan
"SDSS J113838.26-020607.2" 174.65947 -2.1020 3.343 2.430 3.272 nan nan nan
"SDSS J113838.54+525418.2" 174.66063 52.9051 2.750 2.366 2.688 nan nan nan
"SDSS J113838.64+314540.7" 174.66102 31.7613 3.227 2.809 3.158 3.0925 20.45 0.15
"SDSS J113844.68+652746.3" 174.68617 65.4629 2.960 2.618 2.895 nan nan nan
"SDSS J113846.58+135129.1" 174.69410 13.8581 4.327 3.832 4.240 nan nan nan
"SDSS J113854.76+374901.0" 174.72821 37.8169 3.470 3.013 3.397 nan nan nan
"SDSS J113900.78+551135.7" 174.75326 55.1933 2.425 2.307 2.369 nan nan nan
"SDSS J113902.13+152606.3" 174.75892 15.4351 3.542 3.092 3.467 nan nan nan
"SDSS J113903.04+484423.7" 174.76270 48.7399 3.002 2.593 2.936 nan nan nan
"SDSS J113903.11+335502.7" 174.76300 33.9174 3.935 2.752 3.854 nan nan nan
"[HB89] 1136+122" 174.83004 11.9686 2.900 1.781 2.836 nan nan nan
"SDSS J113924.91-023754.7" 174.85385 -2.6319 3.193 2.473 3.124 nan nan nan
"SDSS J113931.15+313621.1" 174.87981 31.6059 3.926 3.438 3.845 nan nan nan
"SDSS J113934.96+053827.0" 174.89567 5.6409 2.397 2.307 2.341 nan nan nan
"SDSS J113946.43+433945.3" 174.94346 43.6626 3.282 2.511 3.212 nan nan nan
"SDSS J113956.79+144703.6" 174.98665 14.7844 3.922 3.435 3.841 nan nan nan
"SDSS J114002.40+401914.2" 175.01004 40.3206 2.360 2.307 2.305 nan nan nan
"SDSS J114004.79+124254.1" 175.01998 12.7150 2.482 2.307 2.425 nan nan nan
"SDSS J114008.67+620530.0" 175.03615 62.0917 4.509 3.113 4.419 nan nan nan
"SDSS J114012.93+314512.1" 175.05389 31.7534 3.600 3.203 3.525 nan nan nan
"SDSS J114013.07+515944.9" 175.05448 51.9958 2.902 2.507 2.838 nan nan nan
"SDSS J114015.20+150430.7" 175.06337 15.0752 3.309 2.446 3.238 2.8476 20.10 0.20
"SDSS J114015.98+155928.9" 175.06659 15.9914 4.039 2.930 3.956 nan nan nan
"SDSS J114023.06+372815.1" 175.09605 37.4709 2.580 2.307 2.521 nan nan nan
"SDSS J114026.37+451042.4" 175.10990 45.1785 2.790 2.403 2.728 2.5082 20.80 0.15
"SDSS J114027.13+133231.2" 175.11307 13.5420 3.092 2.673 3.025 nan nan nan
"LBQS 1138-0107" 175.17620 -1.4022 2.760 1.953 2.698 nan nan nan
"SDSS J114044.41+054608.3" 175.18504 5.7690 3.020 2.375 2.954 2.8851 20.35 0.15
"SDSS J114053.97+484331.9" 175.22492 48.7255 3.363 2.329 3.291 nan nan nan
"SDSS J114112.29+004759.0" 175.30121 0.7997 2.893 2.307 2.829 nan nan nan
"SDSS J114121.49+123434.8" 175.33958 12.5763 2.889 2.802 2.825 nan nan nan
"SDSS J114202.29+312944.7" 175.50958 31.4958 3.757 2.568 3.679 nan nan nan
"SDSS J114203.12+090400.3" 175.51305 9.0668 3.673 3.293 3.596 nan nan nan
"SDSS J114206.80+561356.0" 175.52835 56.2322 3.375 2.644 3.303 nan nan nan
"SDSS J114207.40+644524.2" 175.53084 64.7567 3.145 2.352 3.077 nan nan nan
"SDSS J114209.26+115232.6" 175.53861 11.8757 3.849 3.047 3.769 nan nan nan
"LBQS 1139-0139" 175.54118 -1.9403 1.930 1.634 1.882 nan nan nan
"LBQS 1139-0037" 175.54828 -0.8956 1.910 1.634 1.862 nan nan nan
"SDSS J114218.85+572824.4" 175.57856 57.4735 2.891 2.307 2.827 nan nan nan
"SDSS J114220.25-001216.2" 175.58442 -0.2045 2.486 2.307 2.429 nan nan nan
"SDSS J114225.30+110217.3" 175.60547 11.0382 4.596 3.722 4.503 nan nan nan
"SDSS J114228.65+154420.2" 175.61941 15.7390 2.574 2.307 2.515 nan nan nan
"SDSS J114242.61+494050.9" 175.67758 49.6808 2.645 2.307 2.585 nan nan nan
"SDSS J114251.51+572937.6" 175.71467 57.4938 2.342 2.307 2.287 nan nan nan
"SDSS J114302.24+144838.6" 175.75937 14.8107 2.368 2.307 2.313 nan nan nan
"SDSS J114307.21+475101.7" 175.78008 47.8505 2.589 2.307 2.530 nan nan nan
"2MASSi J1143089+345223" 175.78702 34.8729 3.147 2.307 3.079 nan nan nan
"SDSS J114311.60+651513.4" 175.79836 65.2537 2.393 2.307 2.337 nan nan nan
"SDSS J114316.98+132400.8" 175.82077 13.4002 2.514 2.307 2.456 nan nan nan
"SDSS J114317.13+142431.0" 175.82140 14.4086 3.774 2.802 3.696 nan nan nan
"SDSS J114319.98+043951.4" 175.83327 4.6643 2.522 2.307 2.464 nan nan nan
"SDSS J114323.44+132542.0" 175.84768 13.4284 2.515 2.307 2.457 nan nan nan
"SDSS J114332.19+110521.3" 175.88414 11.0893 3.033 2.417 2.967 2.8751 20.45 0.15
"SDSS J114346.19+642350.2" 175.94247 64.3973 3.203 2.610 3.134 nan nan nan
"SDSS J114350.30+362911.3" 175.95962 36.4865 2.346 2.307 2.291 nan nan nan
"SDSS J114354.81+541623.1" 175.97841 54.2731 2.871 2.489 2.807 nan nan nan
"SDSS J114355.07+492230.8" 175.97946 49.3753 3.315 2.909 3.244 nan nan nan
"SDSS J114356.35+093438.4" 175.98484 9.5773 2.346 2.307 2.291 nan nan nan
"SDSS J114358.52+052444.9" 175.99385 5.4125 2.561 2.307 2.503 nan nan nan
"SDSS J114400.45+125832.5" 176.00192 12.9757 3.869 2.728 3.789 nan nan nan
"SDSS J114406.43+563041.3" 176.02683 56.5115 3.273 2.588 3.203 2.9984 20.90 0.20
"SDSS J114408.22+490134.0" 176.03428 49.0262 3.600 3.204 3.525 nan nan nan
"SDSS J114412.76+315800.8" 176.05323 31.9669 3.235 2.337 3.166 nan nan nan
"SDSS J114423.36+362531.5" 176.09736 36.4254 2.834 2.444 2.771 nan nan nan
"SDSS J114426.64+501403.5" 176.11102 50.2343 2.889 2.504 2.825 2.6695 21.25 0.15
"[HB89] 1142+102" 176.15272 9.9847 3.150 2.346 3.082 nan nan nan
"LBQS 1142+0138" 176.16795 1.3622 2.428 2.307 2.372 nan nan nan
"SDSS J114504.93+624624.2" 176.27065 62.7734 2.523 2.307 2.465 nan nan nan
"SDSS J114508.83+441657.8" 176.28681 44.2827 3.017 2.307 2.951 nan nan nan
"SDSS J114514.05+520154.0" 176.30856 52.0317 3.566 3.113 3.491 3.3447 20.35 0.15
"SDSS J114514.18+394715.9" 176.30911 39.7878 4.061 2.787 3.978 nan nan nan
"SDSS J114517.64-022202.3" 176.32351 -2.3673 3.096 2.307 3.029 nan nan nan
"SDSS J114527.32+360232.8" 176.36388 36.0425 2.601 2.307 2.542 nan nan nan
"SDSS J114527.88+545151.3" 176.36621 54.8643 3.082 2.356 3.015 nan nan nan
"SDSS J114529.04+365712.6" 176.37105 36.9535 3.049 2.885 2.983 nan nan nan
"SDSS J114534.27+493559.0" 176.39280 49.5997 2.984 2.307 2.919 nan nan nan
"[HB89] 1143+099" 176.39395 9.7056 2.600 1.676 2.541 nan nan nan
"SDSS J114548.38+393746.6" 176.45160 39.6296 3.105 2.698 3.038 nan nan nan
"LBQS 1143+0142" 176.46529 1.4352 2.280 1.634 2.226 nan nan nan
"SDSS J114623.61+145523.6" 176.59838 14.9232 2.556 2.307 2.498 2.3366 20.10 0.20
"SDSS J114624.22+420914.3" 176.60092 42.1540 3.730 2.812 3.652 nan nan nan
"SDSS J114632.58+512422.0" 176.63579 51.4061 3.197 2.506 3.128 2.8827 20.80 0.20
"[HB89] 1144+115" 176.64424 11.2722 2.510 1.682 2.452 nan nan nan
"SDSS J114644.02+053812.3" 176.68346 5.6368 2.358 2.307 2.303 nan nan nan
"SDSS J114646.72+015603.8" 176.69468 1.9344 2.651 2.307 2.591 nan nan nan
"SDSS J114653.63+442706.7" 176.72347 44.4519 2.700 2.321 2.639 nan nan nan
"SDSS J114657.79+403708.6" 176.74084 40.6191 4.996 4.059 4.896 nan nan nan
"SDSS J114658.57+111618.9" 176.74408 11.2719 2.512 2.345 2.454 nan nan nan
"LBQS 1144+0140" 176.74984 1.3979 2.593 2.307 2.534 nan nan nan
"SDSS J114704.00+130403.3" 176.76670 13.0676 2.360 2.307 2.305 nan nan nan
"SDSS J114709.25+132118.3" 176.78859 13.3551 3.359 2.344 3.287 2.3676 20.05 0.20
"SDSS J114710.35+441232.3" 176.79313 44.2090 2.810 2.420 2.747 nan nan nan
"SDSS J114713.01+362702.4" 176.80424 36.4507 3.794 2.637 3.715 nan nan nan
"SDSS J114743.24-015527.5" 176.93019 -1.9243 3.148 2.358 3.080 nan nan nan
"LBQS 1145-0039" 176.93989 -0.9359 1.940 1.634 1.892 nan nan nan
"LBQS 1145+0121" 176.96945 1.0752 2.080 1.721 2.029 nan nan nan
"SDSS J114801.57+144443.5" 177.00658 14.7454 3.238 2.514 3.168 nan nan nan
"SDSS J114816.19+374355.3" 177.06748 37.7321 3.246 2.524 3.176 nan nan nan
"SDSS J114826.16+302019.3" 177.10902 30.3387 5.128 4.170 5.026 nan nan nan
"SDSS J114830.99+610608.4" 177.12916 61.1024 3.147 2.307 3.079 nan nan nan
"SDSS J114840.87+471623.0" 177.17031 47.2731 3.001 2.327 2.935 nan nan nan
"LBQS 1146+0207" 177.25144 1.8547 2.060 1.634 2.010 nan nan nan
"SDSS J114900.89+112025.6" 177.25375 11.3405 3.623 2.662 3.547 nan nan nan
"SDSS J114904.15+673920.3" 177.26732 67.6557 3.023 2.341 2.957 nan nan nan
"SDSS J114908.23+501424.9" 177.28433 50.2403 3.033 2.657 2.967 nan nan nan
"SDSS J114914.88+281308.7" 177.31203 28.2191 4.556 3.688 4.463 nan nan nan
"SDSS J114925.40+362228.5" 177.35586 36.3746 3.608 2.599 3.532 nan nan nan
"SDSS J114930.83+325714.0" 177.37849 32.9539 3.007 2.307 2.941 nan nan nan
"[HB89] 1147+084" 177.39271 8.1386 2.610 1.854 2.551 nan nan nan
"SDSS J114946.92+565048.0" 177.44551 56.8467 3.468 3.200 3.395 nan nan nan
"SDSS J114950.07-032816.7" 177.45864 -3.4713 3.221 2.828 3.152 nan nan nan
"SDSS J115002.38+394041.5" 177.50993 39.6782 3.134 2.711 3.066 2.8375 20.50 0.20
nan nan nan nan nan nan 2.9014 20.40 0.20
"B3 1147+438" 177.56918 43.5350 3.020 2.035 2.954 nan nan nan
"SDSS J115021.93+500615.2" 177.59138 50.1043 2.823 2.307 2.760 nan nan nan
"SDSS J115023.00+160437.6" 177.59586 16.0771 2.968 2.562 2.903 2.8481 20.15 0.20
"SDSS J115041.97+583549.1" 177.67491 58.5970 2.587 2.321 2.528 nan nan nan
"LBQS 1148-0007" 177.68279 -0.3984 1.977 1.634 1.928 nan nan nan
"SDSS J115044.42+681322.0" 177.68513 68.2228 2.791 2.472 2.729 nan nan nan
"SDSS J115045.61+424001.1" 177.69005 42.6670 3.894 3.067 3.814 nan nan nan
"SDSS J115046.97+133257.6" 177.69574 13.5494 3.259 2.504 3.189 nan nan nan
"SDSS J115052.64+135835.3" 177.71935 13.9765 2.708 2.328 2.647 nan nan nan
"SDSS J115102.80+525501.3" 177.76170 52.9171 3.002 2.387 2.936 nan nan nan
"SDSS J115105.43+103941.1" 177.77267 10.6614 3.902 2.815 3.822 nan nan nan
"LBQS 1148+0055" 177.81411 0.6409 1.890 1.667 1.843 nan nan nan
"SDSS J115122.14+020426.3" 177.84226 2.0740 2.401 2.307 2.345 nan nan nan
"SDSS J115130.48+353624.9" 177.87703 35.6069 3.582 2.503 3.507 2.5768 20.65 0.20
nan nan nan nan nan nan 2.5985 20.90 0.15
"SDSS J115145.26+151651.8" 177.93861 15.2811 2.997 2.307 2.931 nan nan nan
"SDSS J115153.86+150944.9" 177.97446 15.1625 3.078 2.388 3.011 2.4002 20.15 0.20
"SDSS J115158.34+055244.3" 177.99311 5.8790 3.240 2.343 3.170 2.6624 20.05 0.20
nan nan nan nan nan nan 2.9287 20.70 0.15
"SDSS J115200.54+451741.4" 178.00227 45.2948 2.379 2.307 2.324 nan nan nan
"SDSS J115236.67+363009.6" 178.15280 36.5027 3.257 2.316 3.187 nan nan nan
"SDSS J115247.46+373700.4" 178.19779 37.6168 3.074 2.307 3.007 2.4299 20.65 0.15
"SDSS J115249.17+094646.3" 178.20489 9.7795 3.967 2.926 3.886 3.6300 21.30 0.25
"SDSS J115250.29+493220.4" 178.20957 49.5390 2.362 2.307 2.307 nan nan nan
"SDSS J115254.79+002010.5" 178.22832 0.3363 2.359 2.307 2.304 nan nan nan
"SDSS J115254.96+150707.7" 178.22904 15.1188 3.329 2.436 3.258 nan nan nan
"SDSS J115255.49+122112.9" 178.23125 12.3536 3.407 2.958 3.335 nan nan nan
"SDSS J115257.53+530234.3" 178.23972 53.0429 3.525 3.078 3.451 nan nan nan
"SDSS J115258.19+144922.3" 178.24248 14.8229 2.540 2.307 2.482 nan nan nan
"SDSS J115304.62+035951.5" 178.26928 3.9977 3.432 3.028 3.359 nan nan nan
"SDSS J115305.16+423230.6" 178.27152 42.5419 3.480 2.605 3.407 nan nan nan
"SDSS J115305.23+394351.5" 178.27184 39.7310 3.514 2.610 3.440 nan nan nan
"SDSS J115311.50+344751.2" 178.29800 34.7975 2.892 2.493 2.828 nan nan nan
"SDSS J115314.05+424552.8" 178.30858 42.7647 3.299 2.341 3.228 nan nan nan
"SDSS J115321.16+123054.0" 178.33818 12.5150 2.388 2.307 2.332 nan nan nan
"SDSS J115321.68+101112.9" 178.34035 10.1870 4.127 3.025 4.043 3.4688 20.55 0.20
nan nan nan nan nan nan 3.7957 21.50 0.20
"SDSS J115322.89+145107.9" 178.34540 14.8522 3.314 2.541 3.243 nan nan nan
"SDSS J115333.99+031353.2" 178.39163 3.2315 2.509 2.307 2.451 nan nan nan
"SDSS J115337.56+320046.2" 178.40654 32.0129 2.407 2.307 2.351 nan nan nan
"SDSS J115350.78+351409.9" 178.46162 35.2361 3.368 2.655 3.296 nan nan nan
"SDSS J115354.22+523730.0" 178.47595 52.6250 3.072 2.778 3.005 nan nan nan
"SDSS J115355.86+470430.6" 178.48276 47.0752 2.402 2.307 2.346 nan nan nan
"SDSS J115357.97+632531.2" 178.49155 63.4253 3.820 2.801 3.741 nan nan nan
"SDSS J115401.10+155919.5" 178.50462 15.9888 2.343 2.307 2.288 nan nan nan
"SDSS J115405.89+310538.8" 178.52457 31.0941 2.378 2.307 2.323 nan nan nan
"SDSS J115407.43+353315.3" 178.53099 35.5543 4.061 2.969 3.978 nan nan nan
"[HB89] 1151+068" 178.54629 6.5771 2.760 1.650 2.698 1.7737 21.30 0.20
"SDSS J115424.73+134145.7" 178.60306 13.6960 5.060 4.113 4.959 nan nan nan
"SDSS J115446.13+422220.8" 178.69224 42.3725 2.790 2.449 2.728 nan nan nan
"SDSS J115457.71+390617.2" 178.74048 39.1048 2.491 2.307 2.434 nan nan nan
"SDSS J115509.53+542237.2" 178.78973 54.3770 3.245 2.811 3.175 nan nan nan
"SDSS J115524.96+364339.1" 178.85403 36.7276 3.060 2.350 2.993 nan nan nan
"SDSS J115526.34+351052.6" 178.85978 35.1813 2.837 2.307 2.774 2.7583 20.70 0.20
"SDSS J115534.46+511904.8" 178.89364 51.3180 3.442 2.987 3.369 nan nan nan
"SDSS J115538.60+053050.5" 178.91086 5.5141 3.475 2.444 3.402 2.6083 20.35 0.20
nan nan nan nan nan nan 3.3268 21.05 0.10
"SDSS J115541.17+615145.4" 178.92160 61.8627 2.347 2.307 2.292 nan nan nan
"SDSS J115543.61+014420.7" 178.93174 1.7391 2.627 2.307 2.568 nan nan nan
"SDSS J115547.83+022716.1" 178.94930 2.4545 4.360 4.153 4.272 nan nan nan
"SDSS J115554.60+564040.9" 178.97753 56.6780 2.621 2.307 2.562 nan nan nan
"FBQS J115607.8+373414" 179.03274 37.5708 2.450 2.307 2.393 nan nan nan
"SDSS J115620.92+330700.7" 179.08720 33.1169 3.571 2.753 3.496 nan nan nan
"SDSS J115621.05+313222.9" 179.08772 31.5397 2.898 2.706 2.834 nan nan nan
"SDSS J115624.76+375322.1" 179.10318 37.8895 3.777 2.746 3.699 nan nan nan
"SDSS J115631.40+133714.9" 179.13084 13.6208 3.332 2.440 3.261 nan nan nan
"SDSS J115632.32+471925.4" 179.13470 47.3237 3.167 2.526 3.099 nan nan nan
"SDSS J115655.69+310727.6" 179.23209 31.1244 2.963 2.307 2.898 nan nan nan
"SDSS J115659.59+551308.1" 179.24830 55.2190 3.095 2.473 3.028 2.4910 20.55 0.20
"SDSS J115702.46+604035.4" 179.26030 60.6765 3.460 3.396 3.387 nan nan nan
"SDSS J115703.18+115106.2" 179.26328 11.8517 2.984 2.307 2.919 nan nan nan
"SDSS J115704.48+601217.7" 179.26868 60.2049 3.518 2.756 3.444 nan nan nan
"SDSS J115705.67+520828.3" 179.27366 52.1412 3.372 2.939 3.300 nan nan nan
"SDSS J115706.90+312313.1" 179.27878 31.3870 2.417 2.307 2.361 nan nan nan
"SDSS J115737.24+141345.7" 179.40519 14.2294 3.023 2.349 2.957 nan nan nan
"SDSS J115809.39+634252.8" 179.53914 63.7147 4.479 3.623 4.388 nan nan nan
"SDSS J115813.02+650303.7" 179.55429 65.0511 2.783 2.396 2.721 nan nan nan
"SDSS J115830.96+631004.2" 179.62904 63.1678 2.917 2.368 2.853 nan nan nan
"SDSS J115832.30+544509.6" 179.63461 54.7527 3.938 2.737 3.857 3.0625 21.25 0.20
"SDSS J115842.48+371649.4" 179.67705 37.2804 3.184 2.325 3.115 2.4857 20.70 0.15
"SDSS J115843.66+314355.8" 179.68193 31.7322 2.956 2.552 2.891 nan nan nan
"SDSS J115848.62+560433.3" 179.70261 56.0759 2.975 2.307 2.910 nan nan nan
"SDSS J115848.94+141823.0" 179.70392 14.3064 3.352 2.594 3.281 nan nan nan
"SDSS J115852.58+115124.7" 179.71911 11.8569 3.260 2.865 3.190 nan nan nan
"SDSS J115904.29+022214.2" 179.76795 2.3706 2.725 2.378 2.664 nan nan nan
"2MASSi J1159065+133738" 179.77719 13.6272 4.081 2.823 3.998 3.7260 20.00 0.10
"SDSS J115906.62+342648.2" 179.77762 34.4467 3.124 2.760 3.056 nan nan nan
"SDSS J115909.66+453920.5" 179.79027 45.6557 2.904 2.725 2.840 nan nan nan
"SDSS J115911.52+313427.3" 179.79804 31.5743 3.055 2.307 2.988 nan nan nan
"SDSS J115915.36+425451.9" 179.81403 42.9144 3.113 2.421 3.046 nan nan nan
"SDSS J115921.85+144708.4" 179.84110 14.7857 4.120 3.768 4.036 nan nan nan
"SDSS J115922.76+393616.8" 179.84485 39.6047 3.784 3.016 3.706 nan nan nan
"SDSS J115935.63+042420.0" 179.89850 4.4056 3.448 2.525 3.375 nan nan nan
"SDSS J115947.10+413659.1" 179.94626 41.6164 2.944 2.307 2.879 nan nan nan
"SDSS J115950.14+041056.2" 179.95895 4.1823 2.968 2.562 2.903 nan nan nan
"SDSS J115959.71+410152.9" 179.99880 41.0314 2.788 2.400 2.726 nan nan nan
"2MASSi J1200062+312630" 180.02606 31.4419 2.989 2.307 2.924 nan nan nan
"SDSS J120011.66+140815.4" 180.04861 14.1376 2.576 2.307 2.517 nan nan nan
"SDSS J120016.65+034926.1" 180.06938 3.8240 3.167 2.405 3.099 nan nan nan
"SDSS J120018.82+105759.3" 180.07845 10.9665 3.750 3.282 3.672 3.3429 20.05 0.20
"SDSS J120021.14+361926.1" 180.08811 36.3239 4.373 3.296 4.285 nan nan nan
"SDSS J120034.70+623618.7" 180.14465 62.6052 3.849 2.805 3.769 nan nan nan
"SDSS J120036.72+461850.2" 180.15306 46.3140 4.741 3.844 4.645 4.4760 20.60 0.20
"SDSS J120039.81+401556.1" 180.16591 40.2656 3.364 2.358 3.292 3.2199 20.65 0.15
"SDSS J120054.79+355005.6" 180.22832 35.8349 3.666 2.958 3.589 nan nan nan
"SDSS J120055.61+181732.9" 180.23174 18.2925 4.995 4.058 4.895 nan nan nan
"SDSS J120059.68+400913.1" 180.24871 40.1536 3.352 2.614 3.281 nan nan nan
"SDSS J120102.01+073648.1" 180.25840 7.6134 4.472 3.617 4.381 nan nan nan
"SDSS J120110.31+211758.5" 180.29298 21.2996 4.579 3.707 4.486 3.7990 21.35 0.20
nan nan nan nan nan nan 4.1560 20.60 0.20
"SDSS J120111.28+424705.2" 180.29704 42.7848 3.044 2.700 2.978 nan nan nan
"SDSS J120117.46+622522.5" 180.32280 62.4229 2.841 2.461 2.778 nan nan nan
"SDSS J120131.56+053510.1" 180.38153 5.5861 4.840 3.927 4.743 nan nan nan
"SDSS J120132.10+573636.7" 180.38377 57.6102 3.422 3.021 3.349 nan nan nan
"SDSS J120134.65+514650.5" 180.39439 51.7807 2.405 2.307 2.349 nan nan nan
"SDSS J120138.56+010336.1" 180.41068 1.0601 3.847 3.051 3.767 nan nan nan
"SDSS J120144.36+011611.5" 180.43487 1.2699 3.233 2.307 3.164 2.6844 21.00 0.15
"SDSS J120144.96+095352.1" 180.43736 9.8978 3.570 3.204 3.495 nan nan nan
"[HB89] 1159+123" 180.44963 12.1084 3.522 1.854 3.448 1.9970 19.90 0.15
"SDSS J120152.41+350136.3" 180.46839 35.0268 2.548 2.307 2.490 nan nan nan
"[VCV96] Q 1159+00" 180.51565 0.2216 2.586 1.671 2.527 nan nan nan
"SDSS J120204.05+383040.4" 180.51691 38.5112 3.035 2.328 2.969 nan nan nan
"SDSS J120206.80+370919.5" 180.52834 37.1554 2.479 2.307 2.422 nan nan nan
"SDSS J120207.78+323538.8" 180.53243 32.5941 5.298 4.314 5.193 4.7930 20.75 0.20
"SDSS J120210.08-005425.4" 180.54200 -0.9071 3.592 2.159 3.517 2.6605 19.50 0.10
"2MASSi J1202168+122005" 180.56995 12.3349 2.548 2.307 2.490 nan nan nan
"SDSS J120223.39+504515.8" 180.59749 50.7544 2.626 2.307 2.567 nan nan nan
"SDSS J120223.95+325059.4" 180.59982 32.8498 3.674 2.503 3.597 nan nan nan
"SDSS J120233.38+580501.8" 180.63900 58.0838 3.424 2.408 3.351 3.1599 20.15 0.20
"SDSS J120242.91+414701.6" 180.67884 41.7838 3.314 2.365 3.243 3.1867 20.75 0.15
"SDSS J120245.00+145229.8" 180.68754 14.8750 3.366 2.307 3.294 nan nan nan
"SDSS J120304.64+324817.0" 180.76937 32.8047 3.174 2.819 3.106 nan nan nan
"SDSS J120308.69+552245.8" 180.78623 55.3794 3.355 2.972 3.284 nan nan nan
"SDSS J120312.50+683005.5" 180.80209 68.5016 2.376 2.307 2.321 nan nan nan
"SDSS J120315.72-011123.6" 180.81552 -1.1899 2.612 2.307 2.553 nan nan nan
"SDSS J120324.07+564449.1" 180.85030 56.7470 2.616 2.464 2.557 nan nan nan
"2MASSi J1203312+152254" 180.88038 15.3819 2.977 2.307 2.912 nan nan nan
"SDSS J120336.57+535953.0" 180.90245 53.9981 3.725 2.768 3.647 nan nan nan
"SDSS J120344.95+445915.9" 180.93732 44.9878 3.616 3.207 3.540 nan nan nan
"SDSS J120347.17+523348.3" 180.94658 52.5635 3.509 2.735 3.435 2.9623 20.50 0.15
"SDSS J120350.77+403944.6" 180.96160 40.6624 2.409 2.307 2.353 nan nan nan
"SDSS J120359.07+341114.2" 180.99614 34.1873 3.748 2.761 3.670 nan nan nan
"SDSS J120403.49-013107.3" 181.01457 -1.5187 2.963 2.570 2.898 nan nan nan
"SDSS J120408.47+383353.5" 181.03530 38.5649 3.389 3.010 3.317 nan nan nan
"SDSS J120415.12-033429.3" 181.06345 -3.5748 3.814 3.017 3.735 nan nan nan
"SDSS J1204+0221 BG" 181.06954 2.3531 2.529 2.307 2.471 nan nan nan
"SDSS J120426.35+535804.3" 181.10986 53.9679 2.389 2.307 2.333 nan nan nan
"4C +52.25" 181.15333 52.4783 2.734 2.352 2.673 nan nan nan
"SDSS J120439.42+663549.7" 181.16434 66.5971 4.059 3.139 3.976 nan nan nan
"SDSS J120441.73-002149.6" 181.17382 -0.3638 5.094 4.142 4.992 nan nan nan
"SDSS J120444.09+515201.0" 181.18375 51.8670 2.382 2.307 2.327 nan nan nan
"SDSS J120449.77+020635.6" 181.20738 2.1099 2.776 2.463 2.714 nan nan nan
"SDSS J120455.83+564516.3" 181.23265 56.7546 3.044 2.332 2.978 2.4526 20.05 0.20
"SDSS J120500.55+055020.3" 181.25232 5.8390 3.342 2.920 3.271 nan nan nan
"SDSS J120501.98+585522.2" 181.25828 58.9228 3.182 3.053 3.113 nan nan nan
"SDSS J120503.15+425958.0" 181.26315 42.9995 2.961 2.307 2.896 nan nan nan
"2MASSi J1205231-074232" 181.34637 -7.7091 4.694 3.160 4.601 4.3830 20.49 0.20
"SDSS J120523.48+403514.6" 181.34786 40.5874 3.960 3.535 3.879 nan nan nan
"SDSS J120525.27+502355.8" 181.35532 50.3988 3.429 3.333 3.356 nan nan nan
"SDSS J1205-0048" 181.38432 -0.8134 2.969 2.307 2.904 nan nan nan
"SDSS J120539.54+014356.5" 181.41479 1.7324 3.856 2.890 3.776 3.2855 20.70 0.15
nan nan nan nan nan nan 3.3302 20.80 0.15
"SDSS J120549.05+395506.9" 181.45441 39.9186 2.458 2.359 2.401 nan nan nan
"SDSS J120551.50+500609.9" 181.46462 50.1028 3.441 3.037 3.368 nan nan nan
"SDSS J120610.60+371747.5" 181.54418 37.2966 4.317 3.107 4.230 nan nan nan
"SDSS J120611.29+464532.5" 181.54706 46.7591 3.877 2.878 3.797 nan nan nan
"SDSS J120612.32+542906.0" 181.55138 54.4850 3.200 2.784 3.131 nan nan nan
"SDSS J120626.18+375428.2" 181.60911 37.9079 3.177 2.527 3.108 2.9044 20.20 0.20
"SDSS J120633.18+445040.1" 181.63830 44.8445 3.092 2.687 3.025 nan nan nan
"SDSS J120638.69+130126.1" 181.66123 13.0239 3.053 2.307 2.987 nan nan nan
"SDSS J120639.09+392932.2" 181.66292 39.4923 2.446 2.314 2.389 nan nan nan
"SDSS J120639.85+025308.2" 181.66608 2.8856 2.516 2.307 2.458 nan nan nan
"SDSS J120640.06+060147.3" 181.66694 6.0298 2.389 2.307 2.333 nan nan nan
"SDSS J120644.21+564314.1" 181.68421 56.7206 3.231 2.592 3.162 nan nan nan
"SDSS J120645.67+090645.3" 181.69032 9.1126 3.930 3.431 3.849 nan nan nan
"SDSS J120652.82+570601.9" 181.72011 57.1005 2.539 2.307 2.481 nan nan nan
"SDSS J120704.93+414507.3" 181.77055 41.7520 3.154 2.307 3.086 nan nan nan
"SDSS J120706.99+350922.2" 181.77915 35.1562 3.094 2.307 3.027 nan nan nan
"SDSS J120709.34+354307.8" 181.78894 35.7188 3.244 2.847 3.174 nan nan nan
"SDSS J120719.82+094833.5" 181.83261 9.8093 3.071 2.674 3.004 nan nan nan
"SDSS J120725.27+321530.4" 181.85535 32.2585 4.621 3.743 4.527 nan nan nan
"SDSS J120729.75+042909.9" 181.87397 4.4861 2.418 2.307 2.362 nan nan nan
"SDSS J120729.77+111523.4" 181.87407 11.2565 3.904 3.449 3.824 nan nan nan
"SDSS J120730.84+153338.1" 181.87855 15.5606 4.452 3.600 4.361 nan nan nan
"SDSS J120800.96+635010.0" 182.00406 63.8361 4.014 3.044 3.932 3.8439 21.00 0.15
"SDSS J120802.64+630328.9" 182.01105 63.0580 2.561 2.307 2.503 2.4433 20.70 0.15
"SDSS J120802.74+623232.6" 182.01146 62.5424 2.414 2.371 2.358 nan nan nan
"SDSS J120806.87+345124.7" 182.02865 34.8569 2.447 2.307 2.390 nan nan nan
"SDSS J120810.28+590827.2" 182.04292 59.1409 2.455 2.307 2.398 nan nan nan
"[VCV96] Q 1205-30" 182.05292 -30.5184 3.036 2.045 2.970 nan nan nan
"SDSS J120816.92+393317.7" 182.07052 39.5549 2.838 2.307 2.775 2.5147 20.70 0.15
"SDSS J120820.45+643809.2" 182.08522 64.6359 2.414 2.307 2.358 nan nan nan
"LBQS 1205+0918" 182.08757 9.0251 2.080 1.634 2.029 1.6730 20.60 0.20
"SDSS J120827.93+614325.6" 182.11640 61.7238 4.074 3.054 3.991 nan nan nan
"SDSS J120830.82+060934.3" 182.12845 6.1596 3.061 2.719 2.994 nan nan nan
"SDSS J120833.24+633348.5" 182.13852 63.5635 2.899 2.504 2.835 nan nan nan
"SDSS J120834.84+002047.7" 182.14518 0.3466 2.709 2.350 2.648 nan nan nan
"[VCV96] Q 1206+123" 182.15634 12.0869 2.554 2.307 2.496 nan nan nan
"SDSS J120847.63+004321.6" 182.19848 0.7227 2.720 2.351 2.659 2.6080 20.45 0.15
"SDSS J120847.91+501353.5" 182.19966 50.2315 2.458 2.307 2.401 nan nan nan
"LBQS 1206+1500" 182.20234 14.7271 2.600 1.793 2.541 nan nan nan
"LBQS 1206+1727" 182.25438 17.1852 2.360 1.634 2.305 nan nan nan
"SDSS J120910.71+113545.2" 182.29464 11.5959 3.122 2.414 3.054 2.5745 20.25 0.20
"SDSS J120916.56+110348.8" 182.31904 11.0636 2.446 2.307 2.389 nan nan nan
"[HB89] 1206+119" 182.32474 11.6418 3.105 2.307 3.038 nan nan nan
"SDSS J120922.81+125748.2" 182.34506 12.9634 3.553 2.606 3.478 3.2334 20.10 0.20
"SDSS J120934.53+553745.5" 182.39393 55.6293 3.572 2.542 3.497 nan nan nan
"SDSS J120945.71+601758.5" 182.44049 60.2996 2.962 2.307 2.897 nan nan nan
"SDSS J120949.74+453400.4" 182.45727 45.5668 3.591 2.421 3.516 2.7078 20.50 0.20
"SDSS J120952.72+183147.2" 182.46972 18.5298 5.127 4.170 5.025 nan nan nan
"SDSS J120952.82+544531.7" 182.47012 54.7588 2.368 2.307 2.313 nan nan nan
"SDSS J120957.55+390834.3" 182.48982 39.1429 3.272 2.507 3.202 3.0973 20.80 0.15
"SDSS J121001.72+392150.7" 182.50719 39.3641 2.962 2.560 2.897 2.8032 21.40 0.15
"SDSS J121003.29+512707.0" 182.51373 51.4520 3.271 2.884 3.201 nan nan nan
"[HB89] 1207+399" 182.54257 39.6600 2.454 2.307 2.397 nan nan nan
"SDSS J121019.96+442652.3" 182.58319 44.4479 3.370 3.082 3.298 nan nan nan
"SDSS J121021.68+464618.7" 182.59037 46.7719 3.487 3.208 3.413 nan nan nan
"SDSS J121028.63+330440.0" 182.61933 33.0778 3.321 2.379 3.250 3.0316 20.25 0.20
"SDSS J121031.44+414329.7" 182.63101 41.7249 2.440 2.307 2.384 nan nan nan
"SDSS J121032.88+341302.2" 182.63702 34.2173 3.200 2.543 3.131 nan nan nan
"SDSS J121037.74+360941.6" 182.65728 36.1616 2.477 2.324 2.420 nan nan nan
"SDSS J121039.40+160839.2" 182.66422 16.1442 2.355 2.307 2.300 nan nan nan
"SDSS J121040.36+350911.3" 182.66819 35.1531 2.919 2.307 2.855 nan nan nan
"SDSS J121054.01+140928.2" 182.72508 14.1579 2.959 2.307 2.894 nan nan nan
"SDSS J121057.12+122700.9" 182.73803 12.4503 2.370 2.307 2.315 nan nan nan
"SDSS J121115.54+474651.6" 182.81478 47.7810 2.421 2.307 2.365 nan nan nan
"SDSS J121117.59+042222.2" 182.82332 4.3729 2.541 2.307 2.483 2.3762 20.70 0.15
"SDSS J121122.63+565259.7" 182.84430 56.8833 2.520 2.307 2.462 nan nan nan
"SDSS J121126.69+610723.1" 182.86125 61.1231 3.639 2.707 3.563 nan nan nan
"SDSS J121129.84+130023.0" 182.87438 13.0064 2.955 2.311 2.890 nan nan nan
"SDSS J121134.04+484235.9" 182.89186 48.7100 4.544 3.678 4.452 nan nan nan
"SDSS J121134.77+454918.2" 182.89489 45.8217 2.947 2.343 2.882 2.7607 20.95 0.15
"[HB89] 1209+093" 182.89564 9.0391 3.292 2.346 3.222 2.5843 21.35 0.15
"LBQS 1209+1046" 182.91915 10.5006 2.200 1.634 2.148 nan nan nan
"SDSS J121142.89-014643.1" 182.92875 -1.7787 3.229 2.510 3.160 2.5574 20.10 0.20
"SDSS J121143.52+013011.2" 182.93137 1.5031 2.590 2.307 2.531 nan nan nan
"SDSS J121146.93+122419.0" 182.94557 12.4053 3.869 3.422 3.789 nan nan nan
"SDSS J121153.64+343654.1" 182.97353 34.6151 2.451 2.307 2.394 nan nan nan
"SDSS J121157.22+590851.2" 182.98852 59.1476 2.441 2.307 2.385 nan nan nan
"SDSS J121159.91+364733.1" 182.99965 36.7925 3.719 2.752 3.642 nan nan nan
"SDSS J121209.54+034749.8" 183.03977 3.7972 4.037 3.057 3.954 nan nan nan
"SDSS J121213.13+114857.2" 183.05474 11.8159 3.369 3.308 3.297 nan nan nan
"SDSS J121221.56+534127.8" 183.08983 53.6911 3.097 2.331 3.030 nan nan nan
"SDSS J121225.31+114436.1" 183.10549 11.7434 3.373 3.305 3.301 nan nan nan
"SDSS J121230.40+024653.6" 183.12667 2.7816 2.540 2.388 2.482 nan nan nan
"LBQS 1209+1524" 183.13355 15.1238 3.060 1.634 2.993 nan nan nan
"SDSS J121238.39+675920.5" 183.15998 67.9891 2.573 2.307 2.514 nan nan nan
"SDSS J121240.94+592125.3" 183.17064 59.3570 2.845 2.708 2.782 nan nan nan
"SDSS J121255.68+475335.7" 183.23200 47.8933 3.061 2.349 2.994 nan nan nan
"SDSS J121257.98+532029.2" 183.24162 53.3415 3.127 2.515 3.059 nan nan nan
"SDSS J121258.27+474953.6" 183.24280 47.8316 3.575 2.940 3.500 nan nan nan
"LBQS 1210+1731" 183.26259 17.2398 2.540 1.634 2.482 1.8920 20.60 0.20
"SDSS J121303.25+120838.9" 183.26359 12.1442 3.384 3.220 3.312 nan nan nan
"SDSS J121309.24+365409.9" 183.28852 36.9028 3.033 2.378 2.967 nan nan nan
"SDSS J121310.72+120715.1" 183.29468 12.1209 3.469 3.102 3.396 nan nan nan
"SDSS J121320.97+050601.7" 183.33738 5.1005 2.434 2.307 2.378 nan nan nan
"SDSS J121324.58+423538.5" 183.35244 42.5941 3.766 2.758 3.688 nan nan nan
"SDSS J121332.56+575814.6" 183.38569 57.9708 3.005 2.372 2.939 nan nan nan
"SDSS J121339.75+354556.8" 183.41568 35.7658 3.571 2.653 3.496 nan nan nan
"SDSS J121351.69+084948.1" 183.46540 8.8300 3.075 2.775 3.008 nan nan nan
"SDSS J121419.05+594430.9" 183.57941 59.7419 3.181 2.471 3.112 nan nan nan
"SDSS J121419.44+100433.8" 183.58104 10.0761 2.427 2.307 2.371 nan nan nan
"SDSS J121420.12+404305.8" 183.58384 40.7183 2.394 2.307 2.338 nan nan nan
"SDSS J121421.76+513332.9" 183.59069 51.5592 3.311 2.560 3.240 nan nan nan
"SDSS J121422.02+665707.5" 183.59175 66.9521 4.650 3.767 4.556 nan nan nan
"SDSS J121430.10+132522.3" 183.62543 13.4229 3.081 2.662 3.014 nan nan nan
"SDSS J121437.93+095542.8" 183.65804 9.9286 3.863 3.099 3.783 nan nan nan
"SDSS J121438.69+421105.9" 183.66122 42.1850 3.365 2.533 3.293 nan nan nan
"LBQS 1212+1551" 183.71915 15.5821 1.950 1.665 1.902 nan nan nan
"SDSS J121454.10+554121.0" 183.72549 55.6891 3.071 2.411 3.004 nan nan nan
"LBQS 1212+1045" 183.75682 10.4773 1.950 1.634 1.902 nan nan nan
"SDSS J121502.11-010832.2" 183.75882 -1.1423 2.357 2.307 2.302 nan nan nan
"SDSS J121504.99+134135.4" 183.77081 13.6932 3.310 2.712 3.239 2.9723 20.35 0.20
"LBQS 1212+0854" 183.78348 8.6379 2.350 1.634 2.295 nan nan nan
"SDSS J121522.75+525102.8" 183.84482 52.8508 2.458 2.372 2.401 nan nan nan
"SDSS J121524.60+091804.8" 183.85252 9.3013 2.875 2.339 2.811 nan nan nan
"SDSS J121528.60+413336.9" 183.86919 41.5603 2.975 2.582 2.910 nan nan nan
"SDSS J121529.35-033659.9" 183.87231 -3.6167 2.444 2.403 2.388 nan nan nan
"SDSS J121537.77+545937.1" 183.90744 54.9937 4.082 3.274 3.999 nan nan nan
"LBQS 1213+1015" 183.91175 9.9792 2.513 2.307 2.455 nan nan nan
"SDSS J121538.87+621844.3" 183.91202 62.3123 3.953 3.465 3.872 3.7445 21.25 0.15
"LBQS 1213+0922" 183.91528 9.1021 2.723 2.342 2.662 2.5229 20.20 0.20
"SDSS J121548.90+642228.5" 183.95378 64.3746 3.232 2.307 3.163 2.5364 20.85 0.15
"UM 485" 183.95752 -0.5755 2.707 2.328 2.646 nan nan nan
"SDSS J121601.78+370754.5" 184.00744 37.1318 2.771 2.416 2.709 nan nan nan
"SDSS J121606.40+604241.3" 184.02672 60.7115 2.468 2.307 2.411 nan nan nan
"SDSS J121607.58+415653.9" 184.03159 41.9483 4.552 4.364 4.461 nan nan nan
"SDSS J121614.04+444441.6" 184.05853 44.7449 3.123 3.082 3.055 nan nan nan
"SDSS J121617.68+465509.9" 184.07371 46.9194 3.779 3.335 3.701 nan nan nan
"SDSS J121618.60+430353.9" 184.07753 43.0650 2.857 2.462 2.794 2.6398 20.05 0.20
"SDSS J121619.12+392415.1" 184.07970 39.4042 3.313 3.241 3.242 nan nan nan
"SDSS J121625.94+153747.9" 184.10814 15.6300 3.509 2.801 3.435 nan nan nan
"2MASX J12163754+3243301" 184.16209 32.7244 3.258 3.062 3.188 nan nan nan
"SDSS J121643.74+624051.4" 184.18226 62.6810 4.008 3.555 3.926 nan nan nan
"SDSS J121644.54+041841.4" 184.18561 4.3115 3.173 2.473 3.105 nan nan nan
"SDSS J121655.58+633743.0" 184.23161 63.6286 3.168 2.422 3.100 2.9917 20.60 0.15
"SDSS J121706.49+124245.4" 184.27709 12.7126 3.234 2.498 3.165 nan nan nan
"SDSS J121711.02+583526.2" 184.29591 58.5906 2.552 2.307 2.494 nan nan nan
"[HB89] 1214+348" 184.31337 34.5939 2.638 2.307 2.578 nan nan nan
"FBQS J121732.5+330538" 184.38558 33.0939 2.610 1.640 2.551 1.9989 21.00 0.20
"SDSS J121746.79+014354.3" 184.44497 1.7318 2.666 2.307 2.606 nan nan nan
"SDSS J121747.06-025003.8" 184.44609 -2.8344 2.408 2.307 2.352 nan nan nan
"SDSS J121752.44+085319.3" 184.46855 8.8887 3.545 3.117 3.470 3.3896 21.35 0.20
"SDSS J121758.74+154250.5" 184.49478 15.7141 3.339 2.663 3.268 3.1228 20.85 0.15
"LBQS 1215+1244" 184.54147 12.4708 2.080 1.634 2.029 nan nan nan
"SDSS J121815.43+492638.5" 184.56432 49.4441 2.591 2.307 2.532 nan nan nan
"LBQS 1215+1202" 184.56498 11.7644 2.830 1.634 2.767 nan nan nan
"LBQS 1216+1517" 184.64050 15.0186 1.830 1.723 1.784 nan nan nan
"SDSS J121841.78+015223.7" 184.67409 1.8733 2.354 2.307 2.299 nan nan nan
"SDSS J121846.20+491845.9" 184.69256 49.3128 2.997 2.318 2.931 nan nan nan
"LBQS 1216+1754" 184.69421 17.6381 1.810 1.634 1.764 nan nan nan
"SDSS J121852.36+355239.6" 184.71817 35.8777 3.630 2.581 3.554 nan nan nan
"SDSS J121904.04+044410.8" 184.76684 4.7364 3.175 2.804 3.107 nan nan nan
"SDSS J121904.63+023217.3" 184.76934 2.5381 2.471 2.307 2.414 nan nan nan
"SDSS J121913.19+043809.1" 184.80498 4.6359 2.739 2.356 2.678 nan nan nan
"SDSS J121913.57+522433.0" 184.80659 52.4092 2.424 2.307 2.368 nan nan nan
"SDSS J121916.76+623026.1" 184.81985 62.5073 3.056 2.649 2.989 nan nan nan
"SDSS J121920.26+010736.1" 184.83445 1.1267 2.800 2.484 2.738 nan nan nan
"LBQS 1216+1656" 184.83502 16.6582 2.830 1.659 2.767 nan nan nan
"SDSS J121922.19+002905.4" 184.84249 0.4849 2.626 2.307 2.567 nan nan nan
"LBQS 1216+0947" 184.86122 9.5174 2.310 1.645 2.256 nan nan nan
"SDSS J121928.92+160357.1" 184.87052 16.0659 3.152 2.732 3.084 3.0054 20.30 0.20
nan nan nan nan nan nan 3.0317 20.25 0.20
"SBS 1217+499" 184.87824 49.6812 2.698 2.319 2.637 nan nan nan
"SDSS J121933.25+003226.4" 184.88858 0.5407 2.879 2.307 2.815 nan nan nan
"SDSS J121935.27+121030.2" 184.89700 12.1751 2.982 2.348 2.917 2.8704 20.80 0.20
"SDSS J121941.10-025654.5" 184.92126 -2.9485 3.227 2.437 3.158 2.5652 20.20 0.20
"SDSS J121944.79+461015.3" 184.93663 46.1709 2.484 2.307 2.427 nan nan nan
"SDSS J121951.65+361216.7" 184.96524 36.2047 3.044 2.401 2.978 2.4749 20.35 0.20
"SDSS J121957.82-012614.3" 184.99095 -1.4373 2.634 2.307 2.574 nan nan nan
"SDSS J122003.95+565826.9" 185.01651 56.9742 2.991 2.307 2.926 nan nan nan
"SDSS J122008.93+343642.3" 185.03723 34.6118 4.316 3.818 4.229 nan nan nan
"SDSS J122012.52+495952.4" 185.05220 49.9979 2.660 2.307 2.600 2.4301 20.70 0.20
"SDSS J122015.50+460802.4" 185.06461 46.1340 2.465 2.307 2.408 nan nan nan
"SDSS J122016.05+315253.0" 185.06693 31.8814 4.900 3.978 4.802 nan nan nan
"SDSS J122017.06+454941.0" 185.07111 45.8281 3.293 2.869 3.223 nan nan nan
"SDSS J122021.39+092135.7" 185.08915 9.3600 4.133 3.127 4.049 3.3048 20.40 0.20
"SDSS J122040.23+092326.8" 185.16765 9.3908 3.146 2.307 3.078 nan nan nan
"SDSS J122044.52+055106.9" 185.18554 5.8519 3.101 2.756 3.034 2.7894 20.30 0.20
"SDSS J122046.80+441236.7" 185.19501 44.2102 3.241 2.821 3.171 3.1356 20.35 0.15
"SDSS J122055.02+060409.2" 185.22928 6.0692 2.664 2.307 2.604 nan nan nan
"SDSS J122058.14+330246.7" 185.24228 33.0463 2.712 2.333 2.651 nan nan nan
"SDSS J122104.20+030331.2" 185.26754 3.0587 3.140 2.307 3.072 nan nan nan
"SDSS J122115.30+391932.9" 185.31379 39.3258 3.543 2.553 3.468 nan nan nan
"SDSS J122118.35-031542.6" 185.32649 -3.2618 3.140 2.461 3.072 nan nan nan
"SDSS J122125.35+575246.3" 185.35564 57.8796 2.934 2.307 2.869 nan nan nan
"LBQS 1219+1140" 185.42812 11.4034 2.180 1.634 2.128 nan nan nan
"SDSS J122143.05+542757.8" 185.42944 54.4661 3.960 3.486 3.879 nan nan nan
"SDSS J122146.42+444528.0" 185.44342 44.7578 5.203 4.234 5.100 4.8110 20.75 0.20
nan nan nan nan nan nan 4.9260 20.35 0.20
"SDSS J122155.25+543956.9" 185.48024 54.6658 3.183 2.356 3.114 nan nan nan
"SDSS J122158.06+142409.8" 185.49196 14.4027 2.400 2.350 2.344 nan nan nan
"SDSS J122201.38+611803.3" 185.50575 61.3009 3.209 2.617 3.140 nan nan nan
"SDSS J122209.56+494736.0" 185.53988 49.7934 3.374 2.508 3.302 3.0286 20.20 0.20
"SDSS J122212.01+580709.9" 185.55008 58.1194 2.540 2.307 2.482 nan nan nan
"SDSS J122225.97+670717.5" 185.60828 67.1215 2.905 2.735 2.841 nan nan nan
"SDSS J122237.21+544300.9" 185.65505 54.7169 3.661 2.773 3.585 nan nan nan
"SDSS J122237.96+195842.9" 185.65818 19.9786 5.120 4.164 5.018 nan nan nan
"SDSS J122240.82+591715.2" 185.67013 59.2876 3.243 2.853 3.173 nan nan nan
"SDSS J122247.85+624609.7" 185.69942 62.7694 3.242 2.335 3.172 2.9170 20.05 0.20
"SDSS J122250.57+425808.0" 185.71074 42.9689 3.248 2.813 3.178 nan nan nan
"SDSS J122301.02+422057.1" 185.75426 42.3492 2.448 2.307 2.391 nan nan nan
"SDSS J122307.52+103448.1" 185.78134 10.5801 2.761 2.397 2.699 nan nan nan
"SDSS J122319.91+423950.9" 185.83300 42.6641 3.886 3.423 3.806 nan nan nan
"SDSS J122321.26+441929.8" 185.83860 44.3250 3.391 2.577 3.319 nan nan nan
"SDSS J122330.30+534850.1" 185.87630 53.8139 3.277 3.203 3.207 nan nan nan
"SDSS J122343.15+503753.4" 185.92987 50.6315 3.488 2.307 3.414 nan nan nan
"SDSS J122356.81+145823.4" 185.98674 14.9732 3.246 2.307 3.176 nan nan nan
"SDSS J122359.35+112800.0" 185.99731 11.4667 4.113 3.278 4.029 nan nan nan
"SDSS J122405.78+610859.2" 186.02415 61.1498 3.302 2.606 3.231 nan nan nan
"SDSS J122411.54+525216.1" 186.04812 52.8712 3.054 2.432 2.987 nan nan nan
"SDSS J122423.67+152312.1" 186.09866 15.3867 3.974 3.505 3.892 nan nan nan
"SDSS J122437.01+434244.0" 186.15424 43.7122 2.850 2.809 2.787 nan nan nan
"SDSS J122439.54+505054.9" 186.16478 50.8486 3.436 2.737 3.363 nan nan nan
"SDSS J122453.80-022557.4" 186.22419 -2.4327 3.196 2.771 3.127 nan nan nan
"SDSS J122458.03+102300.5" 186.24181 10.3835 3.251 2.831 3.181 nan nan nan
"SDSS J122458.08+472644.0" 186.24203 47.4456 2.939 2.581 2.874 nan nan nan
"LBQS 1222+1053" 186.25101 10.6157 2.300 1.641 2.246 nan nan nan
"SDSS J122500.64+491127.3" 186.25270 49.1909 2.953 2.549 2.888 nan nan nan
"SDSS J122518.64+483116.0" 186.32769 48.5211 3.090 2.307 3.023 nan nan nan
"SDSS J122518.82+563817.6" 186.32850 56.6382 2.568 2.307 2.509 nan nan nan
"LBQS 1223+1059" 186.41934 10.7113 2.320 1.643 2.266 nan nan nan
"SDSS J122541.88+453801.1" 186.42452 45.6337 3.527 3.079 3.453 nan nan nan
"SDSS J122545.92+555529.1" 186.44140 55.9247 2.377 2.307 2.322 nan nan nan
"SDSS J122551.05+500114.0" 186.46275 50.0206 2.656 2.318 2.596 nan nan nan
"SDSS J122600.45+493726.8" 186.50188 49.6241 3.701 2.895 3.624 nan nan nan
"SDSS J122600.68+005923.5" 186.50285 0.9899 4.259 3.329 4.173 nan nan nan
"SDSS J122602.10+132114.5" 186.50876 13.3540 3.532 2.449 3.458 nan nan nan
"SDSS J122602.90+032547.2" 186.51211 3.4298 2.969 2.307 2.904 2.5095 20.65 0.15
"LBQS 1223+1753" 186.52999 17.6139 2.920 1.945 2.856 2.4658 21.50 0.20
"LBQS 1223+1723" 186.62508 17.1118 2.420 1.659 2.364 nan nan nan
"SDSS J122639.69+103708.3" 186.66544 10.6190 3.283 2.870 3.213 nan nan nan
"SDSS J122646.65+575054.4" 186.69445 57.8485 2.944 2.568 2.879 nan nan nan
"SDSS J122649.06+140143.2" 186.70446 14.0287 2.902 2.503 2.838 nan nan nan
"SDSS J122654.38-005430.4" 186.72663 -0.9085 2.610 2.307 2.551 nan nan nan
"SDSS J122656.61+650204.3" 186.73590 65.0345 2.998 2.598 2.932 2.8132 20.10 0.20
"SDSS J122657.96+000938.3" 186.74155 0.1607 4.140 3.097 4.056 nan nan nan
"LBQS 1224+1244" 186.80492 12.4678 2.140 1.634 2.088 nan nan nan
"SDSS J122721.29+435327.9" 186.83874 43.8911 3.082 2.433 3.015 nan nan nan
"SDSS J122729.87-003410.6" 186.87449 -0.5697 2.962 2.307 2.897 nan nan nan
"SDSS J122730.37-010446.0" 186.87657 -1.0795 2.870 2.307 2.807 nan nan nan
"SDSS J122733.57+571914.3" 186.88993 57.3207 2.486 2.307 2.429 nan nan nan
"SDSS J122736.72+435933.6" 186.90303 43.9927 3.144 2.916 3.076 nan nan nan
"SDSS J122736.73+640957.9" 186.90308 64.1661 2.557 2.307 2.499 nan nan nan
"SDSS J122741.25+570856.5" 186.92202 57.1490 2.407 2.307 2.351 nan nan nan
"SDSS J122752.11+353026.5" 186.96714 35.5074 3.170 2.507 3.102 nan nan nan
"SDSS J122813.71+664918.5" 187.05716 66.8218 2.919 2.307 2.855 nan nan nan
"SDSS J122821.25+472809.0" 187.08856 47.4692 3.418 2.396 3.346 nan nan nan
"LBQS 1225+1512" 187.09254 14.9318 2.010 1.797 1.961 nan nan nan
"SDSS J122825.77+672859.0" 187.10741 67.4831 2.497 2.307 2.440 nan nan nan
"SDSS J122826.33+130106.2" 187.10973 13.0184 3.230 2.549 3.161 nan nan nan
"LBQS 1225+1610" 187.12073 15.9063 2.230 1.663 2.177 nan nan nan
"SDSS J122829.98+520241.8" 187.12495 52.0450 3.032 2.416 2.966 nan nan nan
"SDSS J122836.05+510746.1" 187.15022 51.1295 2.442 2.307 2.386 nan nan nan
"LBQS 1226+1035" 187.15370 10.3117 2.320 1.634 2.266 nan nan nan
"SDSS J122838.50+503137.6" 187.16047 50.5271 3.057 2.320 2.990 nan nan nan
"SDSS J122844.16+642605.5" 187.18403 64.4349 2.432 2.307 2.376 2.3090 20.95 0.20
"SDSS J122844.82+152402.3" 187.18679 15.4007 3.721 2.994 3.644 3.2337 20.10 0.20
"SDSS J122848.21-010414.4" 187.20091 -1.0707 2.655 2.307 2.595 nan nan nan
"SDSS J122848.50+640354.2" 187.20212 64.0651 3.007 2.307 2.941 nan nan nan
"LBQS 1226+1115" 187.24200 10.9820 1.980 1.634 1.931 nan nan nan
"SDSS J122900.86+422243.1" 187.25361 42.3787 3.842 2.794 3.763 3.4524 20.60 0.15
"SDSS J122904.74+413115.1" 187.26978 41.5209 3.068 2.670 3.001 nan nan nan
"SDSS J122905.38+625326.4" 187.27249 62.8907 3.027 2.307 2.961 nan nan nan
"LBQS 1226+1639" 187.28965 16.3773 2.250 1.634 2.197 nan nan nan
"SDSS J122910.53+641737.9" 187.29389 64.2939 3.203 2.382 3.134 nan nan nan
"SDSS J122911.10+533027.1" 187.29628 53.5075 2.994 2.381 2.928 nan nan nan
"SDSS J122924.11-020914.6" 187.35050 -2.1541 3.624 2.880 3.548 nan nan nan
"SDSS J122927.19+391718.6" 187.36330 39.2885 3.598 2.324 3.523 nan nan nan
"SDSS J122932.06+540837.3" 187.38362 54.1437 2.900 2.507 2.836 nan nan nan
"SDSS J122934.78+103520.4" 187.39493 10.5890 3.838 3.021 3.759 nan nan nan
"SDSS J122944.93+004253.0" 187.43722 0.7147 2.884 2.599 2.820 nan nan nan
"LBQS 1227+1215" 187.47937 11.9859 2.170 1.624 2.118 nan nan nan
"SDSS J123000.85+153254.1" 187.50357 15.5484 3.243 2.861 3.173 nan nan nan
"SDSS J123005.86+142956.1" 187.52444 14.4989 3.255 2.385 3.185 nan nan nan
"SDSS J123011.99+102237.6" 187.54997 10.3771 3.553 2.611 3.478 2.9351 20.25 0.20
"SDSS J123038.67+054013.3" 187.66116 5.6704 2.530 2.307 2.472 nan nan nan
"SDSS J123053.16-025352.0" 187.72151 -2.8978 2.837 2.443 2.774 nan nan nan
"SDSS J123054.81+495426.9" 187.72842 49.9075 3.703 2.956 3.626 nan nan nan
"LBQS 1228+1808" 187.73737 17.8610 2.640 1.780 2.580 nan nan nan
"SDSS J123058.54+383601.7" 187.74395 38.6005 2.368 2.307 2.313 nan nan nan
"SDSS J123116.08+411337.3" 187.81702 41.2270 3.838 3.009 3.759 3.4327 20.05 0.20
nan nan nan nan nan nan 3.6289 20.10 0.20
"SDSS J123118.78+553644.5" 187.82829 55.6124 3.169 2.320 3.101 nan nan nan
"[HB89] 1228+077" 187.83567 7.4313 2.390 1.691 2.334 nan nan nan
"SDSS J123131.88-015350.6" 187.88285 -1.8974 3.896 3.001 3.816 3.6702 20.30 0.15
"SDSS J123132.37+013813.9" 187.88490 1.6372 3.229 2.307 3.160 nan nan nan
"SDSS J123139.12+010229.2" 187.91303 1.0415 2.883 2.321 2.819 nan nan nan
"SDSS J123139.17+031257.3" 187.91325 3.2159 2.517 2.382 2.459 nan nan nan
"SDSS J123141.33-034007.6" 187.92224 -3.6688 2.426 2.314 2.370 nan nan nan
"SDSS J123146.70+424309.1" 187.94462 42.7192 3.106 2.456 3.039 nan nan nan
"LBQS 1229+1414" 187.94510 13.9578 2.900 1.764 2.836 nan nan nan
"LBQS 1229+1531" 187.95997 15.2465 2.270 1.634 2.216 nan nan nan
"SDSS J123153.18-031155.1" 187.97161 -3.1987 2.713 2.362 2.652 nan nan nan
"SDSS J123158.85-013520.5" 187.99523 -1.5891 2.942 2.546 2.877 nan nan nan
"SDSS J123159.60+123816.7" 187.99836 12.6380 2.539 2.307 2.481 nan nan nan
"SDSS J123208.19+360355.1" 188.03416 36.0653 3.034 2.667 2.968 nan nan nan
"SDSS J123220.70+382840.8" 188.08626 38.4780 2.400 2.344 2.344 nan nan nan
"SDSS J123224.35+481626.3" 188.10149 48.2740 3.142 2.731 3.074 nan nan nan
"SDSS J123229.73+473654.3" 188.12391 47.6151 3.068 2.743 3.001 nan nan nan
"SDSS J123230.55+043837.0" 188.12733 4.6436 3.111 2.405 3.044 2.6042 20.15 0.20
"SDSS J123231.51+160244.3" 188.13132 16.0457 3.835 3.039 3.756 nan nan nan
"SDSS J123239.29+525250.9" 188.16375 52.8808 4.294 3.149 4.207 nan nan nan
"LBQS 1230+1042" 188.16388 10.4345 2.420 2.307 2.364 nan nan nan
"SDSS J123239.52-003611.1" 188.16467 -0.6031 2.555 2.307 2.497 nan nan nan
"LBQS 1230+1318" 188.22698 13.0354 2.290 1.634 2.236 nan nan nan
"SDSS J123255.28+540920.9" 188.23039 54.1558 2.344 2.307 2.289 nan nan nan
"SDSS J123259.50+502120.8" 188.24798 50.3558 2.718 2.338 2.657 nan nan nan
"SDSS J123303.01+325302.5" 188.26256 32.8841 2.358 2.307 2.303 nan nan nan
"LBQS 1230+1627B" 188.29349 16.1814 2.700 1.634 2.639 nan nan nan
"SDSS J123311.84+375747.5" 188.29935 37.9632 3.444 2.694 3.371 nan nan nan
"SDSS J123315.94+313218.4" 188.31644 31.5385 3.219 2.787 3.150 nan nan nan
"SDSS J123318.16+110032.3" 188.32571 11.0090 2.875 2.307 2.811 2.7931 20.80 0.15
"SDSS J123327.60+354948.9" 188.36500 35.8303 2.457 2.307 2.400 nan nan nan
"SDSS J123328.95+502032.4" 188.37067 50.3424 3.205 2.519 3.136 nan nan nan
"LBQS 1230+0941" 188.37341 9.4217 1.840 1.641 1.793 nan nan nan
"SDSS J123330.01+492250.3" 188.37507 49.3807 2.772 2.672 2.710 nan nan nan
"SDSS J123333.47+062234.2" 188.38950 6.3762 5.300 4.316 5.195 4.7110 20.50 0.20
"SDSS J123337.68+414608.3" 188.40702 41.7690 2.487 2.307 2.430 nan nan nan
"SDSS J123338.00+155251.1" 188.40836 15.8809 2.976 2.582 2.911 2.8765 20.50 0.15
"SDSS J123345.33+505837.9" 188.43894 50.9772 3.030 2.387 2.964 nan nan nan
"SDSS J123347.21-014853.8" 188.44675 -1.8150 4.253 3.218 4.167 nan nan nan
"SDSS J123352.74+475003.8" 188.46978 47.8344 3.779 3.015 3.701 nan nan nan
"SDSS J123404.48-024041.4" 188.51868 -2.6782 3.201 2.785 3.132 nan nan nan
"SDSS J123404.81+041512.7" 188.52006 4.2535 2.353 2.307 2.298 nan nan nan
"SDSS J123405.18+420508.3" 188.52163 42.0857 3.289 2.503 3.219 3.0466 20.85 0.20
"SDSS J123412.73+373210.6" 188.55308 37.5363 3.107 2.720 3.040 nan nan nan
"SDSS J123426.65+615432.0" 188.61106 61.9089 2.518 2.387 2.460 nan nan nan
"SDSS J123429.99+501045.6" 188.62497 50.1794 2.545 2.307 2.487 nan nan nan
"SDSS J123431.72+645556.5" 188.63222 64.9324 3.036 2.307 2.970 nan nan nan
"LBQS 1232+0815" 188.65647 7.9787 2.570 1.789 2.511 2.3376 20.90 0.20
"SDSS J123450.00+375530.3" 188.70834 37.9251 3.138 2.352 3.070 nan nan nan
"SDSS J123452.55+361146.6" 188.71898 36.1963 4.879 4.649 4.783 nan nan nan
"LBQS 1232+1139" 188.73529 11.3878 2.870 1.848 2.807 nan nan nan
"SDSS J123503.01+441118.2" 188.76258 44.1884 2.857 2.307 2.794 nan nan nan
"SDSS J123506.31+401510.7" 188.77628 40.2530 3.086 2.307 3.019 nan nan nan
"LBQS 1232-0051" 188.79410 -1.1294 2.780 1.782 2.718 nan nan nan
"SDSS J123515.83+630113.2" 188.81597 63.0204 2.383 2.307 2.328 nan nan nan
"SDSS J123517.70+133018.4" 188.82378 13.5051 3.115 2.458 3.047 nan nan nan
"SDSS J123518.55+441928.5" 188.82733 44.3246 3.280 2.443 3.210 nan nan nan
"SDSS J123525.82+014945.6" 188.85762 1.8294 4.031 2.965 3.948 nan nan nan
"SDSS J123528.68+451929.5" 188.86955 45.3249 3.841 2.740 3.762 nan nan nan
"SDSS J123535.36+400125.3" 188.89734 40.0237 2.451 2.307 2.394 nan nan nan
"SDSS J123539.00+331920.3" 188.91255 33.3223 3.227 2.866 3.158 nan nan nan
"SBS 1233+594" 188.95598 59.1742 2.824 2.307 2.761 nan nan nan
"SDSS J123556.85+550826.7" 188.98690 55.1408 3.655 3.214 3.579 3.4346 20.15 0.20
"SDSS J123557.10+504753.4" 188.98796 50.7982 3.531 2.629 3.457 nan nan nan
"SDSS J123558.04+384505.7" 188.99185 38.7516 2.467 2.320 2.410 nan nan nan
"SDSS J123610.15+615607.1" 189.04234 61.9353 3.385 2.779 3.313 nan nan nan
"SDSS J123612.82+651339.1" 189.05349 65.2275 3.239 2.307 3.169 2.6406 20.50 0.15
"SDSS J123625.75+360744.0" 189.10733 36.1289 4.009 3.535 3.927 nan nan nan
"SDSS J123637.44+615814.4" 189.15606 61.9707 2.520 2.307 2.462 nan nan nan
"SDSS J123638.55+381043.2" 189.16065 38.1787 3.505 2.627 3.431 nan nan nan
"SDSS J123639.28+543249.6" 189.16367 54.5471 3.566 2.706 3.491 3.0406 20.35 0.15
"SDSS J123641.45+655442.1" 189.17276 65.9117 3.387 2.307 3.315 3.0898 20.25 0.20
"2MASSi J1236513+453334" 189.21368 45.5596 2.560 2.307 2.502 nan nan nan
"SDSS J123654.46+134127.5" 189.22694 13.6910 3.149 2.761 3.081 nan nan nan
"SDSS J123659.89+004212.1" 189.24957 0.7034 2.368 2.307 2.313 nan nan nan
"SDSS J123706.10+382357.8" 189.27544 38.3994 2.473 2.307 2.416 nan nan nan
"SDSS J123706.53+361516.8" 189.27722 36.2547 4.106 3.234 4.022 3.3251 20.15 0.20
nan nan nan nan nan nan 3.6408 20.20 0.20
nan nan nan nan nan nan 3.6714 20.40 0.20
"LBQS 1234+0122" 189.35216 1.1043 2.030 1.634 1.980 nan nan nan
"SDSS J123729.74+005433.5" 189.37395 0.9093 3.283 2.394 3.213 nan nan nan
"SDSS J123731.68+574907.9" 189.38207 57.8189 3.123 2.438 3.055 2.7324 20.35 0.20
"LBQS 1235+1453" 189.40176 14.6112 2.681 2.316 2.621 nan nan nan
"SDSS J123741.14+475353.3" 189.42144 47.8982 2.585 2.307 2.526 nan nan nan
"SDSS J1237+6301" 189.42951 63.0291 3.425 2.593 3.352 nan nan nan
"SDSS J123746.04+663017.2" 189.44191 66.5048 2.450 2.307 2.393 nan nan nan
"LBQS 1235+1807A" 189.44274 17.8489 2.410 1.782 2.354 nan nan nan
"SDSS J123746.76+533342.8" 189.44485 53.5619 4.069 3.638 3.986 nan nan nan
"SDSS J123748.99+012606.9" 189.45413 1.4353 3.145 2.341 3.077 nan nan nan
"SDSS J123749.39+654855.0" 189.45583 65.8153 2.463 2.307 2.406 nan nan nan
"SDSS J123817.64+405632.5" 189.57351 40.9424 3.604 3.163 3.528 nan nan nan
"SDSS J123821.66+010518.6" 189.59027 1.0885 3.151 2.390 3.083 nan nan nan
"SDSS J123831.45+443258.1" 189.63107 44.5495 3.268 2.584 3.198 nan nan nan
"SDSS J123834.69+551742.8" 189.64463 55.2952 2.465 2.307 2.408 nan nan nan
"SDSS J123840.93+343703.3" 189.67057 34.6176 2.572 2.307 2.513 2.4714 20.80 0.15
"SDSS J123848.34+393045.3" 189.70146 39.5126 2.516 2.307 2.458 nan nan nan
"LBQS 1236-0043" 189.73375 -0.9919 1.840 1.690 1.793 nan nan nan
"SDSS J123906.82+322147.3" 189.77842 32.3631 3.936 3.191 3.855 nan nan nan
"LBQS 1236-0207" 189.86674 -2.3921 2.250 1.729 2.197 nan nan nan
"SDSS J123930.24+501512.2" 189.87601 50.2534 2.380 2.307 2.325 nan nan nan
"SDSS J123936.33+361404.2" 189.90142 36.2345 3.114 2.943 3.047 nan nan nan
"SDSS J123937.17+674020.7" 189.90490 67.6725 4.400 3.866 4.311 4.2545 20.30 0.25
"SDSS J123937.55+343701.8" 189.90650 34.6172 2.463 2.307 2.406 nan nan nan
"SDSS J123946.76+650832.4" 189.94485 65.1424 3.126 2.403 3.058 nan nan nan
"SDSS J124002.65+443206.1" 190.01107 44.5350 3.029 2.681 2.963 nan nan nan
"LBQS 1237+1515" 190.01548 14.9852 2.040 1.634 1.990 nan nan nan
"LBQS 1237+1508" 190.04106 14.8617 2.070 1.634 2.020 nan nan nan
"LBQS 1237+0107" 190.04482 0.8581 1.810 1.733 1.764 nan nan nan
"SDSS J1240+1455" 190.08714 14.9266 3.107 2.309 3.040 3.0241 20.45 0.15
"LBQS 1237+1212" 190.08754 11.9277 2.310 1.634 2.256 nan nan nan
"SDSS J124028.46+453356.5" 190.11862 45.5657 3.250 2.653 3.180 nan nan nan
"SDSS J124051.74+392327.0" 190.21561 39.3908 2.845 2.451 2.782 nan nan nan
"SDSS J124101.26+090829.7" 190.25528 9.1416 3.096 2.694 3.029 nan nan nan
"SDSS J124103.84+421405.1" 190.26601 42.2348 3.192 2.763 3.123 nan nan nan
"SDSS J124138.32+461717.0" 190.40971 46.2881 2.770 2.384 2.708 2.6668 20.70 0.15
"SDSS J124138.96+043719.2" 190.41234 4.6220 3.754 3.310 3.676 nan nan nan
"SDSS J124140.91+443932.8" 190.42050 44.6591 3.175 2.812 3.107 nan nan nan
"SDSS J124146.19+022806.3" 190.44248 2.4685 2.884 2.307 2.820 nan nan nan
"SDSS J124155.37+561322.9" 190.48074 56.2230 2.925 2.307 2.861 nan nan nan
"SDSS J124157.54+633241.6" 190.48978 63.5449 2.624 2.307 2.565 nan nan nan
"SDSS J1241+1230" 190.49245 12.5165 2.971 2.564 2.906 nan nan nan
"SDSS J124200.49+341454.2" 190.50206 34.2484 2.943 2.307 2.878 nan nan nan
"SDSS J124204.27+625712.1" 190.51782 62.9534 3.321 2.904 3.250 3.0337 20.25 0.20
"SDSS J124205.02+111250.8" 190.52096 11.2141 2.827 2.522 2.764 nan nan nan
"LBQS 1239+1435" 190.52548 14.3225 1.930 1.634 1.882 nan nan nan
"SDSS J124206.94+624438.0" 190.52892 62.7439 3.042 2.867 2.976 nan nan nan
"SDSS J124207.40-021727.7" 190.53087 -2.2911 3.065 2.307 2.998 nan nan nan
"B2 1239+37" 190.54088 37.3349 3.819 2.836 3.740 nan nan nan
"LBQS 1239+0249" 190.58366 2.5493 2.220 1.719 2.167 nan nan nan
"SDSS J124229.16+414938.6" 190.62151 41.8274 3.083 2.406 3.016 nan nan nan
"SDSS J124230.58+542257.3" 190.62744 54.3826 4.730 4.495 4.636 nan nan nan
"SDSS J124235.04+490536.0" 190.64602 49.0934 2.837 2.444 2.774 nan nan nan
"SDSS J124247.91+521306.8" 190.69963 52.2186 5.036 4.093 4.935 nan nan nan
"LBQS 1240+1516" 190.72237 14.9977 2.280 1.634 2.226 1.7380 20.70 0.20
"SDSS J124300.34+113554.6" 190.75147 11.5985 2.940 2.585 2.875 nan nan nan
"SDSS J124302.42+521009.8" 190.76010 52.1694 2.557 2.307 2.499 nan nan nan
"SDSS J124306.55+530522.0" 190.77733 53.0895 3.566 2.371 3.491 nan nan nan
"LBQS 1240+1504" 190.80392 14.8034 1.850 1.634 1.803 nan nan nan
"SDSS J124334.51+445141.3" 190.89382 44.8615 2.365 2.307 2.310 nan nan nan
"SDSS J124345.37-010322.3" 190.93910 -1.0562 2.430 2.307 2.374 nan nan nan
"SDSS J124351.48+453257.2" 190.96453 45.5492 3.201 2.834 3.132 nan nan nan
"SDSS J124359.55+633606.7" 190.99818 63.6019 3.000 2.591 2.934 nan nan nan
"SDSS J124400.04+553406.8" 191.00023 55.5686 4.660 3.776 4.566 nan nan nan
"SDSS J124426.82+671021.9" 191.11181 67.1727 3.122 2.700 3.054 nan nan nan
"SDSS J124451.43+141802.0" 191.21436 14.3006 2.528 2.307 2.470 nan nan nan
"SDSS J124454.77+645245.6" 191.22824 64.8794 2.455 2.307 2.398 nan nan nan
"SDSS J124456.12+601946.3" 191.23389 60.3295 2.806 2.488 2.744 nan nan nan
"SDSS J124456.98+620142.9" 191.23747 62.0286 3.057 2.307 2.990 nan nan nan
"SDSS J124504.98+510433.5" 191.27077 51.0760 2.514 2.364 2.456 nan nan nan
"SDSS J124508.06+532429.1" 191.28363 53.4081 2.763 2.390 2.701 nan nan nan
"SDSS J124515.46+382247.5" 191.31446 38.3799 4.963 4.031 4.864 4.4480 20.80 0.20
"LBQS 1242+0213" 191.31859 1.9448 1.990 1.634 1.941 nan nan nan
"LBQS 1242+1732" 191.34863 17.2711 1.830 1.696 1.784 nan nan nan
"LBQS 1242+0006" 191.35250 -0.1606 2.080 1.634 2.029 nan nan nan
"LBQS 1242+1737" 191.36171 17.3481 1.860 1.634 1.813 nan nan nan
"SDSS J124543.83+385430.3" 191.43266 38.9084 2.543 2.307 2.485 nan nan nan
"SDSS J124547.76+414334.7" 191.44901 41.7263 2.906 2.307 2.842 nan nan nan
"LBQS 1243+0121" 191.46437 1.0847 2.809 2.432 2.747 nan nan nan
"SDSS J124602.04+042658.4" 191.50855 4.4496 2.439 2.307 2.383 nan nan nan
"SDSS J124628.83+400839.5" 191.62016 40.1443 2.368 2.307 2.313 nan nan nan
"LBQS 1244+1129" 191.66822 11.2175 3.148 2.307 3.080 nan nan nan
"SDSS J124645.15+644036.0" 191.68821 64.6767 3.622 3.432 3.546 nan nan nan
"LBQS 1244+1642" 191.69664 16.4373 2.870 1.848 2.807 nan nan nan
"SDSS J124655.27+604330.6" 191.73038 60.7252 3.331 2.467 3.260 nan nan nan
"SDSS J124659.55+421735.4" 191.74813 42.2932 3.149 2.446 3.081 2.4925 20.25 0.20
"SDSS J124712.95+673009.9" 191.80405 67.5028 3.112 2.307 3.045 nan nan nan
"SDSS J124718.01+042714.5" 191.82509 4.4541 3.718 3.333 3.641 nan nan nan
"[HB89] 1244+347" 191.84375 34.4575 2.480 1.640 2.423 1.8593 20.50 0.20
"SDSS J124747.51+485417.2" 191.94799 48.9048 2.930 2.541 2.866 nan nan nan
"SDSS J124748.44+042627.0" 191.95187 4.4409 2.783 2.397 2.721 2.4222 20.20 0.20
"SDSS J124753.19-014712.2" 191.97165 -1.7867 3.672 2.688 3.595 nan nan nan
"SDSS J124812.40+554600.1" 192.05168 55.7667 3.165 2.470 3.097 nan nan nan
"SDSS J124820.21+311043.2" 192.08423 31.1787 4.346 3.088 4.258 3.6970 20.35 0.10
nan nan nan nan nan nan 4.0750 20.20 0.15
"SDSS J124830.64+491400.2" 192.12768 49.2334 3.073 2.898 3.006 nan nan nan
"SDSS J124831.65+580928.8" 192.13191 58.1580 2.593 2.307 2.534 nan nan nan
"SDSS J124834.71+463917.2" 192.14466 46.6548 3.237 2.348 3.167 nan nan nan
"SDSS J124836.80+474034.7" 192.15338 47.6763 2.701 2.322 2.640 nan nan nan
"SDSS J124837.31+130440.9" 192.15548 13.0780 3.721 2.315 3.644 nan nan nan
"LBQS 1246-0059" 192.16701 -1.2600 2.450 1.669 2.393 nan nan nan
"SDSS J124845.63+520247.1" 192.19016 52.0464 2.344 2.307 2.289 nan nan nan
"SDSS J124847.29+492008.2" 192.19708 49.3356 3.837 2.740 3.758 nan nan nan
"LBQS 1246+0032" 192.24861 0.2626 2.310 1.651 2.256 nan nan nan
"SDSS J124924.36+592932.2" 192.35151 59.4923 2.609 2.307 2.550 nan nan nan
"LBQS 1246-0217" 192.35361 -2.5610 2.110 1.634 2.059 1.7790 21.20 0.20
"SDSS J124935.53+132941.1" 192.39807 13.4948 2.642 2.307 2.582 nan nan nan
"SDSS J124942.12+334953.8" 192.42552 33.8316 4.897 3.314 4.800 4.5720 19.80 0.10
"SDSS J124943.67+152707.0" 192.43197 15.4520 3.995 3.132 3.913 nan nan nan
"SDSS J124957.23-015928.8" 192.48850 -1.9913 3.629 2.406 3.553 nan nan nan
"SDSS J125013.96+114105.7" 192.55818 11.6849 2.406 2.307 2.350 nan nan nan
"SDSS J125025.40+183458.1" 192.60588 18.5828 4.557 3.689 4.464 nan nan nan
"SDSS J125032.99+484630.8" 192.63747 48.7752 2.587 2.400 2.528 nan nan nan
"SDSS J125041.31+031619.2" 192.67213 3.2720 3.550 3.116 3.475 nan nan nan
"SDSS J125049.57+475011.7" 192.70658 47.8366 3.136 2.713 3.068 nan nan nan
"SDSS J125050.39+144805.0" 192.71000 14.8014 4.052 3.013 3.969 nan nan nan
"SDSS J125118.67+130825.3" 192.82783 13.1404 3.398 2.658 3.326 nan nan nan
"SDSS J125125.36+412000.4" 192.85568 41.3335 3.173 2.344 3.105 2.7304 21.00 0.20
"SDSS J125131.72+661627.1" 192.88218 66.2742 3.019 2.607 2.953 2.7773 20.45 0.15
"SDSS J125143.16+000725.8" 192.92987 0.1239 2.955 2.307 2.890 nan nan nan
"SDSS J125200.35+450005.2" 193.00150 45.0015 2.439 2.307 2.383 nan nan nan
"SDSS J125206.16+553603.0" 193.02568 55.6009 2.529 2.410 2.471 nan nan nan
"SDSS J125226.88+455747.3" 193.11201 45.9632 3.237 2.828 3.167 nan nan nan
"SDSS J125227.28+001001.9" 193.11368 0.1672 3.555 2.858 3.480 nan nan nan
"SDSS J125241.54-002040.5" 193.17313 -0.3446 2.891 2.506 2.827 nan nan nan
"SDSS J125304.33+550108.3" 193.26806 55.0190 2.899 2.307 2.835 2.7245 20.55 0.20
"SDSS J125305.01+453333.6" 193.27091 45.5594 2.448 2.307 2.391 nan nan nan
"SDSS J125306.73+130604.9" 193.27806 13.1014 3.625 2.544 3.549 2.9818 20.50 0.15
"SDSS J125316.09+114720.6" 193.31705 11.7891 3.284 2.307 3.214 2.9441 20.35 0.15
"SDSS J125319.10+454152.8" 193.32961 45.6980 3.526 3.037 3.452 nan nan nan
"B3 1251+468" 193.33505 46.5639 2.452 2.307 2.395 nan nan nan
"SDSS J125328.10+494751.0" 193.36711 49.7975 3.575 2.362 3.500 2.9160 20.65 0.15
"SDSS J125329.98+000730.1" 193.37495 0.1250 2.694 2.345 2.633 nan nan nan
"SDSS J125333.31+050705.2" 193.38882 5.1181 3.102 2.709 3.035 nan nan nan
"SDSS J125336.35-022807.6" 193.40147 -2.4688 4.007 2.868 3.925 3.6080 19.95 0.10
"SDSS J125345.48+051611.2" 193.43954 5.2698 2.396 2.307 2.340 nan nan nan
"SDSS J125353.35+104603.1" 193.47230 10.7675 4.918 3.993 4.819 nan nan nan
"SDSS J1253+6817" 193.47378 68.2873 3.473 2.446 3.400 nan nan nan
"SDSS J125356.90+111355.3" 193.48711 11.2320 3.009 2.648 2.943 2.8095 20.65 0.20
"SDSS J125418.97+534852.3" 193.57905 53.8145 2.478 2.307 2.421 nan nan nan
"SDSS J125426.69+412715.4" 193.61125 41.4543 3.317 2.939 3.246 nan nan nan
"SDSS J125430.36+450935.3" 193.62655 45.1598 2.608 2.307 2.549 nan nan nan
"SDSS J125438.40+043010.9" 193.66002 4.5030 2.466 2.307 2.409 nan nan nan
"SDSS J125444.69+140046.7" 193.68625 14.0130 3.820 2.983 3.741 nan nan nan
"UM 524" 193.72833 1.0022 2.389 2.307 2.333 nan nan nan
"SDSS J125525.66+030518.4" 193.85696 3.0885 2.530 2.307 2.472 nan nan nan
"SDSS J125526.36+613121.2" 193.85986 61.5226 2.970 2.823 2.905 nan nan nan
"SDSS J125526.52+334821.4" 193.86052 33.8060 3.402 3.027 3.330 nan nan nan
"SDSS J125537.33+520220.9" 193.90556 52.0392 2.518 2.307 2.460 nan nan nan
"SDSS J125620.41+144216.5" 194.08507 14.7046 2.500 2.307 2.443 nan nan nan
"SDSS J125623.55+503350.1" 194.09821 50.5639 2.567 2.307 2.508 nan nan nan
"SDSS J125630.27+054439.1" 194.12613 5.7442 3.258 2.880 3.188 nan nan nan
"SDSS J125644.97+510710.1" 194.18744 51.1195 2.588 2.542 2.529 nan nan nan
"SDSS J125648.84+042051.0" 194.20354 4.3475 2.655 2.307 2.595 nan nan nan
"SDSS J125650.35+041323.9" 194.20981 4.2233 3.139 2.738 3.071 3.0232 20.95 0.20
"SDSS J125659.47+301439.0" 194.24783 30.2442 2.946 2.307 2.881 2.8809 20.70 0.15
"SDSS J125659.79-033813.8" 194.24914 -3.6372 2.974 2.596 2.909 nan nan nan
"SDSS J125704.11+341920.8" 194.26714 34.3225 3.133 2.496 3.065 nan nan nan
"SDSS J125705.89+530213.2" 194.27458 53.0370 2.892 2.803 2.828 nan nan nan
"SDSS J125716.01+481948.4" 194.31675 48.3301 4.591 4.094 4.499 nan nan nan
"SDSS J125718.02+374729.9" 194.32513 37.7916 4.733 3.837 4.637 nan nan nan
"SDSS J125720.18+490158.4" 194.33411 49.0329 2.388 2.307 2.332 nan nan nan
"SDSS J125726.27+345410.7" 194.35950 34.9030 3.167 2.307 3.099 nan nan nan
"SDSS J125743.51+341520.9" 194.43133 34.2558 3.787 3.027 3.708 3.3393 20.40 0.20
"SDSS J125743.93+535942.1" 194.43308 53.9950 2.376 2.307 2.321 nan nan nan
"SDSS J125759.21-011130.2" 194.49675 -1.1918 4.112 2.999 4.028 4.0215 20.30 0.15
"SDSS J125759.76+120103.9" 194.49902 12.0177 3.122 2.715 3.054 nan nan nan
"SDSS J125824.56-033140.6" 194.60236 -3.5280 2.376 2.328 2.321 nan nan nan
"SDSS J125825.08+044129.3" 194.60450 4.6915 2.427 2.307 2.371 nan nan nan
"SDSS J125826.44+403029.0" 194.61019 40.5081 2.759 2.374 2.697 nan nan nan
"SDSS J125832.14+290903.0" 194.63395 29.1508 3.483 2.584 3.409 3.0662 20.10 0.20
nan nan nan nan nan nan 3.1736 21.35 0.15
nan nan nan nan nan nan 3.3515 20.55 0.15
"SDSS J125837.61-013033.6" 194.65674 -1.5094 2.837 2.507 2.774 nan nan nan
"SDSS J125838.94+633332.9" 194.66232 63.5592 2.931 2.529 2.867 nan nan nan
"SDSS J125841.50+623912.4" 194.67295 62.6534 3.325 2.356 3.254 nan nan nan
"SDSS J125847.60+543811.7" 194.69835 54.6366 3.807 2.901 3.728 3.3781 20.20 0.20
"SDSS J125850.56+622851.6" 194.71067 62.4811 2.781 2.394 2.719 2.6568 20.60 0.15
"SDSS J125853.64+435541.4" 194.72354 43.9282 2.560 2.307 2.502 nan nan nan
"SDSS J125854.73+340557.9" 194.72809 34.0994 2.857 2.307 2.794 nan nan nan
"SDSS J125903.25+621211.6" 194.76356 62.2032 3.240 2.820 3.170 nan nan nan
"SDSS J125906.79+342529.9" 194.77831 34.4250 2.760 2.419 2.698 nan nan nan
"SDSS J125914.83+672011.8" 194.81185 67.3366 2.442 2.307 2.386 nan nan nan
"SDSS J125938.09+675039.5" 194.90880 67.8443 2.494 2.327 2.437 nan nan nan
"SDSS J125948.77+635536.9" 194.95325 63.9269 3.114 2.484 3.047 nan nan nan
"SDSS J125954.26-022153.9" 194.97612 -2.3650 2.351 2.307 2.296 nan nan nan
"SDSS J130002.16+011823.0" 195.00902 1.3064 4.619 3.741 4.525 nan nan nan
"SDSS J130011.30+405434.6" 195.04711 40.9096 2.949 2.326 2.884 nan nan nan
"SDSS J130022.57+490929.0" 195.09408 49.1581 2.434 2.307 2.378 nan nan nan
"SDSS J130024.29+290147.5" 195.10123 29.0299 3.946 3.033 3.865 nan nan nan
"SDSS J130035.29-003928.2" 195.14705 -0.6579 3.626 3.169 3.550 nan nan nan
"SDSS J130039.20+413331.2" 195.16336 41.5587 3.234 2.459 3.165 nan nan nan
"SDSS J130047.83+475439.3" 195.19932 47.9109 3.941 3.170 3.860 nan nan nan
"SDSS J130055.01+454535.9" 195.22922 45.7600 4.041 3.064 3.958 nan nan nan
"SDSS J130055.67+055620.5" 195.23198 5.9391 2.434 2.307 2.378 nan nan nan
"SDSS J130108.90+022152.3" 195.28715 2.3645 2.641 2.486 2.581 nan nan nan
"SDSS J130110.95+252738.3" 195.29567 25.4607 4.666 3.781 4.572 nan nan nan
"SDSS J130118.31+445350.2" 195.32632 44.8973 3.669 2.738 3.592 nan nan nan
"SDSS J130124.46-015407.4" 195.35193 -1.9021 3.013 2.707 2.947 nan nan nan
"SDSS J130129.43+045613.6" 195.37266 4.9371 3.264 2.880 3.194 nan nan nan
"SDSS J130134.24+323608.4" 195.39270 32.6023 3.216 2.307 3.147 2.4775 20.10 0.20
"SDSS J130137.24+124605.0" 195.40519 12.7681 4.104 3.034 4.020 nan nan nan
"SDSS J130149.12+454526.3" 195.45467 45.7573 2.979 2.403 2.914 nan nan nan
"SDSS J130149.48+044023.4" 195.45618 4.6732 4.071 3.570 3.988 nan nan nan
"SDSS J130149.86-033031.3" 195.45776 -3.5087 2.393 2.307 2.337 nan nan nan
"SDSS J130150.33+535432.3" 195.45972 53.9090 3.673 2.756 3.596 nan nan nan
"SDSS J130152.55+221012.1" 195.46899 22.1700 4.805 3.898 4.708 4.2130 20.50 0.20
"SDSS J130152.57-030729.3" 195.46906 -3.1248 3.071 2.307 3.004 nan nan nan
"SDSS J130208.16-033710.5" 195.53404 -3.6196 3.718 3.061 3.641 3.4668 20.95 0.15
"SDSS J130209.30+134519.9" 195.53877 13.7555 3.298 2.926 3.227 nan nan nan
"SDSS J130215.71+550553.5" 195.56553 55.0982 4.461 3.608 4.370 nan nan nan
"SDSS J130221.80-004638.1" 195.59085 -0.7773 2.704 2.520 2.643 nan nan nan
"[HB89] 1300+345" 195.59169 34.2835 2.899 2.308 2.835 nan nan nan
"SDSS J130222.86+284411.3" 195.59531 28.7365 2.540 2.307 2.482 nan nan nan
"SDSS J130227.52+445617.7" 195.61468 44.9383 3.619 2.546 3.543 nan nan nan
"SDSS J130234.33+572103.7" 195.64307 57.3510 3.112 2.705 3.045 nan nan nan
"SDSS J130238.90-013732.8" 195.66212 -1.6258 2.499 2.307 2.442 nan nan nan
"SDSS J130240.16+025457.6" 195.66734 2.9160 2.415 2.307 2.359 nan nan nan
"SDSS J130245.79+300232.8" 195.69084 30.0424 3.477 2.738 3.404 nan nan nan
"SDSS J130245.89+652028.0" 195.69123 65.3411 3.068 2.652 3.001 nan nan nan
"B2 1300+39" 195.70065 39.5006 2.443 2.307 2.387 nan nan nan
"SDSS J130255.09+465522.0" 195.72957 46.9228 3.161 2.337 3.093 nan nan nan
"SDSS J130259.60+433504.5" 195.74835 43.5846 3.909 3.031 3.828 3.3097 21.55 0.15
nan nan nan nan nan nan 3.3462 20.35 0.25
nan nan nan nan nan nan 3.7554 21.05 0.15
"SDSS J130304.24+450929.3" 195.76770 45.1582 3.045 2.692 2.979 nan nan nan
"SDSS J130309.57+595123.3" 195.78989 59.8565 2.355 2.307 2.300 nan nan nan
"SDSS J130326.77+603045.0" 195.86160 60.5125 3.176 2.307 3.107 2.3901 20.15 0.20
"SDSS J130334.92+575118.9" 195.89551 57.8552 2.588 2.307 2.529 nan nan nan
"SDSS J130348.94+002010.4" 195.95392 0.3362 3.647 3.210 3.571 nan nan nan
"SDSS J130355.12+445925.1" 195.97971 44.9903 4.020 3.515 3.938 nan nan nan
"SDSS J130420.71-020302.9" 196.08633 -2.0508 3.086 2.430 3.019 nan nan nan
"SDSS J130421.40+634114.4" 196.08925 63.6873 2.638 2.323 2.578 nan nan nan
"SDSS J130421.54+031138.1" 196.08978 3.1939 2.552 2.308 2.494 nan nan nan
"SDSS J130423.24+340438.0" 196.09685 34.0772 2.559 2.307 2.501 nan nan nan
"SDSS J130424.00-003757.1" 196.10001 -0.6325 3.029 2.355 2.963 nan nan nan
"SDSS J130426.14+120245.5" 196.10896 12.0460 2.977 2.307 2.912 nan nan nan
"SDSS J130439.03+341213.7" 196.16265 34.2038 3.154 2.571 3.086 nan nan nan
"SDSS J130448.83+121736.8" 196.20350 12.2936 3.120 2.460 3.052 nan nan nan
"SDSS J130452.57+023924.8" 196.21906 2.6569 3.648 2.257 3.572 3.2100 19.70 0.15
"SDSS J130456.80+654516.5" 196.23670 65.7546 2.619 2.307 2.560 nan nan nan
"SDSS J130458.40+384941.4" 196.24335 38.8282 3.176 2.750 3.107 nan nan nan
"SDSS J130501.20+343927.5" 196.25504 34.6577 2.943 2.577 2.878 nan nan nan
"SDSS J130501.32+472824.1" 196.25555 47.4734 3.560 2.790 3.485 nan nan nan
"SDSS J130502.28+052151.1" 196.25951 5.3642 4.086 3.208 4.003 3.6415 20.30 0.20
nan nan nan nan nan nan 3.6790 21.10 0.20
"SDSS J130502.66+112302.4" 196.26110 11.3840 3.197 2.774 3.128 nan nan nan
"SDSS J130508.36+140418.6" 196.28485 14.0718 2.387 2.307 2.331 nan nan nan
"SDSS J130509.55+412540.5" 196.28980 41.4279 3.025 2.384 2.959 nan nan nan
"SDSS J130511.63-014244.8" 196.29849 -1.7125 3.640 2.965 3.564 nan nan nan
"SDSS J130520.01+572950.7" 196.33343 57.4974 3.043 2.693 2.977 nan nan nan
"SDSS J130529.96+581724.8" 196.37486 58.2902 3.000 2.663 2.934 nan nan nan
"SDSS J130532.94+325518.1" 196.38731 32.9217 2.468 2.307 2.411 nan nan nan
"SDSS J130534.02+611754.0" 196.39175 61.2983 2.353 2.307 2.298 nan nan nan
"SDSS J130544.59+152604.9" 196.43582 15.4347 3.140 2.783 3.072 2.9759 20.40 0.15
"SDSS J130548.92+290228.1" 196.45387 29.0411 2.585 2.307 2.526 2.3855 20.30 0.20
"SDSS J130600.05+293335.8" 196.50021 29.5600 4.090 3.212 4.007 nan nan nan
"SDSS J130618.60+151017.8" 196.57753 15.1716 2.388 2.307 2.332 nan nan nan
"SDSS J130619.38+023658.9" 196.58079 2.6164 4.860 3.944 4.762 nan nan nan
"SDSS J130621.12+414234.8" 196.58802 41.7097 2.941 2.772 2.876 nan nan nan
"SDSS J130629.95+474132.3" 196.62479 47.6923 2.523 2.307 2.465 nan nan nan
"SDSS J130630.95-002451.9" 196.62896 -0.4144 3.055 2.307 2.988 nan nan nan
"SDSS J130631.02+133732.2" 196.62927 13.6256 2.480 2.307 2.423 nan nan nan
"SDSS J130634.60+523250.2" 196.64421 52.5473 2.569 2.307 2.510 2.4227 20.20 0.20
"SDSS J130643.05-013552.6" 196.67941 -1.5980 2.942 2.307 2.877 2.7730 20.60 0.15
"SDSS J130709.85+644817.7" 196.79117 64.8049 2.431 2.307 2.375 nan nan nan
"SDSS J130710.25+123021.6" 196.79272 12.5060 3.210 2.307 3.141 nan nan nan
"SDSS J130719.29+115218.8" 196.83041 11.8719 2.895 2.564 2.831 2.7739 20.50 0.20
"SDSS J130723.68+582950.1" 196.84872 58.4973 3.079 2.669 3.012 nan nan nan
"SDSS J130723.77+390858.7" 196.84907 39.1497 3.254 2.332 3.184 nan nan nan
"SDSS J130738.83+150752.0" 196.91180 15.1311 4.082 3.285 3.999 nan nan nan
"SDSS J130746.50+005055.9" 196.94376 0.8489 2.460 2.307 2.403 nan nan nan
"SDSS J130749.87+580451.5" 196.95782 58.0810 2.744 2.557 2.683 nan nan nan
"SDSS J130750.24-020340.7" 196.95938 -2.0613 2.769 2.384 2.707 nan nan nan
"SDSS J130756.73+042215.5" 196.98639 4.3710 3.022 2.307 2.956 nan nan nan
"SDSS J130800.35+630240.5" 197.00148 63.0446 3.119 2.510 3.051 nan nan nan
"SDSS J130807.61+154519.4" 197.03174 15.7554 2.428 2.307 2.372 nan nan nan
"SDSS J130828.42+584000.5" 197.11845 58.6668 3.092 2.387 3.025 nan nan nan
"SDSS J130900.50+504101.5" 197.25209 50.6838 2.805 2.439 2.743 nan nan nan
"SDSS J130907.92+025432.6" 197.28304 2.9091 2.940 2.307 2.875 nan nan nan
"SDSS J130917.12+165758.5" 197.32138 16.9662 4.714 3.821 4.619 3.9370 21.10 0.20
"SDSS J130918.11+402918.4" 197.32550 40.4885 3.420 2.599 3.347 2.8891 20.10 0.20
nan nan nan nan nan nan 3.0109 21.35 0.20
"SDSS J130928.82+473131.9" 197.37012 47.5255 3.015 2.307 2.949 2.8876 20.95 0.15
"SDSS J130931.03+051745.3" 197.37931 5.2959 3.077 2.384 3.010 nan nan nan
"SDSS J130932.96+634318.5" 197.38735 63.7218 3.142 2.731 3.074 nan nan nan
"SDSS J130934.18-033318.4" 197.39246 -3.5551 2.781 2.658 2.719 nan nan nan
"SDSS J130940.60+031826.7" 197.41921 3.3074 2.755 2.480 2.693 nan nan nan
"SDSS J130940.65+571057.5" 197.41940 57.1827 3.450 2.582 3.377 nan nan nan
"SDSS J130941.51+404757.1" 197.42296 40.7992 2.910 2.338 2.846 nan nan nan
"SDSS J130942.14-022652.2" 197.42564 -2.4479 2.579 2.307 2.520 nan nan nan
"SDSS J130948.55+534634.7" 197.45238 53.7763 2.436 2.307 2.380 nan nan nan
"SDSS J130949.70+124354.5" 197.45713 12.7318 2.420 2.307 2.364 nan nan nan
"SDSS J130950.07+591423.3" 197.45865 59.2398 3.012 2.616 2.946 nan nan nan
"SDSS J131003.34+535348.2" 197.51398 53.8967 3.278 2.866 3.208 nan nan nan
"SDSS J131007.14+143503.9" 197.52978 14.5845 3.757 3.095 3.679 nan nan nan
"SDSS J131018.11+060152.9" 197.57547 6.0314 4.227 3.125 4.141 nan nan nan
"BR J1310-1740" 197.61092 -17.6746 4.185 2.508 4.100 nan nan nan
"SDSS J131034.74+041648.5" 197.64477 4.2801 2.399 2.307 2.343 nan nan nan
"SDSS J131052.50-005533.2" 197.71879 -0.9259 4.152 2.830 4.067 nan nan nan
"SDSS J131052.54+613503.1" 197.71897 61.5842 2.953 2.307 2.888 nan nan nan
"SDSS J131054.23+510839.0" 197.72599 51.1442 3.042 2.693 2.976 nan nan nan
"SBS 1308+512" 197.77299 51.0106 3.148 2.307 3.080 nan nan nan
"LBQS 1308-0214" 197.81212 -2.5126 2.880 2.307 2.816 nan nan nan
"SDSS J131116.42+593505.6" 197.81844 59.5849 2.577 2.307 2.518 nan nan nan
"LBQS 1308-0104" 197.83020 -1.3419 2.590 1.634 2.531 nan nan nan
"SDSS J131123.09+453159.4" 197.84623 45.5332 2.403 2.307 2.347 nan nan nan
"LBQS 1308+0105" 197.86816 0.8249 2.809 2.307 2.747 nan nan nan
"SDSS J131140.25+560416.9" 197.91776 56.0714 3.676 2.905 3.599 3.2457 20.80 0.15
"SDSS J131142.63+555737.7" 197.92766 55.9605 3.754 3.283 3.676 nan nan nan
"SDSS J131152.08+472135.2" 197.96702 47.3598 2.423 2.307 2.367 nan nan nan
"SDSS J131213.83+000002.9" 198.05767 0.0008 2.679 2.350 2.619 nan nan nan
"SDSS J131215.22+423900.8" 198.06362 42.6502 2.567 2.307 2.508 nan nan nan
"SDSS J131227.68+151849.0" 198.11536 15.3136 3.653 2.772 3.577 nan nan nan
"SDSS J131234.08+230716.3" 198.14202 23.1212 4.960 4.029 4.861 nan nan nan
"SDSS J131242.87+084105.1" 198.17863 8.6847 3.731 2.027 3.653 2.6600 20.50 0.10
"SDSS J131252.22+422818.7" 198.21752 42.4721 3.134 2.313 3.066 nan nan nan
"SDSS J131256.89+042827.3" 198.23708 4.4742 2.403 2.307 2.347 nan nan nan
"SDSS J131300.90+604309.5" 198.25376 60.7193 3.553 2.576 3.478 3.4020 20.20 0.20
"SDSS J131304.10+114923.0" 198.26712 11.8231 2.448 2.307 2.391 nan nan nan
"SDSS J131321.14+143441.0" 198.33812 14.5781 3.614 2.908 3.538 nan nan nan
"SDSS J131346.72+393604.7" 198.44470 39.6013 3.439 2.514 3.366 nan nan nan
"SDSS J131412.28+511512.5" 198.55119 51.2535 2.567 2.307 2.508 nan nan nan
"SDSS J131415.48+111820.4" 198.56453 11.3057 3.374 2.706 3.302 3.2497 20.25 0.20
"SDSS J131420.35+471321.2" 198.58481 47.2226 3.105 2.784 3.038 nan nan nan
"SDSS J131429.00+494149.0" 198.62086 49.6970 3.813 2.835 3.734 3.0261 20.55 0.15
"SDSS J131429.24+621300.1" 198.62191 62.2166 3.138 2.731 3.070 nan nan nan
"SDSS J131432.95+520212.3" 198.63731 52.0368 2.493 2.307 2.436 nan nan nan
"[HB89] 1312+043" 198.69440 4.1026 2.350 1.813 2.295 nan nan nan
"SDSS J131504.49+500239.5" 198.76875 50.0443 3.288 2.864 3.218 nan nan nan
"SDSS J131511.59+472517.1" 198.79830 47.4214 2.375 2.307 2.320 nan nan nan
"SDSS J131518.07+570012.6" 198.82533 57.0035 2.591 2.307 2.532 nan nan nan
"SDSS J131520.31+523629.4" 198.83468 52.6082 3.200 2.384 3.131 nan nan nan
"SDSS J1315+4856" 198.90239 48.9414 3.618 3.211 3.542 nan nan nan
"SDSS J131538.36+025311.8" 198.90986 2.8866 2.955 2.307 2.890 nan nan nan
"SDSS J131549.22+133845.7" 198.95509 13.6461 3.776 3.303 3.698 nan nan nan
"SDSS J131550.42+463537.3" 198.96009 46.5937 2.980 2.307 2.915 nan nan nan
"SDSS J131610.70+124150.3" 199.04463 12.6973 2.351 2.307 2.296 nan nan nan
"SDSS J131618.38+045400.9" 199.07661 4.9003 3.976 3.494 3.894 nan nan nan
"SDSS J131623.99-015834.9" 199.09999 -1.9764 3.004 2.372 2.938 nan nan nan
"SDSS J131625.40+124411.8" 199.10585 12.7366 3.094 2.415 3.027 nan nan nan
"LBQS 1313+0107" 199.12693 0.8571 2.403 2.307 2.347 nan nan nan
"SDSS J131640.04+105856.8" 199.16685 10.9825 3.383 2.951 3.311 nan nan nan
"SDSS J131642.99+043058.0" 199.17917 4.5161 3.824 3.062 3.745 nan nan nan
"SDSS J131643.59+130927.6" 199.18166 13.1577 3.795 2.316 3.716 nan nan nan
"SDSS J131703.31+621940.0" 199.26384 62.3278 3.987 3.108 3.905 nan nan nan
"LBQS 1314+0116" 199.30924 1.0036 2.698 2.333 2.637 2.5381 21.55 0.15
"SDSS J131715.49+051802.5" 199.31459 5.3007 2.539 2.307 2.481 nan nan nan
"SDSS J131728.65+060046.5" 199.36939 6.0129 2.609 2.307 2.550 nan nan nan
"SDSS J131743.12+353131.8" 199.42971 35.5255 4.369 2.998 4.281 3.4610 19.90 0.05
"SDSS J131745.83+563148.0" 199.44098 56.5300 3.158 2.533 3.090 nan nan nan
"SDSS J131757.98+044922.9" 199.49161 4.8230 2.680 2.307 2.620 nan nan nan
"[HB89] 1315+473" 199.50783 47.1078 2.594 2.307 2.535 nan nan nan
"SDSS J131806.83+134858.2" 199.52849 13.8162 3.043 2.307 2.977 nan nan nan
"SDSS J131815.18+424556.4" 199.56327 42.7657 2.454 2.307 2.397 nan nan nan
"SDSS J131821.04+413254.2" 199.58769 41.5484 3.479 2.794 3.406 2.9474 20.55 0.20
"SDSS J131848.56+280616.0" 199.70236 28.1045 3.354 2.908 3.283 nan nan nan
"SDSS J131849.25+494606.5" 199.70526 49.7685 3.126 2.321 3.058 nan nan nan
"SDSS J131904.22+051606.8" 199.76762 5.2686 3.453 2.636 3.380 nan nan nan
"SDSS J131907.48+621721.3" 199.78119 62.2893 3.074 2.315 3.007 nan nan nan
"SDSS J131912.15+290501.3" 199.80064 29.0837 4.044 3.205 3.961 nan nan nan
"SDSS J131912.39+534720.5" 199.80167 53.7891 3.091 2.686 3.024 nan nan nan
"SDSS J131914.20+520200.0" 199.80919 52.0334 3.899 2.307 3.819 nan nan nan
"SDSS J131917.78+441201.3" 199.82412 44.2004 3.909 3.087 3.828 3.7961 20.10 0.20
"SDSS J131926.27+143439.9" 199.85948 14.5778 2.541 2.307 2.483 nan nan nan
"SDSS J131927.57+445656.5" 199.86488 44.9490 2.978 2.307 2.913 nan nan nan
"SDSS J131929.50+571307.8" 199.87296 57.2188 2.577 2.307 2.518 nan nan nan
"SDSS J131938.89+530353.3" 199.91212 53.0648 3.087 2.307 3.020 nan nan nan
"SDSS J131946.79-024926.4" 199.94499 -2.8240 3.065 2.411 2.998 nan nan nan
"SDSS J132005.97+131015.3" 200.02488 13.1709 3.352 2.534 3.281 2.6727 20.30 0.20
nan nan nan nan nan nan 3.0040 20.60 0.15
"SDSS J132009.70+505058.4" 200.04045 50.8496 3.818 3.032 3.739 3.2062 20.30 0.20
nan nan nan nan nan nan 3.5132 20.15 0.20
"SDSS J132012.88+132409.4" 200.05370 13.4026 2.870 2.593 2.807 nan nan nan
"SDSS J132022.29+423308.9" 200.09290 42.5525 2.403 2.307 2.347 nan nan nan
"SDSS J132027.63+320109.9" 200.11515 32.0194 3.215 2.384 3.146 nan nan nan
"2MASSi J1320299-052335" 200.12458 -5.3931 3.717 1.904 3.640 nan nan nan
"SDSS J132045.49+025016.0" 200.18956 2.8378 3.025 2.367 2.959 nan nan nan
"[HB89] 1318-113" 200.28908 -11.6588 2.308 1.896 2.254 nan nan nan
"SDSS J132110.16+502202.4" 200.29237 50.3674 3.702 3.319 3.625 nan nan nan
"SDSS J132115.66+495546.3" 200.31525 49.9295 2.442 2.307 2.386 nan nan nan
"SDSS J132120.27+153611.3" 200.33449 15.6032 2.593 2.307 2.534 nan nan nan
"SDSS J132124.64+393829.9" 200.35269 39.6417 2.381 2.307 2.326 nan nan nan
"LBQS 1318-0150" 200.36618 -2.1063 2.010 1.651 1.961 nan nan nan
"SDSS J132145.91+380045.1" 200.44132 38.0125 3.717 3.317 3.640 nan nan nan
"SDSS J132156.47+115714.9" 200.48531 11.9542 3.329 2.604 3.258 nan nan nan
"SDSS J132201.50+492237.6" 200.50631 49.3771 2.942 2.323 2.877 2.5441 20.80 0.15
nan nan nan nan nan nan 2.5786 21.20 0.15
"SDSS J132205.63+494352.0" 200.52350 49.7311 3.234 2.858 3.165 nan nan nan
"SDSS J132225.48+412220.2" 200.60619 41.3723 2.394 2.307 2.338 nan nan nan
"SDSS J132228.10+394804.4" 200.61711 39.8012 2.915 2.760 2.851 nan nan nan
"SDSS J132235.12+584124.6" 200.64635 58.6902 2.851 2.307 2.788 nan nan nan
"SDSS J132240.25+322754.2" 200.66774 32.4651 2.539 2.307 2.481 nan nan nan
"SDSS J132245.74+553138.1" 200.69060 55.5273 3.785 3.442 3.707 nan nan nan
"SDSS J132249.36+571100.7" 200.70570 57.1835 2.463 2.307 2.406 nan nan nan
"FBQS J132255.6+391207" 200.73193 39.2022 2.985 2.307 2.920 nan nan nan
"SDSS J132259.97+395529.9" 200.74988 39.9250 2.898 2.307 2.834 nan nan nan
"SDSS J132300.27+113855.0" 200.75116 11.6486 3.110 2.307 3.043 nan nan nan
"SDSS J132312.83+414933.0" 200.80349 41.8259 2.447 2.307 2.390 nan nan nan
"LBQS 1320+0048" 200.81042 0.5475 1.960 1.655 1.911 nan nan nan
"SDSS J132322.75+513730.6" 200.84481 51.6252 2.910 2.332 2.846 nan nan nan
"SDSS J132332.02+533812.7" 200.88345 53.6369 2.424 2.307 2.368 nan nan nan
"SDSS J132336.47+282350.1" 200.90197 28.3973 3.424 2.523 3.351 nan nan nan
"SDSS J132346.05+140517.6" 200.94189 14.0882 4.054 2.241 3.971 nan nan nan
"SDSS J132359.76+451518.3" 200.99901 45.2551 2.360 2.307 2.305 nan nan nan
"SDSS J132406.42+470543.2" 201.02678 47.0954 2.449 2.307 2.392 nan nan nan
"SDSS J132417.33+440300.0" 201.07222 44.0500 3.286 2.358 3.216 nan nan nan
"SDSS J132420.83+422554.5" 201.08682 42.4318 4.036 2.922 3.953 nan nan nan
"SDSS J132423.25+623342.0" 201.09692 62.5617 3.634 3.176 3.558 nan nan nan
"SDSS J132435.71+485533.8" 201.14880 48.9261 2.434 2.307 2.378 nan nan nan
"SDSS J132505.15+493430.5" 201.27150 49.5752 3.575 2.810 3.500 nan nan nan
"SDSS J132512.49+112329.7" 201.30206 11.3916 4.400 3.017 4.311 3.7230 19.50 0.20
nan nan nan nan nan nan 4.1330 19.50 0.20
"SDSS J132521.27+524513.0" 201.33866 52.7537 3.953 3.445 3.872 nan nan nan
"SDSS J132521.64+033335.7" 201.34020 3.5599 4.012 2.884 3.930 nan nan nan
"SDSS J132552.17+663405.7" 201.46741 66.5683 2.511 2.307 2.453 nan nan nan
"SDSS J132554.11+125546.5" 201.47550 12.9296 4.140 3.132 4.056 3.5497 20.40 0.20
"SDSS J132600.07+612822.5" 201.50031 61.4729 2.966 2.583 2.901 nan nan nan
"SDSS J132601.21-014128.6" 201.50506 -1.6913 2.865 2.307 2.802 nan nan nan
"SDSS J132605.10+491448.4" 201.52125 49.2468 3.234 2.387 3.165 3.0418 20.20 0.20
"SDSS J132611.85+074358.4" 201.54945 7.7329 4.123 2.866 4.039 2.9190 19.95 0.10
nan nan nan nan nan nan 3.4250 19.90 0.15
"LBQS 1323-0248" 201.56319 -3.0660 2.120 1.661 2.069 nan nan nan
"SDSS J132626.21+042654.3" 201.60921 4.4484 2.788 2.400 2.726 nan nan nan
"SDSS J132632.31+035127.9" 201.63466 3.8578 3.273 2.905 3.203 nan nan nan
"SDSS J132633.64+531753.7" 201.64021 53.2983 3.649 3.438 3.573 nan nan nan
"SDSS J132634.07+055911.5" 201.64197 5.9865 3.012 2.603 2.946 nan nan nan
"LBQS 1324-0212" 201.65897 -2.4668 1.890 1.634 1.843 nan nan nan
"SDSS J132649.16+381152.2" 201.70484 38.1979 3.429 2.990 3.356 nan nan nan
"SDSS J132659.23+541349.7" 201.74683 54.2305 3.142 2.317 3.074 nan nan nan
"SDSS J132700.15+443356.2" 201.75066 44.5656 2.992 2.369 2.927 nan nan nan
"SDSS J132703.21+031311.2" 201.76342 3.2198 2.827 2.448 2.764 nan nan nan
"SDSS J132703.26+341321.7" 201.76360 34.2227 2.557 2.307 2.499 nan nan nan
"SDSS J132706.22+381539.8" 201.77593 38.2611 3.038 2.625 2.972 nan nan nan
"SDSS J132707.05+313838.6" 201.77941 31.6441 2.806 2.307 2.744 nan nan nan
"SDSS J132708.44+022001.6" 201.78518 2.3338 2.552 2.307 2.494 nan nan nan
"SDSS J132725.57+294530.3" 201.85659 29.7584 3.131 2.429 3.063 nan nan nan
"SDSS J132729.74+484500.9" 201.87395 48.7503 3.140 2.495 3.072 2.6082 20.35 0.20
"LBQS 1325+0027" 201.96020 0.1991 2.524 2.307 2.466 nan nan nan
"SDSS J132753.04+334000.0" 201.97100 33.6667 3.516 3.054 3.442 nan nan nan
"SDSS J132820.18+301245.0" 202.08409 30.2125 3.366 2.920 3.294 nan nan nan
"SDSS J132827.06+581836.8" 202.11282 58.3103 3.140 2.730 3.072 nan nan nan
"SDSS J132833.20+442720.9" 202.13838 44.4558 2.440 2.351 2.384 nan nan nan
"SDSS J132833.99+051546.4" 202.14167 5.2629 2.422 2.307 2.366 nan nan nan
"SDSS J132837.10+275611.2" 202.15462 27.9365 3.688 2.611 3.611 nan nan nan
"SDSS J132839.57+435953.0" 202.16488 43.9981 3.046 2.631 2.980 2.8803 20.75 0.15
"SDSS J132844.32-022409.2" 202.18470 -2.4026 3.640 2.763 3.564 2.8913 20.35 0.20
"SDSS J132845.00+510225.8" 202.18754 51.0405 3.410 2.461 3.338 nan nan nan
"SDSS J132905.54+600445.2" 202.27311 60.0792 3.677 2.653 3.600 nan nan nan
"SDSS J132914.15+553740.2" 202.30898 55.6278 3.171 2.397 3.103 nan nan nan
"SDSS J132914.32+410727.8" 202.30968 41.1244 3.891 3.065 3.811 3.6921 20.05 0.20
"SDSS J132924.79+044915.5" 202.35332 4.8210 2.820 2.442 2.757 2.7328 20.20 0.20
"SDSS J132930.65+521114.2" 202.37771 52.1873 3.100 2.533 3.033 nan nan nan
"SDSS J132938.94+401708.5" 202.41229 40.2857 3.716 2.752 3.639 nan nan nan
"SDSS J132945.03+283902.5" 202.43765 28.6507 2.912 2.512 2.848 2.8334 20.85 0.15
"SDSS J133000.93+651947.9" 202.50390 65.3300 3.274 2.407 3.204 2.9513 20.80 0.15
"SDSS J133002.50+510303.6" 202.51046 51.0510 2.925 2.536 2.861 nan nan nan
"SDSS J133022.76+281333.1" 202.59486 28.2259 3.320 2.592 3.249 nan nan nan
"SDSS J133027.05+280134.5" 202.61274 28.0263 3.765 2.963 3.687 nan nan nan
"SDSS J133027.55+541237.9" 202.61483 54.2106 3.235 2.597 3.166 nan nan nan
"SDSS J133029.38+495427.4" 202.62245 49.9076 2.839 2.307 2.776 nan nan nan
"SDSS J133030.25+492718.6" 202.62608 49.4552 3.830 3.028 3.751 nan nan nan
"SDSS J133031.21+515036.3" 202.63007 51.8434 3.170 2.524 3.102 nan nan nan
"SDSS J133042.51-011927.4" 202.67715 -1.3243 3.443 2.587 3.370 nan nan nan
"SDSS J133044.99+044430.5" 202.68747 4.7418 2.956 2.552 2.891 nan nan nan
"SDSS J133045.19+623412.5" 202.68838 62.5701 3.517 2.815 3.443 nan nan nan
"LBQS 1328+0223" 202.70186 2.1308 2.150 1.937 2.098 nan nan nan
"SDSS J133048.68+034032.0" 202.70285 3.6756 2.822 2.307 2.759 2.3226 21.50 0.15
"SDSS J133050.47+465204.2" 202.71031 46.8678 2.935 2.533 2.870 nan nan nan
"BR J1330-2522" 202.71658 -25.3719 3.948 2.282 3.867 2.6550 19.60 0.10
nan nan nan nan nan nan 3.0805 19.80 0.10
"SDSS J133052.96+525513.5" 202.72070 52.9204 2.520 2.318 2.462 nan nan nan
"SDSS J133055.02-030535.0" 202.72926 -3.0931 2.964 2.390 2.899 nan nan nan
"SDSS J133110.22+281616.8" 202.79260 28.2714 2.662 2.307 2.602 nan nan nan
"SDSS J133115.56-023407.5" 202.81487 -2.5688 2.421 2.327 2.365 nan nan nan
"SDSS J133117.96+510425.2" 202.82486 51.0737 3.210 2.554 3.141 nan nan nan
"SDSS J133122.92+410859.5" 202.84555 41.1499 2.475 2.307 2.418 nan nan nan
"SDSS J133124.73+665812.5" 202.85307 66.9702 2.675 2.345 2.615 nan nan nan
"SDSS J133125.63+283641.1" 202.85681 28.6114 3.415 2.496 3.343 nan nan nan
"BRI 1328-0433" 202.87861 -4.8143 4.217 2.240 4.131 nan nan nan
"SDSS J133138.49+004221.1" 202.91042 0.7059 2.429 2.307 2.373 nan nan nan
"SDSS J133139.90+312757.7" 202.91645 31.4660 3.022 2.307 2.956 nan nan nan
"SDSS J133144.06+050954.3" 202.93360 5.1651 2.610 2.307 2.551 nan nan nan
"SDSS J133146.20+483826.3" 202.94254 48.6406 3.734 2.815 3.656 3.2402 20.95 0.20
"SDSS J133147.31+640129.1" 202.94719 64.0248 2.612 2.307 2.553 nan nan nan
"SDSS J133150.37+511046.3" 202.95991 51.1795 2.387 2.307 2.331 nan nan nan
"SDSS J133150.69+101529.4" 202.96125 10.2582 3.852 2.323 3.772 nan nan nan
"LBQS 1329+0231" 203.01060 2.2645 2.442 2.307 2.386 nan nan nan
"SDSS J133202.81+531044.8" 203.01175 53.1791 3.307 2.470 3.236 nan nan nan
"SDSS J133203.86+553105.0" 203.01613 55.5181 4.737 3.841 4.641 nan nan nan
"SDSS J133204.68+535922.6" 203.01952 53.9896 3.100 2.307 3.033 nan nan nan
"SDSS J133207.83+420537.3" 203.03265 42.0937 3.106 2.961 3.039 nan nan nan
"SDSS J133211.89+031556.2" 203.04958 3.2656 4.662 4.153 4.569 nan nan nan
"LBQS 1329+0018" 203.06266 0.0479 2.350 1.661 2.295 nan nan nan
"SDSS J133219.65+622715.9" 203.08191 62.4545 3.180 2.317 3.111 nan nan nan
"SDSS J133223.26+503431.3" 203.09695 50.5754 3.807 2.623 3.728 2.6948 21.35 0.20
nan nan nan nan nan nan 3.4420 20.25 0.20
"SDSS J133229.38+492637.9" 203.12243 49.4439 2.368 2.307 2.313 nan nan nan
"SDSS J133249.91+384021.4" 203.20799 38.6726 3.189 2.475 3.120 nan nan nan
"SDSS J133250.08+465108.6" 203.20871 46.8524 4.844 3.931 4.747 4.3030 20.55 0.20
"SDSS J133254.38+663059.3" 203.22667 66.5165 2.642 2.355 2.582 nan nan nan
"SDSS J133254.51+005250.6" 203.22715 0.8807 3.508 2.323 3.434 nan nan nan
"SDSS J133305.56+381552.1" 203.27321 38.2645 4.139 3.186 4.055 nan nan nan
"SDSS J133313.15+570403.8" 203.30486 57.0677 2.961 2.347 2.896 2.6037 20.05 0.20
"SDSS J133321.26+291010.8" 203.33860 29.1697 2.656 2.307 2.596 nan nan nan
"SDSS J133325.06+472935.3" 203.35443 47.4932 2.620 2.307 2.561 nan nan nan
"SDSS J133326.31+463143.3" 203.35965 46.5287 3.708 2.778 3.631 3.0550 20.60 0.25
nan nan nan nan nan nan 3.1683 20.40 0.20
"SDSS J133342.56+123352.7" 203.42738 12.5647 3.271 2.307 3.201 nan nan nan
"SDSS J133350.44+312022.3" 203.46021 31.3395 2.666 2.307 2.606 nan nan nan
"SDSS J133357.40+495327.6" 203.48925 49.8910 4.161 3.222 4.076 3.7567 20.65 0.15
"SDSS J133401.41+461937.5" 203.50590 46.3271 2.512 2.307 2.454 nan nan nan
"SDSS J133412.56+122020.7" 203.55235 12.3391 5.130 4.172 5.028 4.7630 20.15 0.20
"SDSS J133422.38-012520.1" 203.59327 -1.4223 3.827 3.333 3.748 nan nan nan
"SDSS J133422.63+475033.5" 203.59431 47.8427 4.950 4.388 4.852 nan nan nan
"SDSS J133424.33+054750.8" 203.60140 5.7975 3.862 3.396 3.782 nan nan nan
"SDSS J133431.66+412949.6" 203.63194 41.4971 3.011 2.341 2.945 nan nan nan
"SDSS J133433.88+035545.1" 203.64119 3.9292 2.582 2.307 2.523 nan nan nan
"SDSS J133435.80+114740.1" 203.64918 11.7945 2.605 2.343 2.546 nan nan nan
"SDSS J133446.72+571254.4" 203.69468 57.2151 3.021 2.610 2.955 nan nan nan
"SDSS J133448.70+521317.9" 203.70294 52.2217 3.605 2.537 3.529 3.3422 20.15 0.20
"SDSS J133448.87+515743.6" 203.70365 51.9621 3.252 2.817 3.182 nan nan nan
"SDSS J133458.25+283520.8" 203.74273 28.5891 3.077 2.687 3.010 nan nan nan
"SDSS J133512.84+440417.3" 203.80355 44.0715 3.088 2.952 3.021 nan nan nan
"[HB89] 1333+459" 203.84151 45.7106 2.452 2.307 2.395 nan nan nan
"SDSS J133523.37+490635.0" 203.84739 49.1097 2.812 2.307 2.749 nan nan nan
"SDSS J133523.81+463742.1" 203.84924 46.6284 2.474 2.307 2.417 nan nan nan
"SDSS J133533.55+304654.0" 203.88985 30.7817 2.840 2.447 2.777 nan nan nan
"SDSS J133541.38+483530.0" 203.92246 48.5917 2.742 2.406 2.681 2.4822 20.20 0.20
"SDSS J133546.19+280550.9" 203.94250 28.0975 2.972 2.567 2.907 nan nan nan
"SDSS J133548.85+610750.0" 203.95358 61.1306 2.375 2.307 2.320 nan nan nan
"SDSS J133553.00+522947.0" 203.97085 52.4964 2.505 2.307 2.448 nan nan nan
"SDSS J133600.50+383921.5" 204.00210 38.6560 3.079 2.663 3.012 nan nan nan
"SDSS J133602.42+541825.1" 204.01012 54.3070 2.531 2.307 2.473 nan nan nan
"SDSS J133606.00+281323.7" 204.02500 28.2233 2.384 2.307 2.328 nan nan nan
"SDSS J133608.53+391116.7" 204.03556 39.1880 2.730 2.347 2.669 nan nan nan
"SDSS J133615.04+420050.0" 204.06268 42.0139 3.891 2.823 3.811 nan nan nan
"SDSS J133624.95+602715.9" 204.10404 60.4544 2.469 2.307 2.412 nan nan nan
"SDSS J133628.66+602001.8" 204.11947 60.3338 3.265 3.063 3.195 nan nan nan
"LBQS 1334+0212" 204.19401 1.9616 2.378 2.307 2.323 nan nan nan
"LBQS 1334-0033" 204.19644 -0.8159 2.800 2.307 2.738 nan nan nan
"SDSS J133652.27+114657.2" 204.21783 11.7826 2.689 2.311 2.628 nan nan nan
"SDSS J133653.44+024338.1" 204.22267 2.7273 3.801 1.887 3.722 2.6912 19.60 0.10
"SDSS J133701.39-024630.2" 204.25581 -2.7751 3.064 2.661 2.997 2.6874 20.60 0.15
"SDSS J133718.67+452237.4" 204.32782 45.3771 3.122 3.037 3.054 nan nan nan
"SDSS J133724.69+315254.5" 204.35291 31.8818 3.183 2.347 3.114 nan nan nan
"SDSS J133728.32+042919.7" 204.36801 4.4888 3.924 3.523 3.843 nan nan nan
"SDSS J133728.61+023427.8" 204.36922 2.5744 2.968 2.371 2.903 nan nan nan
"SDSS J133728.81+415539.8" 204.37006 41.9277 5.018 4.078 4.918 4.3480 20.55 0.20
"SDSS J133730.55+123937.7" 204.37731 12.6605 2.537 2.307 2.479 nan nan nan
"SDSS J133749.09+040129.7" 204.45458 4.0249 2.423 2.370 2.367 nan nan nan
"SDSS J133749.39+672514.8" 204.45584 67.4208 2.854 2.307 2.791 nan nan nan
"SDSS J133754.41+451239.1" 204.47672 45.2109 2.758 2.374 2.696 nan nan nan
"SDSS J133757.87+021820.9" 204.49114 2.3058 3.333 2.362 3.262 nan nan nan
"SDSS J133802.28+502625.6" 204.50952 50.4404 2.448 2.307 2.391 nan nan nan
"BRI 1335-0417" 204.51409 -4.5431 4.396 3.080 4.307 nan nan nan
"SDSS J133813.37+490311.5" 204.55579 49.0532 3.753 3.282 3.675 nan nan nan
"SDSS J133828.47+395922.5" 204.61866 39.9896 2.340 2.307 2.285 nan nan nan
"SDSS J133842.65-032517.6" 204.67773 -3.4216 2.342 2.307 2.287 nan nan nan
"SDSS J133844.35+513756.8" 204.68484 51.6324 3.405 2.728 3.333 nan nan nan
"LBQS 1336+0210" 204.68518 1.9177 1.960 1.634 1.911 nan nan nan
"SDSS J133854.68+493453.7" 204.72787 49.5816 3.379 2.328 3.307 nan nan nan
"SDSS J133858.81+275711.6" 204.74505 27.9532 3.325 2.920 3.254 nan nan nan
"SDSS J133912.94+515403.7" 204.80396 51.9010 4.080 2.783 3.997 nan nan nan
"SDSS J133919.33+283908.8" 204.83060 28.6525 2.528 2.307 2.470 nan nan nan
"SDSS J133922.30+462749.2" 204.84294 46.4637 3.371 2.449 3.299 2.8300 20.05 0.20
nan nan nan nan nan nan 3.0177 20.60 0.15
"SDSS J133923.22+581354.1" 204.84676 58.2317 2.383 2.307 2.328 nan nan nan
"SDSS J133923.33+521847.5" 204.84723 52.3132 3.228 2.842 3.159 nan nan nan
"SDSS J133923.77+632858.4" 204.84910 63.4829 2.558 2.348 2.500 nan nan nan
"SDSS J133932.73+322942.9" 204.88639 32.4953 2.361 2.307 2.306 nan nan nan
"SDSS J133941.95+054822.1" 204.92481 5.8062 2.980 2.307 2.915 2.5849 20.45 0.15
"[HB89] 1337+113" 205.01060 11.1084 2.925 2.349 2.861 2.7956 20.80 0.15
"SDSS J134014.90+515228.7" 205.06209 51.8747 3.129 2.706 3.061 nan nan nan
"SDSS J134015.03+392630.7" 205.06265 39.4419 5.048 4.103 4.947 4.8260 21.05 0.20
"SDSS J134022.94+375443.8" 205.09563 37.9122 3.100 1.737 3.033 nan nan nan
"SDSS J134023.22+400935.1" 205.09679 40.1598 2.741 2.380 2.680 nan nan nan
"SDSS J134027.39+660348.2" 205.11423 66.0634 2.392 2.307 2.336 nan nan nan
"[HB89] 1338+101" 205.11997 9.9306 2.450 1.724 2.393 nan nan nan
"SDSS J134029.38+111618.8" 205.12244 11.2719 3.108 2.537 3.041 nan nan nan
"SDSS J134040.24+281328.1" 205.16768 28.2245 5.349 4.357 5.243 5.0030 20.85 0.20
nan nan nan nan nan nan 5.0950 20.15 0.20
"SDSS J134059.06+000504.5" 205.24612 0.0846 2.600 2.307 2.541 nan nan nan
"SDSS J134100.13+580724.2" 205.25056 58.1234 3.491 2.566 3.417 nan nan nan
"SDSS J134102.46+440615.2" 205.26029 44.1042 2.419 2.307 2.363 nan nan nan
"SDSS J134107.26-030342.1" 205.28028 -3.0617 3.222 2.599 3.153 2.7556 20.40 0.15
"SDSS J134110.27+470014.4" 205.29284 47.0040 2.914 2.513 2.850 nan nan nan
"SDSS J134112.37-011545.6" 205.30155 -1.2627 2.767 2.395 2.705 nan nan nan
"SDSS J134114.95+010906.5" 205.31232 1.1519 2.442 2.307 2.386 nan nan nan
"SDSS J134132.36+661910.2" 205.38489 66.3195 2.633 2.307 2.573 nan nan nan
"SDSS J134134.19+014157.7" 205.39250 1.6994 4.696 3.806 4.601 nan nan nan
"SDSS J134141.45+461110.3" 205.42274 46.1862 5.003 4.065 4.903 nan nan nan
"SDSS J134148.11+410009.7" 205.45048 41.0027 3.742 2.690 3.664 3.2353 20.35 0.15
nan nan nan nan nan nan 3.5949 21.70 0.15
"SDSS J134154.01+351005.6" 205.47509 35.1683 5.252 4.275 5.148 nan nan nan
"SDSS J134155.92+415127.0" 205.48300 41.8575 2.401 2.307 2.345 nan nan nan
"SDSS J134158.14+541233.6" 205.49233 54.2093 2.521 2.307 2.463 nan nan nan
"SDSS J134158.44+025448.3" 205.49355 2.9134 2.521 2.307 2.463 nan nan nan
"SDSS J134159.13+115123.0" 205.49638 11.8564 2.635 2.307 2.575 nan nan nan
"SBS 1340+605" 205.54994 60.2570 2.399 2.307 2.343 nan nan nan
"SDSS J134215.68+443724.7" 205.56535 44.6235 3.332 2.385 3.261 nan nan nan
"SDSS J134224.31+511012.4" 205.60131 51.1701 2.603 2.307 2.544 nan nan nan
"[HB89] 1340+099" 205.62287 9.7461 2.942 1.894 2.877 nan nan nan
"SDSS J134231.87+573135.1" 205.63285 57.5264 2.459 2.307 2.402 nan nan nan
"SDSS J134234.61+494825.8" 205.64424 49.8072 2.684 2.307 2.624 nan nan nan
"SDSS J134243.37+534649.5" 205.68074 53.7804 2.588 2.307 2.529 nan nan nan
"SDSS J134243.47+583849.9" 205.68116 58.6472 4.850 4.394 4.754 nan nan nan
"SDSS J134248.64+514406.4" 205.70267 51.7351 3.037 2.307 2.971 nan nan nan
"SDSS J134301.30+325422.6" 205.75543 32.9063 2.926 2.307 2.862 nan nan nan
"SDSS J134313.79+505028.1" 205.80747 50.8412 3.132 2.484 3.064 nan nan nan
"SDSS J134319.83+542053.1" 205.83264 54.3481 2.406 2.307 2.350 nan nan nan
"SBS 1341+576" 205.86971 57.3631 3.034 2.307 2.968 nan nan nan
"SDSS J134329.90+320800.2" 205.87463 32.1334 3.157 2.794 3.089 3.0377 20.40 0.15
"SDSS J134334.31+433643.6" 205.89300 43.6121 2.623 2.307 2.564 nan nan nan
"SDSS J134345.50+121647.0" 205.93963 12.2797 2.345 2.307 2.290 nan nan nan
"SDSS J134403.06+314915.0" 206.01280 31.8209 3.511 2.591 3.437 nan nan nan
"SDSS J134412.79+285216.2" 206.05332 28.8712 2.403 2.307 2.347 nan nan nan
"SDSS J134416.87-032316.5" 206.07031 -3.3879 3.256 2.416 3.186 nan nan nan
"SDSS J134428.34+532830.6" 206.11812 53.4752 3.309 2.462 3.238 2.4674 20.10 0.20
"SDSS J134430.46+044658.9" 206.12692 4.7831 2.480 2.307 2.423 nan nan nan
"SDSS J134440.06+283100.6" 206.16695 28.5169 3.765 2.946 3.687 3.3600 20.20 0.20
"SDSS J134451.99+281113.9" 206.21664 28.1872 2.405 2.346 2.349 nan nan nan
"SDSS J134453.51+294519.6" 206.22297 29.7554 4.712 4.442 4.618 nan nan nan
"SDSS J134537.93+410600.6" 206.40805 41.1002 3.490 2.675 3.416 nan nan nan
"SDSS J134544.01+475209.1" 206.43341 47.8692 2.912 2.541 2.848 nan nan nan
"SDSS J134546.67+495701.0" 206.44453 49.9503 2.973 2.307 2.908 nan nan nan
"SDSS J134633.51+582509.1" 206.63967 58.4192 4.001 2.988 3.919 nan nan nan
"LBQS 1344+0137" 206.65246 1.3705 1.920 1.634 1.872 nan nan nan
"SDSS J134637.93+564915.6" 206.65810 56.8210 3.460 2.724 3.387 3.2361 20.25 0.20
"SDSS J134645.18+111851.8" 206.68828 11.3144 3.384 2.611 3.312 nan nan nan
"SDSS J134649.81+385419.7" 206.70755 38.9055 2.839 2.514 2.776 nan nan nan
"SDSS J134705.47+435156.4" 206.77281 43.8657 3.172 2.785 3.104 nan nan nan
"SDSS J134708.33+525522.5" 206.78472 52.9230 3.198 2.581 3.129 2.7291 20.55 0.20
"SDSS J134714.14+015901.4" 206.80894 1.9837 3.709 3.292 3.632 nan nan nan
"SDSS J134723.08+002158.8" 206.84622 0.3663 4.308 3.124 4.221 nan nan nan
"SDSS J134723.35+012317.6" 206.84732 1.3882 2.647 2.359 2.587 nan nan nan
"SDSS J134731.31+395750.0" 206.88048 39.9639 2.391 2.324 2.335 nan nan nan
"SDSS J134743.29+495621.3" 206.93041 49.9393 4.563 3.694 4.470 nan nan nan
"LBQS 1345-0137" 206.95517 -1.8734 1.930 1.634 1.882 nan nan nan
"SDSS J134752.70+655657.1" 206.96963 65.9492 2.341 2.307 2.286 nan nan nan
"SDSS J134755.67+003935.0" 206.98200 0.6597 3.813 3.061 3.734 nan nan nan
"SDSS J134757.49+371050.8" 206.98958 37.1808 3.084 2.444 3.017 nan nan nan
"SDSS J134759.60+021308.4" 206.99836 2.2190 3.317 2.931 3.246 3.2070 20.50 0.15
"SDSS J134800.16-022216.7" 207.00071 -2.3713 3.407 3.024 3.335 3.0414 20.90 0.25
"SDSS J134800.75+024553.3" 207.00318 2.7648 3.017 2.936 2.951 nan nan nan
"SDSS J134808.79+003723.1" 207.03665 0.6231 3.626 3.168 3.550 nan nan nan
"SDSS J134811.21+641348.2" 207.04675 64.2301 3.838 3.110 3.759 3.5550 21.50 0.15
"LBQS 1345-0120" 207.06942 -1.5861 2.947 2.307 2.882 nan nan nan
"SDSS J134816.80+520317.4" 207.07007 52.0548 2.576 2.307 2.517 nan nan nan
"SDSS J134819.87+181925.8" 207.08283 18.3238 4.954 4.024 4.855 nan nan nan
"SDSS J134820.86+243707.9" 207.08694 24.6189 3.200 2.548 3.131 nan nan nan
"[HB89] 1346-036" 207.18365 -3.8903 2.360 1.653 2.305 nan nan nan
"SDSS J134848.98+401503.6" 207.20410 40.2510 2.977 2.307 2.912 nan nan nan
"SDSS J134850.23+262504.1" 207.20931 26.4179 2.915 2.514 2.851 nan nan nan
"SDSS J134858.83+105314.7" 207.24514 10.8874 2.471 2.366 2.414 nan nan nan
"BRI 1346-0322" 207.31967 -3.6208 3.992 2.650 3.910 3.7343 20.72 0.20
"SDSS J134919.67+380448.4" 207.33198 38.0801 2.997 2.356 2.931 nan nan nan
"SDSS J134939.77+124230.7" 207.41575 12.7085 4.185 3.373 4.100 3.4920 20.40 0.20
nan nan nan nan nan nan 3.7443 20.30 0.20
"SDSS J134945.16+434131.1" 207.43819 43.6920 2.354 2.307 2.299 nan nan nan
"SDSS J134945.24+051504.1" 207.43854 5.2512 3.276 2.386 3.206 nan nan nan
"SDSS J134948.52+401143.7" 207.45220 40.1955 3.330 2.589 3.259 nan nan nan
"[HB89] 1347+112" 207.47222 11.0211 2.700 1.920 2.639 2.4709 20.30 0.20
"SDSS J135004.53+034953.9" 207.51889 3.8316 3.043 2.672 2.977 nan nan nan
"SDSS J135004.87+360045.5" 207.52033 36.0127 3.575 2.706 3.500 3.3023 20.25 0.20
"SDSS J135005.36+661423.8" 207.52243 66.2400 2.991 2.351 2.926 2.3650 20.70 0.20
"SDSS J135044.20+595205.3" 207.68422 59.8682 2.963 2.557 2.898 2.7558 20.75 0.15
"SBS 1348+575" 207.68615 57.2786 2.905 2.307 2.841 nan nan nan
"SDSS J135057.60+122054.4" 207.74005 12.3484 3.782 3.619 3.704 nan nan nan
"SDSS J135057.86-004355.2" 207.74110 -0.7320 4.438 4.266 4.349 nan nan nan
"SDSS J135057.97+002612.0" 207.74161 0.4367 3.702 3.268 3.625 nan nan nan
"SDSS J135058.12+261855.2" 207.74219 26.3154 2.613 2.307 2.554 nan nan nan
"SDSS J135131.17+455434.5" 207.87988 45.9096 2.924 2.328 2.860 nan nan nan
"SDSS J135150.18+392316.4" 207.95909 39.3879 3.198 2.338 3.129 nan nan nan
"SDSS J135203.25+024643.5" 208.01357 2.7788 2.554 2.307 2.496 nan nan nan
"SDSS J135211.82+533053.7" 208.04926 53.5149 3.347 2.429 3.276 nan nan nan
"SDSS J135213.31+581536.7" 208.05549 58.2602 3.114 2.419 3.047 nan nan nan
"SDSS J135218.48+122408.5" 208.07703 12.4024 3.440 2.692 3.367 nan nan nan
"SDSS J135229.60+455446.2" 208.12337 45.9128 4.260 3.720 4.174 nan nan nan
"SDSS J135230.48+531108.7" 208.12705 53.1857 4.216 3.208 4.130 3.3204 20.95 0.20
"SDSS J135231.82-031611.6" 208.13260 -3.2699 2.726 2.344 2.665 nan nan nan
"SDSS J135234.24+102207.1" 208.14272 10.3686 2.552 2.307 2.494 nan nan nan
"SDSS J135247.98+130311.5" 208.19992 13.0532 3.706 2.035 3.629 nan nan nan
"SDSS J135251.05+042055.6" 208.21273 4.3488 3.049 2.420 2.983 nan nan nan
"SDSS J135256.87+021528.5" 208.23696 2.2579 2.571 2.427 2.512 nan nan nan
"SDSS J135301.24+633255.4" 208.25522 63.5487 3.164 2.479 3.096 nan nan nan
"SDSS J135305.17-025018.2" 208.27159 -2.8384 2.415 2.307 2.359 nan nan nan
"SDSS J135310.11+242259.6" 208.29213 24.3833 3.113 2.394 3.046 nan nan nan
"SDSS J135310.75+482243.3" 208.29485 48.3787 3.814 2.622 3.735 nan nan nan
"SDSS J135317.10+532825.4" 208.32129 53.4738 2.915 2.307 2.851 2.8353 20.80 0.15
"SDSS J135325.61-023443.5" 208.35674 -2.5788 3.125 2.703 3.057 2.9527 20.40 0.15
"SDSS J135326.01+572552.7" 208.35841 57.4313 3.464 2.675 3.391 nan nan nan
"SDSS J135326.27-002400.9" 208.35949 -0.4003 2.416 2.307 2.360 nan nan nan
"SDSS J135334.75-031022.2" 208.39482 -3.1728 2.974 2.359 2.909 2.5600 20.35 0.15
"SDSS J135347.77+602407.6" 208.44906 60.4021 2.537 2.356 2.479 nan nan nan
"[HB89] 1351-018" 208.52873 -2.1009 3.715 2.739 3.638 nan nan nan
"SDSS J135411.13+040103.3" 208.54639 4.0176 2.396 2.307 2.340 nan nan nan
"SDSS J135411.19+582833.4" 208.54663 58.4760 2.390 2.307 2.334 nan nan nan
"SDSS J135426.21+414759.9" 208.60924 41.8000 3.034 2.799 2.968 nan nan nan
"SDSS J135440.16+015827.5" 208.66737 1.9743 3.294 2.470 3.224 2.5624 20.80 0.15
"SDSS J135445.65+002050.2" 208.69024 0.3473 2.503 2.307 2.446 nan nan nan
"[HB89] 1352+108" 208.70240 10.6030 3.142 2.307 3.074 2.7652 20.05 0.20
"SDSS J135515.89+343303.9" 208.81622 34.5511 3.755 2.860 3.677 nan nan nan
"SDSS J135520.35+592510.3" 208.83483 59.4195 2.612 2.307 2.553 nan nan nan
"SDSS J135535.04+041526.1" 208.89600 4.2573 2.927 2.543 2.863 nan nan nan
"SDSS J135552.48+564732.3" 208.96871 56.7923 2.409 2.307 2.353 nan nan nan
"SDSS J135552.86+382317.5" 208.97029 38.3882 2.400 2.307 2.344 nan nan nan
"SDSS J135554.55+450421.0" 208.97731 45.0725 4.095 3.245 4.011 3.5393 20.25 0.20
"SDSS J135557.54+581318.0" 208.98977 58.2217 3.375 2.523 3.303 3.2919 20.50 0.15
"SDSS J135604.28+471058.7" 209.01786 47.1830 3.384 2.668 3.312 nan nan nan
"SDSS J135607.30+392205.4" 209.03046 39.3682 2.420 2.307 2.364 nan nan nan
"SDSS J135607.49+581236.0" 209.03125 58.2100 3.320 2.916 3.249 3.1451 21.10 0.20
"SDSS J135612.51+495725.1" 209.05217 49.9570 3.271 2.519 3.201 nan nan nan
"SDSS J135619.90+591705.3" 209.08293 59.2848 3.295 2.353 3.225 nan nan nan
"SDSS J135659.38+543318.8" 209.24742 54.5552 3.686 3.209 3.609 nan nan nan
"SDSS J135707.51+614234.7" 209.28133 61.7097 3.258 2.422 3.188 nan nan nan
"SDSS J135712.76+504952.7" 209.30317 50.8313 3.031 2.307 2.965 nan nan nan
"SDSS J135718.05+502458.3" 209.32524 50.4162 3.044 2.366 2.978 2.6399 20.05 0.20
"SDSS J135744.56+393223.7" 209.43570 39.5399 2.477 2.307 2.420 nan nan nan
"SDSS J135750.92+345023.5" 209.46220 34.8399 2.922 2.324 2.858 nan nan nan
"SDSS J135803.97+034936.0" 209.51657 3.8267 2.894 2.307 2.830 nan nan nan
"SDSS J135808.61+621946.6" 209.53588 62.3296 3.051 2.636 2.985 2.8463 20.95 0.20
"SDSS J135815.62+334700.7" 209.56509 33.7835 3.168 2.741 3.100 nan nan nan
"SDSS J135818.98+431925.4" 209.57913 43.3237 2.464 2.307 2.407 nan nan nan
"SDSS J135823.50+602507.2" 209.59796 60.4187 2.341 2.307 2.286 nan nan nan
"SDSS J135827.55+511930.4" 209.61481 51.3252 3.304 3.207 3.233 nan nan nan
"SDSS J135828.74+005811.2" 209.61976 0.9698 3.923 2.806 3.842 3.0202 20.30 0.15
"SDSS J135831.78+050522.8" 209.63248 5.0896 2.448 2.307 2.391 nan nan nan
"SDSS J135837.94+353436.8" 209.65812 35.5769 3.271 2.307 3.201 nan nan nan
"SDSS J135842.91+652236.6" 209.67886 65.3769 3.173 2.457 3.105 3.0690 20.30 0.15
"SDSS J135843.12+472735.0" 209.67971 47.4598 3.602 2.670 3.527 3.2565 20.30 0.15
"SDSS J135845.63+103643.9" 209.69014 10.6122 2.562 2.307 2.504 nan nan nan
"SDSS J135854.28+470833.1" 209.72622 47.1425 3.015 2.604 2.949 nan nan nan
"SDSS J135904.92+342143.8" 209.77053 34.3622 2.962 2.307 2.897 nan nan nan
"SDSS J135915.25+362237.6" 209.81355 36.3771 3.217 2.806 3.148 nan nan nan
"SDSS J135917.69-015145.9" 209.82372 -1.8628 3.097 2.682 3.030 nan nan nan
"SDSS J135930.83+373609.3" 209.87848 37.6026 3.618 3.174 3.542 nan nan nan
"SDSS J135936.21+483923.1" 209.90090 48.6564 2.364 2.307 2.309 nan nan nan
"SDSS J135936.43+552258.0" 209.90180 55.3828 2.996 2.599 2.930 nan nan nan
"SDSS J135944.47+430416.2" 209.93531 43.0712 3.438 3.240 3.365 nan nan nan
"SDSS J135945.41+451823.4" 209.93925 45.3065 3.058 2.484 2.991 nan nan nan
"SDSS J135946.43+350438.2" 209.94348 35.0773 4.226 3.311 4.140 3.5206 20.40 0.20
"SDSS J140006.88+412142.5" 210.02871 41.3618 2.760 2.388 2.698 nan nan nan
"2MASSi J1400138+385418" 210.05771 38.9050 3.277 2.359 3.207 nan nan nan
"SDSS J140020.76+504101.3" 210.08650 50.6837 2.347 2.307 2.292 nan nan nan
"SDSS J140022.78+395030.8" 210.09495 39.8419 3.751 2.581 3.673 3.2932 20.30 0.15
"SDSS J140023.43+543205.4" 210.09765 54.5348 3.069 2.706 3.002 nan nan nan
"SDSS J140028.81+643030.9" 210.12015 64.5086 2.360 2.307 2.305 nan nan nan
"SDSS J140029.01+411243.4" 210.12088 41.2121 2.550 2.307 2.492 nan nan nan
"SDSS J140031.61+044628.2" 210.13171 4.7745 3.245 3.077 3.175 nan nan nan
"SDSS J140032.45+040000.1" 210.13522 4.0000 3.556 3.157 3.481 nan nan nan
"SDSS J140034.29+465413.6" 210.14290 46.9038 2.807 2.307 2.745 nan nan nan
"[HB89] 1358+115" 210.16250 11.3396 2.590 1.677 2.531 nan nan nan
"SDSS J140041.15+370319.8" 210.17149 37.0555 2.582 2.307 2.523 nan nan nan
"SDSS J140042.36+383023.8" 210.17651 38.5066 2.643 2.307 2.583 nan nan nan
"SDSS J140045.53+545231.8" 210.18974 54.8755 2.946 2.307 2.881 nan nan nan
"SDSS J140046.21+452807.7" 210.19255 45.4688 3.633 2.808 3.557 nan nan nan
"SDSS J140053.59+410129.7" 210.22330 41.0249 3.096 2.931 3.029 nan nan nan
"SDSS J140056.11+354553.1" 210.23381 35.7648 2.964 2.402 2.899 nan nan nan
"SDSS J140101.13+131833.7" 210.25475 13.3094 2.580 2.307 2.521 nan nan nan
"SDSS J140103.13+053914.2" 210.26308 5.6540 3.709 3.239 3.632 nan nan nan
"SDSS J140107.66+362510.8" 210.28194 36.4197 3.221 2.359 3.152 nan nan nan
"SDSS J140114.28-004537.1" 210.30956 -0.7603 2.522 2.307 2.464 nan nan nan
"SDSS J140124.04+511345.3" 210.35021 51.2293 3.213 2.353 3.144 nan nan nan
"SDSS J140126.14+520834.6" 210.35897 52.1430 2.972 2.307 2.907 nan nan nan
"SDSS J140132.76+411150.4" 210.38653 41.1974 4.026 2.866 3.944 nan nan nan
"SDSS J140135.98+515711.8" 210.39995 51.9533 4.122 3.283 4.038 nan nan nan
"SDSS J1401+0244" 210.44389 2.7430 4.408 2.915 4.319 3.0205 20.00 0.10
"SDSS J140154.35+365519.9" 210.47647 36.9222 3.022 2.311 2.956 nan nan nan
"SDSS J140200.88+011751.6" 210.50370 1.2977 2.948 2.338 2.883 2.4310 20.30 0.15
"SDSS J140208.47+485209.6" 210.53531 48.8694 3.059 2.398 2.992 nan nan nan
"SDSS J140213.64+352908.5" 210.55685 35.4857 2.359 2.307 2.304 nan nan nan
"SDSS J140224.15+003002.2" 210.60065 0.5006 2.418 2.307 2.362 nan nan nan
"SDSS J140226.71+050353.7" 210.61130 5.0649 2.968 2.307 2.903 nan nan nan
"SDSS J140237.22+493259.9" 210.65512 49.5500 3.109 2.307 3.042 nan nan nan
"SDSS J140243.97+590958.9" 210.68325 59.1664 4.135 3.303 4.051 3.7789 21.75 0.20
"SDSS J140246.24+445013.2" 210.69270 44.8370 4.045 3.256 3.962 nan nan nan
"SDSS J140248.07+014634.1" 210.70033 1.7761 4.161 2.961 4.076 3.2773 20.95 0.15
"SDSS J140252.00+550430.5" 210.71671 55.0752 2.441 2.307 2.385 nan nan nan
"SDSS J140306.48+645532.3" 210.77703 64.9257 2.466 2.307 2.409 nan nan nan
"SDSS J140308.27+433802.7" 210.78449 43.6341 3.652 3.284 3.576 nan nan nan
"UM 629" 210.84748 -0.1019 2.462 2.307 2.405 nan nan nan
"[HB89] 1400+095" 210.86043 9.3455 2.980 2.022 2.915 nan nan nan
"SDSS J140336.66+395916.6" 210.90277 39.9880 3.060 2.675 2.993 nan nan nan
"SDSS J140337.05+403205.9" 210.90441 40.5350 4.052 3.552 3.969 nan nan nan
"SDSS J140345.52+555128.5" 210.93969 55.8579 3.177 2.309 3.108 nan nan nan
"SDSS J140354.57+543246.8" 210.97739 54.5463 3.258 2.645 3.188 nan nan nan
"SDSS J140355.68+412617.2" 210.98202 41.4381 3.862 2.866 3.782 nan nan nan
"SDSS J140359.38+355806.2" 210.99744 35.9684 2.504 2.345 2.447 nan nan nan
"SDSS J140400.34+443906.0" 211.00144 44.6517 3.546 2.855 3.471 nan nan nan
"SDSS J140404.23+124859.0" 211.01764 12.8164 3.187 2.518 3.118 nan nan nan
"SDSS J140404.63+031403.9" 211.01934 3.2344 4.924 3.998 4.825 nan nan nan
"SDSS J140405.37+365607.6" 211.02240 36.9355 2.666 2.307 2.606 nan nan nan
"SDSS J140409.73+350702.0" 211.04058 35.1172 2.475 2.307 2.418 nan nan nan
"SDSS J140423.04+400511.0" 211.09601 40.0864 3.950 3.443 3.869 nan nan nan
"SDSS J140425.15+391504.5" 211.10482 39.2513 3.622 2.615 3.546 nan nan nan
"SDSS J140428.54+400257.4" 211.11895 40.0493 2.935 2.532 2.870 nan nan nan
"SDSS J140432.99+072846.9" 211.13747 7.4797 2.866 2.307 2.803 nan nan nan
"SDSS J140433.54+424512.5" 211.13977 42.7535 4.212 3.370 4.126 nan nan nan
"SDSS J140437.93-022137.4" 211.15808 -2.3604 2.933 2.307 2.868 nan nan nan
"SDSS J140438.26+402039.8" 211.15943 40.3444 3.631 3.173 3.555 3.3620 20.65 0.15
"SDSS J140439.87+580509.0" 211.16615 58.0859 2.371 2.307 2.316 nan nan nan
"UM 632" 211.19123 -1.5061 2.507 2.307 2.449 nan nan nan
"[HB89] 1402+044" 211.25467 4.2599 3.215 2.533 3.146 2.7076 20.90 0.15
"SDSS J140503.29+334149.8" 211.26371 33.6972 4.467 3.613 4.376 nan nan nan
"SDSS J140504.25+031026.7" 211.26773 3.1741 2.403 2.307 2.347 nan nan nan
"SDSS J140512.59+522114.3" 211.30253 52.3540 3.843 2.885 3.764 2.9804 20.70 0.15
"SDSS J1405+0507" 211.34032 5.1290 2.991 2.307 2.926 nan nan nan
"SDSS J140523.53+370500.9" 211.34806 37.0836 2.886 2.501 2.822 2.5059 20.10 0.20
"SDSS J140525.49+552837.4" 211.35623 55.4771 3.206 2.413 3.137 nan nan nan
"SDSS J140525.63+404356.0" 211.35681 40.7322 2.483 2.352 2.426 nan nan nan
"SDSS J140529.01+063513.9" 211.37089 6.5872 3.879 2.913 3.799 nan nan nan
"SDSS J140542.95+345550.4" 211.42898 34.9307 3.065 2.654 2.998 nan nan nan
"SDSS J140543.72+650142.0" 211.43220 65.0284 2.977 2.604 2.912 nan nan nan
"SDSS J140554.06-000036.8" 211.47530 -0.0103 3.550 3.099 3.475 nan nan nan
"SDSS J140600.95+072518.4" 211.50398 7.4218 3.034 2.307 2.968 nan nan nan
"SDSS J140602.16+590443.2" 211.50905 59.0787 2.366 2.307 2.311 nan nan nan
"SDSS J140602.63+391235.8" 211.51098 39.2100 2.888 2.494 2.824 nan nan nan
"SDSS J140606.68+352707.8" 211.52788 35.4522 3.405 3.067 3.333 nan nan nan
"SDSS J140620.41+135958.9" 211.58505 13.9997 3.201 2.843 3.132 nan nan nan
"SDSS J140633.01+513017.3" 211.63755 51.5048 3.040 2.417 2.974 nan nan nan
"SDSS J140637.31-030331.5" 211.65547 -3.0588 2.443 2.307 2.387 nan nan nan
"SDSS J140637.60+141530.0" 211.65670 14.2584 2.926 2.307 2.862 nan nan nan
"SDSS J140641.51+585214.0" 211.67299 58.8706 3.083 2.706 3.016 2.9864 21.05 0.15
"SDSS J140641.79+054453.0" 211.67415 5.7481 3.043 2.429 2.977 nan nan nan
"SDSS J140650.01+411301.2" 211.70842 41.2170 2.393 2.307 2.337 nan nan nan
"SDSS J140653.84+343337.3" 211.72436 34.5604 2.567 2.307 2.508 2.4995 20.00 0.20
"SDSS J140655.66+631523.7" 211.73193 63.2566 2.533 2.380 2.475 nan nan nan
"SDSS J140702.57+552217.3" 211.76075 55.3715 3.191 2.831 3.122 nan nan nan
"SDSS J140705.25+065054.7" 211.77192 6.8486 3.037 2.637 2.971 nan nan nan
"SDSS J140709.34+012420.0" 211.78894 1.4056 3.326 2.572 3.255 2.7113 20.60 0.20
"SDSS J140711.70+431230.7" 211.79877 43.2086 2.584 2.307 2.525 nan nan nan
"SDSS J140728.18+373619.4" 211.86746 37.6054 3.359 2.455 3.287 nan nan nan
"SDSS J140729.39+011218.2" 211.87246 1.2051 3.062 2.329 2.995 nan nan nan
"SDSS J140742.21+590135.3" 211.92595 59.0265 2.401 2.307 2.345 nan nan nan
"SDSS J140744.05+355448.0" 211.93356 35.9134 3.657 2.916 3.581 nan nan nan
"SDSS J140747.22+645419.9" 211.94670 64.9055 3.081 2.307 3.014 2.9349 20.20 0.20
"SDSS J140754.53+001312.1" 211.97722 0.2200 3.713 3.285 3.636 nan nan nan
"SDSS J140755.06+465750.8" 211.97944 46.9641 2.479 2.307 2.422 nan nan nan
"SDSS J140802.98+535154.2" 212.01245 53.8651 4.037 2.913 3.954 3.4605 20.10 0.20
"SDSS J140815.58+060023.2" 212.06495 6.0065 2.580 2.307 2.521 nan nan nan
"SDSS J140817.26+401155.3" 212.07196 40.1987 3.175 2.748 3.107 nan nan nan
"[HB89] 1406+123" 212.16218 12.1194 2.940 2.018 2.875 nan nan nan
"SDSS J140838.93+350330.9" 212.16223 35.0587 3.639 3.463 3.563 nan nan nan
"SDSS J140841.77-021502.5" 212.17407 -2.2507 3.315 2.631 3.244 nan nan nan
"SDSS J140850.91+020522.6" 212.21215 2.0896 4.008 2.837 3.926 nan nan nan
"SBS 1407+586" 212.22595 58.4129 3.120 2.307 3.052 2.3802 20.85 0.20
"SDSS J140904.15+541023.6" 212.26729 54.1733 2.483 2.307 2.426 nan nan nan
"SDSS J140906.47+385350.2" 212.27698 38.8973 3.435 2.695 3.362 2.8255 20.70 0.20
"SDSS J140906.90+353112.3" 212.27878 35.5201 3.048 2.667 2.982 nan nan nan
"SDSS J140909.22+060548.4" 212.28846 6.0968 3.115 2.803 3.047 nan nan nan
"SDSS J140909.74+071226.1" 212.29062 7.2073 2.734 2.352 2.673 nan nan nan
"SDSS J140923.36+485101.0" 212.34736 48.8503 2.520 2.320 2.462 nan nan nan
"SDSS J140927.30-021828.4" 212.36376 -2.3079 3.433 3.314 3.360 nan nan nan
"SDSS J140931.62+531146.7" 212.38178 53.1963 3.781 2.761 3.703 3.1548 20.25 0.20
nan nan nan nan nan nan 3.4371 20.25 0.20
"SDSS J140934.37+422737.1" 212.39321 42.4603 3.025 2.325 2.959 nan nan nan
"SDSS J140938.23-012511.2" 212.40932 -1.4198 2.425 2.307 2.369 nan nan nan
"SDSS J141001.07+653703.1" 212.50451 65.6175 2.539 2.307 2.481 nan nan nan
"SDSS J141007.73+530719.4" 212.53221 53.1221 3.110 2.689 3.043 nan nan nan
"SDSS J141009.65+624834.1" 212.54022 62.8095 2.447 2.307 2.390 nan nan nan
"SDSS J141020.77+531316.9" 212.58658 53.2214 3.223 2.307 3.154 nan nan nan
"UM 642" 212.61008 -0.8360 2.371 2.307 2.316 nan nan nan
"SDSS J141030.60+511113.5" 212.62753 51.1871 3.206 2.352 3.137 2.9344 20.80 0.15
nan nan nan nan nan nan 2.9642 20.85 0.20
"SBS 1408+550" 212.67503 54.7720 2.485 2.307 2.428 nan nan nan
"FIRST J1410+3409" 212.69112 34.1562 4.351 3.026 4.263 nan nan nan
"SDSS J141052.99-023256.9" 212.72082 -2.5492 2.517 2.307 2.459 nan nan nan
"SDSS J141053.53+373301.9" 212.72305 37.5506 3.595 2.677 3.520 nan nan nan
"SDSS J141059.61+472733.3" 212.74842 47.4593 2.901 2.349 2.837 nan nan nan
"SDSS J141059.92+141811.7" 212.74971 14.3033 3.140 2.332 3.072 nan nan nan
"SDSS J141104.13+521755.4" 212.76722 52.2988 2.883 2.496 2.819 nan nan nan
"SDSS J141116.65+344049.9" 212.81939 34.6805 3.250 2.823 3.180 nan nan nan
"SDSS J141123.17+360210.5" 212.84656 36.0363 3.070 2.405 3.003 2.8369 20.55 0.20
"SDSS J141147.68+142153.8" 212.94868 14.3650 3.544 2.533 3.469 nan nan nan
"SDSS J141155.91+403031.8" 212.98298 40.5089 3.330 2.508 3.259 2.8778 20.15 0.20
"SDSS J141204.61+554724.9" 213.01922 55.7903 2.394 2.307 2.338 nan nan nan
"SDSS J141209.96+062406.9" 213.04154 6.4019 4.411 3.566 4.321 4.1090 20.35 0.20
"[HB89] 1409+095" 213.07205 9.2735 2.860 1.979 2.797 2.4561 20.50 0.20
"SDSS J141244.10+334426.7" 213.18378 33.7408 3.461 3.020 3.388 nan nan nan
"SDSS J141251.99+511124.7" 213.21664 51.1902 3.197 2.519 3.128 nan nan nan
"SDSS J141254.37+541410.8" 213.22658 54.2364 4.329 3.418 4.242 nan nan nan
"SDSS J141254.79+355948.3" 213.22833 35.9968 2.459 2.307 2.402 nan nan nan
"2MASSi J1413136+411636" 213.30674 41.2772 2.616 2.307 2.557 nan nan nan
"SDSS J141315.21+640526.2" 213.31344 64.0906 3.084 2.401 3.017 nan nan nan
"SDSS J141318.86+371927.8" 213.32859 37.3244 2.709 2.329 2.648 nan nan nan
"SDSS J141318.86+450522.9" 213.32861 45.0897 3.120 2.542 3.052 nan nan nan
"[HB89] 1410+096" 213.33774 9.3680 3.210 2.099 3.141 nan nan nan
"SDSS J141322.43+523249.7" 213.34347 52.5472 3.707 3.242 3.630 nan nan nan
"SDSS J141327.46+523851.8" 213.36442 52.6477 3.153 3.062 3.085 nan nan nan
"SDSS J141332.35-004909.5" 213.38482 -0.8193 4.138 3.629 4.054 nan nan nan
"SDSS J141332.53+495041.4" 213.38556 49.8449 2.642 2.331 2.582 nan nan nan
"FBQS J141334.4+421201" 213.39332 42.2005 2.817 2.439 2.754 nan nan nan
"SDSS J141342.62+040536.1" 213.42761 4.0934 2.436 2.307 2.380 nan nan nan
"SDSS J141359.00+064359.5" 213.49587 6.7332 3.477 2.701 3.404 nan nan nan
"SDSS J141404.15+395543.5" 213.51733 39.9288 3.213 2.320 3.144 nan nan nan
"SDSS J141420.77+562933.0" 213.58656 56.4925 2.390 2.307 2.334 nan nan nan
"SDSS J141421.80+060520.5" 213.59088 6.0891 2.604 2.387 2.545 nan nan nan
"SDSS J141422.55+140126.0" 213.59400 14.0239 2.775 2.388 2.713 nan nan nan
"SDSS J141431.47+342809.2" 213.63116 34.4693 2.996 2.659 2.930 nan nan nan
"SDSS J141436.72+464838.2" 213.65305 46.8106 2.350 2.307 2.295 nan nan nan
"SDSS J141513.99+365412.2" 213.80833 36.9034 2.915 2.527 2.851 nan nan nan
"SDSS J141521.04+035354.5" 213.83767 3.8985 3.243 2.384 3.173 nan nan nan
"FBQS J141528.4+370621" 213.86861 37.1059 2.370 2.307 2.315 nan nan nan
"SDSS J141546.88+465342.4" 213.94535 46.8951 3.267 2.537 3.197 nan nan nan
"SDSS J141552.49+125730.8" 213.96873 12.9586 2.444 2.307 2.388 nan nan nan
"SDSS J141555.35+424158.8" 213.98064 42.6997 2.585 2.315 2.526 nan nan nan
"SDSS J141607.28+383153.6" 214.03037 38.5316 3.524 3.264 3.450 nan nan nan
"SDSS J141608.39+181144.0" 214.03497 18.1956 3.593 2.266 3.518 2.6635 19.70 0.15
"SDSS J141608.43+064431.8" 214.03517 6.7422 3.148 2.307 3.080 nan nan nan
"SDSS J141610.25+494730.4" 214.04273 49.7918 3.107 2.704 3.040 nan nan nan
"SDSS J141618.64+410656.8" 214.07770 41.1158 2.380 2.314 2.325 nan nan nan
"SDSS J141624.12+623019.3" 214.10050 62.5054 3.075 2.368 3.008 nan nan nan
"SDSS J141631.70+025309.8" 214.13211 2.8861 2.468 2.307 2.411 nan nan nan
"SDSS J141633.37+074513.7" 214.13906 7.7538 2.631 2.317 2.571 nan nan nan
"SDSS J141637.07+135436.1" 214.15450 13.9101 2.378 2.307 2.323 nan nan nan
"SDSS J141657.93+123431.6" 214.24138 12.5755 2.614 2.307 2.555 nan nan nan
"SDSS J141738.53+534251.0" 214.41060 53.7142 2.583 2.307 2.524 nan nan nan
"SDSS J141744.05+044948.1" 214.43355 4.8301 2.659 2.322 2.599 nan nan nan
"SDSS J141802.90+501656.4" 214.51211 50.2824 2.453 2.314 2.396 nan nan nan
"[HB89] 1415+093" 214.53643 9.1272 2.510 2.307 2.452 nan nan nan
"SDSS J141811.40-021724.0" 214.54752 -2.2900 3.332 2.631 3.261 nan nan nan
"SDSS J141812.81+453132.1" 214.55339 45.5256 2.599 2.307 2.540 nan nan nan
"SDSS J141815.63+351204.5" 214.56514 35.2012 3.125 3.081 3.057 nan nan nan
"SDSS J141817.90+033727.3" 214.57462 3.6243 2.393 2.307 2.337 nan nan nan
"SDSS J141819.22+044135.0" 214.58009 4.6931 2.500 2.307 2.443 nan nan nan
"SDSS J141822.89+585806.4" 214.59545 58.9684 2.785 2.398 2.723 nan nan nan
"SDSS J141827.31+553631.1" 214.61384 55.6086 3.668 2.690 3.591 nan nan nan
"SDSS J141830.86+612500.5" 214.62863 61.4168 3.218 2.478 3.149 nan nan nan
"SDSS J141831.70+444937.5" 214.63210 44.8271 4.323 2.974 4.236 nan nan nan
"SDSS J141831.72+065711.2" 214.63219 6.9531 2.401 2.307 2.345 nan nan nan
"SDSS J141837.13+441503.5" 214.65475 44.2510 2.932 2.307 2.867 nan nan nan
"SDSS J141849.09+123144.6" 214.70455 12.5291 3.200 3.040 3.131 nan nan nan
"SDSS J141857.11+635524.4" 214.73803 63.9235 3.116 2.479 3.048 nan nan nan
"SDSS J141904.08+495033.1" 214.76703 49.8426 2.997 2.308 2.931 nan nan nan
"SDSS J141914.18-015012.6" 214.80912 -1.8369 4.590 3.717 4.497 nan nan nan
"SDSS J141919.45+574513.9" 214.83106 57.7539 3.339 2.673 3.268 2.9782 20.25 0.20
"SDSS J141925.48+074953.5" 214.85618 7.8315 2.382 2.307 2.327 nan nan nan
"SDSS J141950.54+082948.2" 214.96062 8.4967 3.034 2.307 2.968 nan nan nan
"SDSS J141956.80+423630.3" 214.98669 42.6084 2.341 2.307 2.286 nan nan nan
"SDSS J142007.73+484843.2" 215.03221 48.8120 3.252 2.581 3.182 nan nan nan
"SDSS J142008.21+463126.2" 215.03423 46.5240 3.206 2.836 3.137 nan nan nan
"SDSS J142014.98+404252.4" 215.06246 40.7146 3.860 3.367 3.780 3.5623 20.05 0.20
"SDSS J142024.68+140122.1" 215.10284 14.0228 2.392 2.307 2.336 nan nan nan
"SDSS J142025.75+615510.0" 215.10731 61.9194 4.448 3.597 4.357 4.1140 20.60 0.20
"SDSS J142028.83+054425.3" 215.12016 5.7404 2.430 2.307 2.374 nan nan nan
"SDSS J142030.09+344127.2" 215.12539 34.6909 3.975 3.192 3.893 nan nan nan
"SDSS J142033.15-020551.9" 215.13815 -2.0978 3.307 2.566 3.236 nan nan nan
"SDSS J142033.25-003233.3" 215.13858 -0.5426 2.682 2.315 2.622 nan nan nan
"SDSS J142034.42+064358.8" 215.14344 6.7330 3.397 2.946 3.325 3.2853 20.05 0.20
"SDSS J142036.06+471432.4" 215.15029 47.2424 3.233 2.481 3.164 nan nan nan
"SDSS J142045.34+084332.0" 215.18895 8.7256 3.235 2.801 3.166 nan nan nan
"SDSS J142103.83+343332.0" 215.26596 34.5589 4.815 4.242 4.720 nan nan nan
"PKS B1418-064" 215.28232 -6.7323 3.688 2.356 3.611 2.7525 19.50 0.15
nan nan nan nan nan nan 3.4490 20.30 0.15
"SDSS J142120.80+394720.4" 215.33673 39.7890 3.035 2.397 2.969 nan nan nan
"SDSS J142123.97+463318.0" 215.34996 46.5550 3.365 2.307 3.293 nan nan nan
"SDSS J142129.39+522752.0" 215.37248 52.4644 3.205 2.339 3.136 nan nan nan
"SDSS J142141.51+133722.7" 215.42300 13.6230 2.989 2.366 2.924 nan nan nan
"SDSS J142144.98+351315.4" 215.43745 35.2210 4.599 3.724 4.506 nan nan nan
"SDSS J142158.70+061654.1" 215.49463 6.2817 3.891 2.988 3.811 nan nan nan
"SDSS J142200.93+074028.9" 215.50388 7.6747 2.526 2.334 2.468 nan nan nan
"SDSS J142203.06+134018.1" 215.51277 13.6717 3.772 2.684 3.694 3.1484 20.20 0.20
"SDSS J142209.11+005436.2" 215.53798 0.9101 3.671 2.691 3.594 nan nan nan
"SDSS J142216.59+073730.4" 215.56915 7.6251 3.234 2.575 3.165 nan nan nan
"SDSS J142225.66+121900.4" 215.60696 12.3168 3.046 2.707 2.980 nan nan nan
"SDSS J142231.09+091954.2" 215.62958 9.3317 3.548 2.746 3.473 3.3710 20.10 0.20
"SDSS J142233.84+462034.5" 215.64104 46.3429 3.321 2.923 3.250 nan nan nan
"SDSS J142239.87+420220.3" 215.66618 42.0390 3.236 2.948 3.167 nan nan nan
"SDSS J142241.39+541715.3" 215.67246 54.2876 2.660 2.307 2.600 nan nan nan
"SDSS J142241.42+391815.4" 215.67275 39.3044 3.505 2.756 3.431 nan nan nan
"SDSS J142242.13+461310.2" 215.67557 46.2195 3.727 2.569 3.649 2.9023 21.10 0.15
"SDSS J142243.02+441721.2" 215.67927 44.2893 3.545 2.526 3.470 3.3621 20.50 0.15
"SDSS J142244.45+382330.6" 215.68521 38.3919 3.728 3.259 3.650 nan nan nan
"SDSS J142253.02+235534.4" 215.72095 23.9262 2.961 2.307 2.896 nan nan nan
"SDSS J142257.66+375807.3" 215.74029 37.9687 3.181 3.002 3.112 nan nan nan
"SDSS J142259.77+380523.5" 215.74907 38.0899 2.361 2.307 2.306 nan nan nan
"SDSS J142301.64+075803.7" 215.75685 7.9677 3.218 2.899 3.149 2.9076 20.15 0.20
"SDSS J142306.46+590420.2" 215.77694 59.0723 3.221 2.512 3.152 nan nan nan
"SDSS J142325.92+130300.6" 215.85801 13.0502 5.048 4.103 4.947 nan nan nan
"SDSS J142328.65+481801.2" 215.86942 48.3004 3.007 2.340 2.941 nan nan nan
"SDSS J142329.50+402412.9" 215.87296 40.4036 3.054 2.429 2.987 nan nan nan
"SDSS J142329.98+004138.4" 215.87492 0.6940 3.779 2.977 3.701 nan nan nan
"SDSS J142333.40+455051.2" 215.88919 45.8476 3.283 2.537 3.213 nan nan nan
"SDSS J142338.57+052834.0" 215.91075 5.4761 3.790 2.958 3.711 nan nan nan
"SDSS J142340.27+331435.8" 215.91782 33.2433 2.875 2.307 2.811 nan nan nan
"SDSS J142346.63+564143.9" 215.94431 56.6955 3.060 2.357 2.993 nan nan nan
"SDSS J142346.90+563444.8" 215.94544 56.5791 3.190 2.479 3.121 3.0224 20.30 0.15
"SDSS J142347.22+613848.3" 215.94677 61.6468 2.897 2.307 2.833 2.6071 20.95 0.15
nan nan nan nan nan nan 2.7148 20.80 0.15
"SDSS J142352.24+404604.4" 215.96768 40.7679 3.342 2.898 3.271 nan nan nan
"SDSS J142355.40+460733.6" 215.98086 46.1260 3.202 2.836 3.133 nan nan nan
"SDSS J142357.35+371642.2" 215.98898 37.2784 3.396 2.507 3.324 3.0224 20.05 0.20
"SDSS J142359.69-022933.8" 215.99874 -2.4927 3.679 3.216 3.602 nan nan nan
"SDSS J142403.82+091351.7" 216.01595 9.2311 2.872 2.307 2.808 2.3211 20.20 0.20
"SDSS J142430.13+361036.0" 216.12557 36.1767 2.445 2.307 2.388 nan nan nan
"SDSS J142440.39+515527.3" 216.16831 51.9243 3.922 3.435 3.841 nan nan nan
"SDSS J142446.29+054717.3" 216.19291 5.7881 2.394 2.307 2.338 2.3078 20.40 0.15
"SDSS J142451.40+574540.6" 216.21424 57.7613 2.806 2.499 2.744 nan nan nan
"SDSS J142502.12+233437.9" 216.25887 23.5772 3.612 2.447 3.536 3.1868 21.00 0.15
"SDSS J142514.69+434909.4" 216.31123 43.8193 2.585 2.307 2.526 nan nan nan
"SDSS J142522.79+394337.9" 216.34510 39.7273 3.359 2.628 3.287 nan nan nan
"SDSS J142526.09+082718.4" 216.35875 8.4551 4.955 4.025 4.856 nan nan nan
"SDSS J142537.71+545834.2" 216.40713 54.9762 3.373 3.042 3.301 nan nan nan
"SDSS J142539.09+453504.0" 216.41291 45.5845 4.028 3.606 3.946 nan nan nan
"SBS 1424+543" 216.43052 54.1054 3.248 2.307 3.178 nan nan nan
"SDSS J142545.42+491654.0" 216.43929 49.2817 4.227 3.753 4.141 nan nan nan
"SDSS J142555.22+373900.7" 216.48011 37.6502 2.731 2.349 2.670 nan nan nan
"SDSS J142613.05+535129.1" 216.55442 53.8581 3.235 2.375 3.166 nan nan nan
"SDSS J142618.25+053439.2" 216.57608 5.5776 3.035 2.636 2.969 nan nan nan
"SDSS J142619.76+025949.7" 216.58237 2.9971 2.894 2.630 2.830 nan nan nan
"SDSS J142623.15+351154.9" 216.59649 35.1986 3.477 3.176 3.404 nan nan nan
"SDSS J142644.91+042653.4" 216.68713 4.4482 2.622 2.307 2.563 nan nan nan
"SDSS J142647.80+002739.9" 216.69920 0.4611 3.713 3.246 3.636 nan nan nan
"SDSS J142651.02+380906.1" 216.71259 38.1517 3.009 2.449 2.943 nan nan nan
"SDSS J142656.04+394604.8" 216.73351 39.7680 2.459 2.307 2.402 nan nan nan
"SBS 1425+606" 216.73407 60.4308 3.192 2.307 3.123 2.8267 20.30 0.10
"SDSS J142704.23-030745.6" 216.76765 -3.1294 3.320 2.994 3.249 nan nan nan
"SDSS J142704.63+065410.6" 216.76931 6.9030 3.175 2.332 3.107 nan nan nan
"SDSS J142705.86+330817.9" 216.77443 33.1383 4.703 3.812 4.608 4.0930 20.30 0.20
"SDSS J142709.41+342847.7" 216.78921 34.4799 3.172 2.810 3.104 nan nan nan
"SDSS J142709.81+001450.2" 216.79090 0.2473 2.908 2.307 2.844 nan nan nan
"SDSS J142714.57+465913.7" 216.81072 46.9872 3.206 2.487 3.137 nan nan nan
"SDSS J142715.33-012631.2" 216.81389 -1.4420 2.521 2.307 2.463 nan nan nan
"SDSS J142727.98+461914.2" 216.86661 46.3206 3.205 2.440 3.136 2.6256 20.50 0.20
"SDSS J142743.12+123440.0" 216.92969 12.5778 2.415 2.310 2.359 nan nan nan
"SDSS J142745.71+550410.2" 216.94047 55.0695 3.155 2.886 3.087 nan nan nan
"SDSS J142746.83+441718.8" 216.94514 44.2886 2.498 2.307 2.441 nan nan nan
"SDSS J142749.56-012941.3" 216.95652 -1.4948 3.434 2.699 3.361 3.0018 20.35 0.15
"SDSS J142755.85-002951.0" 216.98273 -0.4975 3.365 2.331 3.293 nan nan nan
"SDSS J142836.58+065647.1" 217.15244 6.9464 3.034 2.307 2.968 nan nan nan
"SDSS J142840.38-012755.2" 217.16827 -1.4653 2.603 2.307 2.544 nan nan nan
"SDSS J142848.50+504710.2" 217.20211 50.7862 3.374 2.960 3.302 2.9872 20.60 0.20
"SDSS J142858.01+344149.9" 217.24172 34.6972 3.076 2.725 3.009 nan nan nan
"SDSS J142903.03-014519.3" 217.26264 -1.7554 3.399 2.471 3.327 nan nan nan
"SDSS J142915.19+343820.3" 217.31332 34.6390 2.351 2.307 2.296 nan nan nan
"SDSS J142921.86+320624.6" 217.34114 32.1068 3.097 2.307 3.030 2.4370 20.20 0.20
"SDSS J142933.00+631412.4" 217.38755 63.2368 2.753 2.678 2.691 nan nan nan
"SDSS J142938.90+644826.5" 217.41216 64.8074 2.533 2.438 2.475 nan nan nan
"SDSS J142946.07+121612.8" 217.44199 12.2702 3.197 2.768 3.128 nan nan nan
"SDSS J142947.70+114316.7" 217.44878 11.7213 2.408 2.307 2.352 nan nan nan
"SDSS J142951.86+631631.9" 217.46614 63.2755 2.404 2.307 2.348 nan nan nan
"SDSS J142954.00+450335.3" 217.47501 45.0598 2.433 2.307 2.377 nan nan nan
"SDSS J142957.09-011757.1" 217.48790 -1.2992 3.111 2.925 3.044 nan nan nan
"SDSS J143002.55+565647.5" 217.51071 56.9466 2.526 2.307 2.468 nan nan nan
"SDSS J143005.32+451042.2" 217.52220 45.1784 3.108 2.368 3.041 2.7525 20.10 0.20
"SDSS J143007.33+483052.9" 217.53063 48.5147 3.987 3.516 3.905 nan nan nan
"SDSS J143009.54+550535.0" 217.53980 55.0931 3.722 3.367 3.645 nan nan nan
"SDSS J143012.35+430333.0" 217.55150 43.0592 2.736 2.353 2.675 nan nan nan
"SDSS J143031.61+282831.5" 217.63176 28.4754 4.306 2.811 4.219 nan nan nan
"LBQS 1428+0202" 217.67016 1.8278 2.110 1.634 2.059 nan nan nan
"SDSS J143044.40+560627.3" 217.68504 56.1076 3.288 2.909 3.218 nan nan nan
"SDSS J143048.84+481102.7" 217.70350 48.1841 2.499 2.334 2.442 nan nan nan
"SDSS J143049.38+651050.5" 217.70585 65.1807 2.743 2.359 2.682 nan nan nan
"SDSS J143051.26+071833.2" 217.71360 7.3092 3.123 2.715 3.055 nan nan nan
"SDSS J143052.63+094654.8" 217.71933 9.7819 2.587 2.525 2.528 nan nan nan
"SDSS J143057.15+625113.0" 217.73821 62.8536 2.509 2.307 2.451 nan nan nan
"SDSS J143108.97+381000.7" 217.78738 38.1669 3.211 2.341 3.142 nan nan nan
"SDSS J143111.46+334230.2" 217.79779 33.7084 2.343 2.307 2.288 nan nan nan
"SDSS J143118.10+572428.6" 217.82546 57.4079 3.231 2.347 3.162 nan nan nan
"SDSS J143119.22+521242.2" 217.83012 52.2117 2.556 2.488 2.498 nan nan nan
"SDSS J143133.97+460132.2" 217.89159 46.0256 2.639 2.326 2.579 nan nan nan
"SDSS J143147.40+124519.5" 217.94753 12.7554 2.362 2.307 2.307 nan nan nan
"SDSS J143153.23+531400.3" 217.97182 53.2334 2.615 2.307 2.556 nan nan nan
"SDSS J143157.92+121722.1" 217.99134 12.2895 3.424 2.510 3.351 nan nan nan
"SDSS J143159.30-015609.3" 217.99709 -1.9359 3.325 2.356 3.254 nan nan nan
"SDSS J143211.03+480210.5" 218.04599 48.0363 2.458 2.307 2.401 nan nan nan
"[HB89] 1429+118" 218.05360 11.6648 2.990 2.307 2.925 nan nan nan
"SDSS J143222.86+423350.0" 218.09527 42.5639 2.787 2.400 2.725 nan nan nan
"SDSS J143224.77+394024.4" 218.10321 39.6735 4.292 3.105 4.205 3.2740 21.00 0.15
"LBQS 1429-0053" 218.12190 -1.1045 2.080 1.719 2.029 nan nan nan
"SDSS J143231.97+395042.8" 218.13324 39.8452 3.055 2.654 2.988 nan nan nan
"SDSS J143232.70+401153.7" 218.13627 40.1983 2.996 2.399 2.930 2.6566 20.45 0.15
"SDSS J143236.18+234914.4" 218.15076 23.8207 2.945 2.325 2.880 2.8115 20.40 0.15
"SDSS J143239.76+031153.5" 218.16570 3.1982 2.513 2.328 2.455 nan nan nan
"SDSS J143244.93+525150.4" 218.18724 52.8640 3.094 2.689 3.027 nan nan nan
"SDSS J143245.60+231122.1" 218.19002 23.1895 2.507 2.307 2.449 nan nan nan
"SDSS J143247.06+462154.0" 218.19613 46.3650 3.357 2.664 3.286 nan nan nan
"SDSS J143248.81+501048.7" 218.20338 50.1802 2.464 2.307 2.407 nan nan nan
"SDSS J143254.86+405335.5" 218.22862 40.8932 3.279 3.115 3.209 nan nan nan
"SDSS J143256.63+494844.1" 218.23598 49.8123 2.543 2.307 2.485 nan nan nan
"SDSS J143300.89+103027.7" 218.25372 10.5077 4.141 3.327 4.057 nan nan nan
"SDSS J143302.89+043343.7" 218.26205 4.5621 3.201 2.557 3.132 nan nan nan
"SDSS J143304.34+640214.8" 218.26809 64.0375 3.775 3.302 3.697 nan nan nan
"SDSS J143306.61+404628.0" 218.27757 40.7745 2.458 2.307 2.401 nan nan nan
"SDSS J143307.40+003319.0" 218.28085 0.5553 2.743 2.359 2.682 nan nan nan
"SDSS J143310.60+604055.2" 218.29422 60.6820 3.759 2.832 3.681 nan nan nan
"SDSS J143318.83-013744.5" 218.32849 -1.6291 3.955 3.086 3.874 nan nan nan
"SDSS J143319.52+492954.3" 218.33136 49.4984 3.576 2.564 3.501 2.9111 21.60 0.15
"SDSS J143327.40+482354.1" 218.36418 48.3984 3.924 2.763 3.843 3.2129 20.15 0.20
"SDSS J143352.21+022713.9" 218.46754 2.4539 4.729 3.834 4.633 nan nan nan
"SDSS J143355.02+503832.4" 218.47929 50.6424 2.471 2.307 2.414 2.3567 20.30 0.15
"SDSS J143359.69+550425.3" 218.49875 55.0737 3.265 2.618 3.195 nan nan nan
"SDSS J143402.92+484400.9" 218.51220 48.7336 3.707 3.225 3.630 nan nan nan
"SDSS J143406.28+440741.8" 218.52617 44.1283 3.067 2.404 3.000 nan nan nan
"SDSS J143408.31+232229.9" 218.53464 23.3750 3.970 3.171 3.888 3.4111 20.70 0.20
nan nan nan nan nan nan 3.6719 20.25 0.20
"SDSS J143415.64+601037.7" 218.56522 60.1772 2.490 2.307 2.433 nan nan nan
"SDSS J143428.02+442924.6" 218.61677 44.4902 2.498 2.307 2.441 nan nan nan
"SDSS J143428.62+453627.5" 218.61930 45.6077 2.648 2.307 2.588 nan nan nan
"SDSS J143431.21+062736.7" 218.63008 6.4602 3.344 2.611 3.273 3.0642 20.15 0.20
"SDSS J143433.77+402758.4" 218.64073 40.4662 2.977 2.324 2.912 nan nan nan
"SDSS J143440.93+584305.7" 218.67060 58.7183 3.342 3.226 3.271 nan nan nan
"SDSS J143443.11-021113.8" 218.67964 -2.1872 3.650 2.635 3.574 nan nan nan
"SDSS J143447.89+422048.0" 218.69957 42.3467 3.206 2.375 3.137 nan nan nan
"SDSS J143449.63+594556.6" 218.70681 59.7658 2.906 2.307 2.842 nan nan nan
"SDSS J143450.08+621158.9" 218.70869 62.1997 4.027 3.155 3.945 nan nan nan
"SDSS J143455.38+035030.8" 218.73076 3.8419 2.853 2.307 2.790 nan nan nan
"SDSS J143500.46+050614.5" 218.75192 5.1040 2.483 2.307 2.426 nan nan nan
"SBS 1433+542" 218.75225 53.9983 2.636 2.307 2.576 2.3428 21.05 0.10
"SDSS J143502.84-013411.1" 218.76186 -1.5698 3.220 2.356 3.151 nan nan nan
"SDSS J143506.16+240144.8" 218.77570 24.0291 2.810 2.433 2.747 nan nan nan
"SDSS J143506.45+335526.0" 218.77689 33.9239 3.940 2.900 3.859 nan nan nan
"SDSS J143523.42+305721.9" 218.84761 30.9561 4.350 2.942 4.262 3.2670 20.05 0.10
nan nan nan nan nan nan 3.5160 20.20 0.10
nan nan nan nan nan nan 3.7780 19.85 0.10
"SDSS J143534.64+032529.5" 218.89436 3.4249 2.862 2.496 2.799 nan nan nan
"SDSS J143536.83+010956.8" 218.90347 1.1658 2.971 2.323 2.906 nan nan nan
"SDSS J143537.40+405649.0" 218.90587 40.9470 3.137 2.359 3.069 nan nan nan
"LBQS 1433+0223" 218.91544 2.1791 2.140 1.634 2.088 nan nan nan
"SDSS J143543.71+342906.4" 218.93217 34.4851 2.547 2.307 2.489 nan nan nan
"SDSS J143545.62+115345.7" 218.94013 11.8960 2.442 2.307 2.386 nan nan nan
"SDSS J143551.83+434132.4" 218.96599 43.6923 3.189 2.499 3.120 nan nan nan
"SDSS J143557.16+490518.3" 218.98820 49.0884 3.923 3.130 3.842 nan nan nan
"SDSS J143605.00+213239.2" 219.02087 21.5442 5.227 4.254 5.123 4.5260 20.60 0.20
"SDSS J143620.40+330746.8" 219.08503 33.1297 3.209 2.781 3.140 3.1113 20.25 0.20
"SDSS J143621.28+484607.4" 219.08868 48.7687 2.395 2.307 2.339 nan nan nan
"LBQS 1433-0025" 219.11859 -0.6445 2.040 1.634 1.990 nan nan nan
"SDSS J143629.94+063508.0" 219.12477 6.5856 4.828 3.917 4.731 nan nan nan
"SDSS J143707.56+042817.0" 219.28152 4.4714 2.859 2.320 2.796 nan nan nan
"SDSS J143708.07+062735.9" 219.28364 6.4600 3.778 2.729 3.700 nan nan nan
"SDSS J143718.08+051800.5" 219.32538 5.3002 2.907 2.507 2.843 nan nan nan
"SDSS J143734.45+603858.1" 219.39356 60.6495 2.535 2.316 2.477 nan nan nan
"SDSS J143740.08+342619.0" 219.41704 34.4386 3.030 2.632 2.964 nan nan nan
"SDSS J143745.77+401203.6" 219.44076 40.2010 3.080 2.928 3.013 nan nan nan
"SDSS J143751.82+232313.3" 219.46594 23.3870 5.320 4.332 5.215 4.8000 21.10 0.20
"SDSS J143755.26+071257.6" 219.48025 7.2160 2.356 2.307 2.301 nan nan nan
"SDSS J143819.76-000241.0" 219.58235 -0.0447 2.850 2.307 2.787 nan nan nan
"SDSS J143820.46+541639.0" 219.58529 54.2775 2.536 2.399 2.478 nan nan nan
"SDSS J143827.56+344210.0" 219.61487 34.7028 3.648 2.667 3.572 nan nan nan
"SDSS J143828.50+441812.0" 219.61877 44.3034 2.100 1.769 2.049 nan nan nan
"SDSS J143832.29+481815.4" 219.63457 48.3043 3.828 2.864 3.749 3.5559 20.35 0.20
"SDSS J143835.95+431459.2" 219.64983 43.2498 4.686 3.798 4.591 4.4000 20.80 0.20
"SDSS J143840.20+543752.4" 219.66752 54.6312 3.157 3.001 3.089 nan nan nan
"SDSS J143850.48+055622.6" 219.71038 5.9396 4.437 3.587 4.346 nan nan nan
"SDSS J143900.33+055228.9" 219.75142 5.8747 3.346 2.666 3.275 nan nan nan
"SDSS J143901.35+504241.0" 219.75566 50.7114 2.642 2.307 2.582 nan nan nan
"SDSS J143903.98+523836.2" 219.76662 52.6434 2.467 2.307 2.410 nan nan nan
"SDSS J143912.04+111740.5" 219.80018 11.2946 2.583 2.313 2.524 2.4184 20.00 0.20
"SDSS J143914.73+384401.9" 219.81143 38.7339 3.065 2.325 2.998 nan nan nan
"SDSS J143917.17+095838.8" 219.82158 9.9775 2.993 2.628 2.927 nan nan nan
"SDSS J143926.32+115528.4" 219.85969 11.9246 3.043 2.397 2.977 nan nan nan
"SDSS J143931.00+013701.1" 219.87918 1.6170 2.522 2.307 2.464 nan nan nan
"SDSS J143931.17+470317.7" 219.87990 47.0549 2.431 2.307 2.375 nan nan nan
"SDSS J143943.05+491214.4" 219.92942 49.2040 3.072 2.307 3.005 nan nan nan
"SDSS J143944.38+405534.6" 219.93498 40.9263 3.692 2.731 3.615 nan nan nan
"SDSS J143948.06+042112.8" 219.95029 4.3536 2.857 2.307 2.794 nan nan nan
"SDSS J143952.59+415051.6" 219.96917 41.8477 3.711 2.882 3.634 nan nan nan
"SDSS J143954.64+334658.9" 219.97769 33.7831 3.425 2.481 3.352 nan nan nan
"SDSS J144014.66+472528.0" 220.06109 47.4245 2.704 2.525 2.643 nan nan nan
"SDSS J144032.04+403932.9" 220.13352 40.6592 2.876 2.495 2.812 2.5982 21.40 0.15
"SDSS J144033.05+104304.1" 220.13773 10.7178 2.968 2.656 2.903 nan nan nan
"SDSS J144038.37+621511.5" 220.15991 62.2532 2.988 2.380 2.923 2.7882 20.35 0.15
"SDSS J144039.54+404730.7" 220.16476 40.7919 3.213 2.307 3.144 nan nan nan
"SDSS J144046.51+512654.3" 220.19382 51.4484 3.692 2.853 3.615 3.4976 20.00 0.20
"SDSS J144051.89+063709.6" 220.21623 6.6193 3.386 2.495 3.314 2.5090 21.35 0.20
nan nan nan nan nan nan 2.8229 20.30 0.20
"SDSS J144055.55+091607.4" 220.23149 9.2687 2.365 2.307 2.310 nan nan nan
"SDSS J144059.63+420404.1" 220.24846 42.0678 3.027 2.846 2.961 nan nan nan
"SDSS J144101.18+555222.9" 220.25496 55.8731 3.457 2.588 3.384 2.9052 20.30 0.20
nan nan nan nan nan nan 2.9379 20.95 0.20
nan nan nan nan nan nan 3.2032 20.60 0.15
"SDSS J144102.20+474611.9" 220.25921 47.7700 3.753 3.282 3.675 nan nan nan
"SDSS J144105.32+581408.9" 220.27217 58.2358 3.309 2.543 3.238 nan nan nan
"SDSS J144106.07+481109.8" 220.27531 48.1861 3.018 2.325 2.952 nan nan nan
"SDSS J144112.80+585839.8" 220.30338 58.9777 2.899 2.307 2.835 nan nan nan
"SDSS J144113.27-013745.3" 220.30531 -1.6293 2.708 2.449 2.647 nan nan nan
"SDSS J144114.64+345605.1" 220.31101 34.9348 3.047 2.477 2.981 nan nan nan
"SDSS J144117.46+035910.5" 220.32276 3.9863 4.289 3.050 4.202 nan nan nan
"SDSS J144127.65+475048.7" 220.36525 47.8469 3.198 2.384 3.129 nan nan nan
"SDSS J144144.76+472003.1" 220.43652 47.3342 3.627 2.658 3.551 3.3746 20.35 0.20
"SDSS J144147.52+541538.1" 220.44803 54.2606 3.467 2.720 3.394 3.3305 20.35 0.15
"SDSS J144153.51+454246.5" 220.47304 45.7129 3.037 2.647 2.971 2.7925 20.45 0.20
"LBQS 1439+0047" 220.50749 0.5802 1.860 1.649 1.813 nan nan nan
"SDSS J144204.05+042602.4" 220.51691 4.4340 2.510 2.307 2.452 2.3937 20.85 0.20
"SDSS J144204.90+470145.3" 220.52043 47.0293 3.820 3.329 3.741 3.6152 20.80 0.20
"SDSS J144213.09+391856.0" 220.55457 39.3156 3.627 2.597 3.551 nan nan nan
"SDSS J144217.82+464809.6" 220.57428 46.8027 2.614 2.307 2.555 nan nan nan
"SDSS J144218.09+484101.8" 220.57540 48.6839 2.419 2.307 2.363 nan nan nan
"SDSS J144225.30+625600.9" 220.60543 62.9336 3.246 2.400 3.176 3.0624 20.35 0.15
"SDSS J144228.49+470604.6" 220.61872 47.1013 2.473 2.307 2.416 nan nan nan
"SDSS J144234.85+442833.5" 220.64522 44.4760 3.582 2.817 3.507 2.9148 20.90 0.20
"SDSS J144237.42+304921.4" 220.65595 30.8226 4.794 4.713 4.699 nan nan nan
"SDSS J144239.55+020418.9" 220.66480 2.0719 2.821 2.430 2.758 nan nan nan
"SDSS J144241.74+100533.9" 220.67395 10.0928 2.889 2.307 2.825 nan nan nan
"SDSS J144250.12+092001.5" 220.70884 9.3338 3.532 1.780 3.458 nan nan nan
"SDSS J144258.86+423206.4" 220.74531 42.5351 3.622 2.927 3.546 nan nan nan
"LBQS 1440-0024" 220.74962 -0.6236 1.810 1.634 1.764 nan nan nan
"SDSS J144306.66+563112.7" 220.77786 56.5202 2.463 2.307 2.406 nan nan nan
"SDSS J144311.58+354646.3" 220.79829 35.7796 2.942 2.307 2.877 nan nan nan
"SDSS J144319.63+011917.1" 220.83185 1.3214 2.694 2.500 2.633 nan nan nan
"SDSS J144324.20+381319.8" 220.85087 38.2222 4.007 3.520 3.925 nan nan nan
"SDSS J144331.17+272436.7" 220.87988 27.4102 4.406 3.095 4.317 4.2230 20.90 0.15
"SDSS J144335.15+334859.8" 220.89650 33.8166 3.637 2.639 3.561 nan nan nan
"SDSS J144340.69+585653.2" 220.91960 58.9481 4.278 3.756 4.191 nan nan nan
"SDSS J144346.26+564545.9" 220.94279 56.7627 2.732 2.503 2.671 nan nan nan
"SDSS J144346.67+462509.2" 220.94454 46.4192 2.373 2.333 2.318 nan nan nan
"SDSS J144404.61+345735.3" 221.01925 34.9598 3.386 2.965 3.314 nan nan nan
"SDSS J144404.86+375714.6" 221.02027 37.9541 3.358 2.474 3.287 3.2334 20.10 0.20
"SDSS J144407.63-010152.7" 221.03180 -1.0313 4.530 3.666 4.438 nan nan nan
"SDSS J144418.22+350022.8" 221.07592 35.0063 2.976 2.880 2.911 nan nan nan
"SDSS J144420.79+380000.5" 221.08664 38.0002 4.303 3.292 4.216 3.7630 20.55 0.25
nan nan nan nan nan nan 3.9432 20.70 0.20
"SDSS J1444-0123" 221.11931 -1.3956 4.179 3.315 4.094 nan nan nan
"SDSS J144429.39+124906.6" 221.12248 12.8185 2.996 2.600 2.930 nan nan nan
"SDSS J144436.68+105549.8" 221.15286 10.9305 3.236 2.828 3.167 nan nan nan
"SDSS J144436.92+042904.1" 221.15387 4.4845 2.397 2.307 2.341 nan nan nan
"SDSS J144447.14+413940.2" 221.19644 41.6612 3.145 2.942 3.077 nan nan nan
"SDSS J144448.37+382248.5" 221.20159 38.3802 2.438 2.356 2.382 nan nan nan
"SDSS J144452.44+052758.6" 221.21852 5.4663 3.419 3.000 3.347 nan nan nan
"SDSS J144452.77+505403.0" 221.21992 50.9008 3.372 2.413 3.300 nan nan nan
"SDSS J144456.24+474455.2" 221.23441 47.7487 2.467 2.307 2.410 nan nan nan
"SDSS J144456.56+113512.2" 221.23571 11.5868 3.379 2.613 3.307 2.6737 21.15 0.20
"SDSS J144504.58+405848.3" 221.26915 40.9801 3.142 2.751 3.074 2.8822 20.90 0.25
"SDSS J144516.46+095836.0" 221.31860 9.9767 3.562 1.600 3.487 nan nan nan
"SDSS J144524.49+070932.1" 221.35206 7.1589 3.045 2.307 2.979 nan nan nan
"SDSS J144542.75+490248.9" 221.42817 49.0469 3.876 2.661 3.796 3.0495 20.65 0.15
"SDSS J144544.90+373328.9" 221.43711 37.5581 2.956 2.307 2.891 nan nan nan
"SDSS J144549.95+003047.1" 221.45813 0.5131 2.691 2.549 2.630 nan nan nan
"SDSS J144553.60+395124.8" 221.47336 39.8569 2.669 2.383 2.609 nan nan nan
"SDSS J144554.08+052438.0" 221.47535 5.4106 2.558 2.413 2.500 nan nan nan
"SDSS J144559.71+372317.1" 221.49880 37.3881 3.741 2.949 3.663 nan nan nan
"SDSS J144606.64+070200.1" 221.52768 7.0334 2.500 2.307 2.443 nan nan nan
"SDSS J144609.35-021700.8" 221.53897 -2.2836 3.563 2.916 3.488 nan nan nan
"SDSS J144612.33+113409.3" 221.55139 11.5693 3.257 2.937 3.187 nan nan nan
"SDSS J144617.35-010131.1" 221.57232 -1.0253 4.147 3.058 4.063 3.7098 20.30 0.20
"SDSS J144622.54+111810.7" 221.59396 11.3030 3.266 2.554 3.196 nan nan nan
"SDSS J144622.99+434308.7" 221.59586 43.7191 3.169 2.342 3.101 nan nan nan
"SDSS J144631.99+441812.6" 221.63333 44.3035 3.096 3.015 3.029 nan nan nan
"SDSS J144634.35+012019.9" 221.64316 1.3389 3.201 2.432 3.132 nan nan nan
"SDSS J144644.75+342610.2" 221.68647 34.4362 3.001 2.307 2.935 2.4090 20.10 0.20
"SDSS J144651.04+400436.0" 221.71268 40.0767 2.528 2.307 2.470 2.3966 20.20 0.20
"LBQS 1444+0126" 221.72104 1.2322 2.210 1.717 2.157 nan nan nan
"SDSS J144659.83+412935.4" 221.74936 41.4932 2.980 2.307 2.915 2.5702 20.35 0.15
"SDSS J144713.03-012158.5" 221.80435 -1.3663 4.028 3.514 3.946 nan nan nan
"LBQS 1444-0112" 221.82282 -1.4118 2.150 1.651 2.098 nan nan nan
"SDSS J144717.97+040112.4" 221.82490 4.0201 4.580 3.708 4.487 nan nan nan
"SDSS J144724.65+333852.5" 221.85273 33.6479 2.494 2.307 2.437 nan nan nan
"SDSS J144733.46+465723.6" 221.88943 46.9566 3.587 2.782 3.512 nan nan nan
"SDSS J144741.45+510824.7" 221.92276 51.1402 3.513 2.613 3.439 nan nan nan
"SDSS J144742.93-015919.7" 221.92892 -1.9888 3.104 2.749 3.037 nan nan nan
"SDSS J144751.02+412640.3" 221.96263 41.4445 3.092 3.041 3.025 nan nan nan
"SDSS J144752.45+582420.2" 221.96859 58.4057 2.983 2.307 2.918 nan nan nan
"SDSS J144758.43-005055.3" 221.99349 -0.8487 3.836 3.071 3.757 nan nan nan
"SDSS J144805.84+440806.4" 222.02434 44.1351 3.284 2.581 3.214 2.5968 21.25 0.15
"SDSS J144818.61+400830.4" 222.07758 40.1418 3.673 2.694 3.596 nan nan nan
"SDSS J144841.49+484123.8" 222.17295 48.6899 2.484 2.307 2.427 nan nan nan
"SDSS J144844.58+363103.2" 222.18575 36.5176 3.306 3.091 3.235 nan nan nan
"SDSS J144850.34+401234.1" 222.20979 40.2095 3.057 2.900 2.990 nan nan nan
"SDSS J144852.25+105956.7" 222.21774 10.9991 2.997 2.370 2.931 nan nan nan
"SDSS J144853.41+473821.2" 222.22255 47.6392 2.894 2.566 2.830 nan nan nan
"SDSS J144855.25+020448.7" 222.23022 2.0802 2.480 2.319 2.423 nan nan nan
"SDSS J144903.01+633541.8" 222.26259 63.5950 2.380 2.307 2.325 nan nan nan
"SDSS J144907.50-025722.6" 222.28126 -2.9563 3.793 2.815 3.714 nan nan nan
"SDSS J144929.30+124344.0" 222.37209 12.7289 3.220 2.850 3.151 nan nan nan
"SDSS J144934.43+323129.2" 222.39347 32.5248 3.575 2.861 3.500 3.4572 20.75 0.15
"SDSS J144943.54+490730.0" 222.43152 49.1250 2.994 2.585 2.928 nan nan nan
"SDSS J144946.61+442551.6" 222.44423 44.4310 2.444 2.383 2.388 nan nan nan
"SDSS J144954.48+531554.7" 222.47705 53.2652 3.099 2.681 3.032 3.0104 20.35 0.15
"SDSS J145005.38+114248.2" 222.52244 11.7134 3.388 2.495 3.316 3.1540 20.00 0.20
"SDSS J145017.66+340557.0" 222.57362 34.0992 3.116 2.707 3.048 nan nan nan
"SDSS J145019.25-011740.2" 222.58022 -1.2945 3.456 2.750 3.383 3.1901 21.00 0.15
"SDSS J145034.49+411651.6" 222.64374 41.2810 2.974 2.317 2.909 2.5317 20.25 0.20
nan nan nan nan nan nan 2.8450 20.30 0.15
"SDSS J145101.97+060229.7" 222.75824 6.0416 3.666 2.860 3.589 nan nan nan
"SDSS J145107.93+025615.6" 222.78307 2.9377 4.483 3.626 4.392 nan nan nan
"SDSS J145114.31+380628.1" 222.80975 38.1079 2.534 2.388 2.476 nan nan nan
"SDSS J145117.20+020616.9" 222.82169 2.1047 2.859 2.817 2.796 nan nan nan
"SDSS J145120.55+382606.4" 222.83565 38.4351 2.513 2.335 2.455 nan nan nan
"SDSS J145144.43+444019.4" 222.93516 44.6721 3.824 3.053 3.745 nan nan nan
"SDSS J145201.55+410443.9" 223.00649 41.0789 4.118 2.840 4.034 nan nan nan
"SDSS J145214.96+382632.6" 223.06236 38.4424 3.534 2.414 3.460 2.6569 20.40 0.20
"SDSS J145227.20+381701.2" 223.11334 38.2837 3.104 2.684 3.037 nan nan nan
"SDSS J145229.37+595156.3" 223.12242 59.8657 4.029 2.954 3.947 nan nan nan
"SDSS J145232.93+495329.8" 223.13722 49.8916 3.889 3.072 3.809 nan nan nan
"SDSS J145239.17+542808.6" 223.16325 54.4691 2.838 2.307 2.775 nan nan nan
"SDSS J145243.61+015430.7" 223.18177 1.9085 3.908 2.882 3.827 3.2529 21.45 0.15
"SDSS J145247.72+115620.1" 223.19884 11.9389 4.026 3.238 3.944 3.6793 20.15 0.20
"SDSS J145249.77+402654.9" 223.20739 40.4486 2.901 2.307 2.837 nan nan nan
"SDSS J145301.68+502238.0" 223.25703 50.3772 2.400 2.307 2.344 nan nan nan
"SDSS J145312.03+324932.7" 223.30014 32.8258 3.188 2.759 3.119 nan nan nan
"SDSS J145329.52+002357.3" 223.37306 0.3993 2.542 2.307 2.484 2.4440 20.40 0.15
"SDSS J145345.02+502821.8" 223.43762 50.4727 2.525 2.307 2.467 nan nan nan
"SDSS J145350.38+610108.9" 223.45993 61.0192 4.112 3.275 4.028 nan nan nan
"SDSS J145350.48+025252.2" 223.46038 2.8812 2.520 2.307 2.462 nan nan nan
"SDSS J145352.72+561220.0" 223.46970 56.2056 2.745 2.391 2.684 nan nan nan
"SDSS J145353.56+032450.8" 223.47318 3.4141 2.405 2.307 2.349 nan nan nan
"SDSS J145403.78+402603.1" 223.51577 40.4342 3.333 3.175 3.262 nan nan nan
"SDSS J145405.01+002822.8" 223.52091 0.4730 2.653 2.307 2.593 nan nan nan
"SDSS J145408.95+511443.7" 223.53732 51.2455 3.644 2.464 3.568 3.4084 20.50 0.15
"SDSS J145416.81+395501.8" 223.57008 39.9172 2.863 2.490 2.800 nan nan nan
"[HB89] 1451+123" 223.57743 12.1816 3.260 2.158 3.190 2.4780 20.40 0.20
"SDSS J145428.52+571441.3" 223.61885 57.2448 3.241 3.054 3.171 nan nan nan
"SDSS J145429.57+402319.8" 223.62322 40.3889 3.108 2.476 3.041 nan nan nan
"SDSS J145429.65+004121.1" 223.62357 0.6892 2.657 2.307 2.597 2.5644 20.15 0.20
"SDSS J145431.53+585053.0" 223.63140 58.8481 2.646 2.307 2.586 nan nan nan
"SDSS J145437.08+374134.5" 223.65450 37.6929 3.195 2.408 3.126 nan nan nan
"SBS 1453+506" 223.70037 50.4853 2.348 2.307 2.293 nan nan nan
"SDSS J145453.53+032456.8" 223.72307 3.4158 2.367 2.307 2.312 nan nan nan
"SDSS J145455.51-022243.6" 223.73130 -2.3788 2.497 2.309 2.440 nan nan nan
"SDSS J145457.05+590614.4" 223.73772 59.1040 2.455 2.326 2.398 nan nan nan
"SDSS J145512.99+453338.5" 223.80416 45.5607 4.249 3.730 4.163 nan nan nan
"SDSS J145519.13+350901.7" 223.82973 35.1505 3.146 2.763 3.078 nan nan nan
"SDSS J145525.75+373958.2" 223.85731 37.6662 3.744 3.279 3.666 nan nan nan
"SDSS J145525.94+485701.5" 223.85810 48.9504 3.499 2.769 3.425 nan nan nan
"SDSS J145527.92+552647.1" 223.86638 55.4464 4.260 3.205 4.174 nan nan nan
"SDSS J145535.24+041938.1" 223.89685 4.3273 3.052 2.427 2.986 nan nan nan
"SDSS J145543.11+491703.3" 223.92967 49.2843 3.837 3.429 3.758 nan nan nan
"SDSS J145554.12+443137.6" 223.97557 44.5271 2.671 2.307 2.611 nan nan nan
"SBS 1454+525" 223.97629 52.3079 2.347 2.307 2.292 nan nan nan
"SDSS J145555.80+501915.1" 223.98254 50.3209 2.478 2.404 2.421 nan nan nan
"SDSS J145603.82+123650.5" 224.01593 12.6141 2.343 2.307 2.288 nan nan nan
"SDSS J145624.66+040741.0" 224.10277 4.1281 2.899 2.307 2.835 2.6732 20.35 0.20
"SDSS J145628.97+200727.1" 224.12074 20.1242 4.249 2.878 4.163 nan nan nan
"SDSS J145635.26+502136.2" 224.14694 50.3601 2.658 2.307 2.598 nan nan nan
"SDSS J145635.72+001150.5" 224.14885 0.1974 2.390 2.307 2.334 nan nan nan
"SDSS J145640.98-021819.3" 224.17077 -2.3054 2.963 2.584 2.898 nan nan nan
"SDSS J145702.95+600034.4" 224.26234 60.0096 2.944 2.566 2.879 2.8591 20.20 0.20
"SDSS J145705.33+474830.8" 224.27226 47.8086 2.495 2.307 2.438 nan nan nan
"SDSS J145706.33+001745.8" 224.27639 0.2961 2.525 2.307 2.467 nan nan nan
"SDSS J145722.13+345304.8" 224.34224 34.8847 3.329 2.467 3.258 nan nan nan
"SDSS J145754.03+003639.0" 224.47516 0.6108 2.760 2.375 2.698 nan nan nan
"SDSS J145759.63+623321.2" 224.49848 62.5559 3.068 2.313 3.001 nan nan nan
"SDSS J145801.55+460516.6" 224.50650 46.0879 2.571 2.342 2.512 nan nan nan
"SDSS J145804.06+340438.0" 224.51692 34.0772 3.750 2.970 3.672 nan nan nan
"SDSS J145806.00+332723.0" 224.52500 33.4564 4.848 4.433 4.752 nan nan nan
"[HB89] 1455+123" 224.53156 12.1606 3.080 1.830 3.013 nan nan nan
"SDSS J145817.52-004115.7" 224.57300 -0.6877 2.618 2.307 2.559 nan nan nan
"SDSS J145829.13+333408.0" 224.62141 33.5689 3.957 2.984 3.876 3.0039 20.70 0.20
"SDSS J145836.82+430657.5" 224.65343 43.1160 2.585 2.307 2.526 2.3114 20.25 0.20
"SDSS J1459+0024" 224.77996 0.4004 3.011 2.307 2.945 2.7671 20.15 0.20
"SDSS J145910.13+425213.2" 224.79223 42.8703 2.967 2.574 2.902 nan nan nan
"FBQS J145924.2+340113" 224.85105 34.0203 2.790 2.307 2.728 nan nan nan
"SDSS J145926.41-021259.6" 224.86006 -2.2166 3.020 2.610 2.954 nan nan nan
"SDSS J145927.03+325357.8" 224.86271 32.8996 3.324 2.697 3.253 nan nan nan
"SDSS J145952.05+321320.3" 224.96689 32.2223 3.022 2.307 2.956 nan nan nan
"SDSS J150000.19+333038.1" 225.00081 33.5106 2.408 2.307 2.352 nan nan nan
"SDSS J150007.66+582937.4" 225.03195 58.4937 4.224 3.031 4.138 3.5850 19.55 0.10
nan nan nan nan nan nan 3.9150 20.50 0.10
"SDSS J150026.20+330054.4" 225.10917 33.0151 2.550 2.307 2.492 nan nan nan
"SDSS J150027.89+434200.8" 225.11623 43.7002 4.641 3.760 4.547 nan nan nan
"SDSS J150056.04+382332.1" 225.23353 38.3922 2.996 2.309 2.930 2.5858 20.05 0.20
"SDSS J150058.13+362332.1" 225.24222 36.3923 2.483 2.307 2.426 nan nan nan
"SDSS J150116.10+525556.8" 225.31713 52.9325 3.818 3.341 3.739 nan nan nan
"SDSS J150131.76+395548.0" 225.38236 39.9300 2.591 2.307 2.532 nan nan nan
"SDSS J150133.79+605705.8" 225.39082 60.9516 2.741 2.357 2.680 nan nan nan
"SDSS J150137.63+321437.2" 225.40683 32.2437 3.529 3.088 3.455 3.3928 20.65 0.15
"SDSS J150147.25+480335.8" 225.44691 48.0600 2.781 2.394 2.719 nan nan nan
"SDSS J150147.63+553342.9" 225.44849 55.5619 2.583 2.307 2.524 nan nan nan
"SDSS J150217.11+355459.0" 225.57132 35.9164 3.345 2.435 3.274 nan nan nan
"SDSS J150226.18+453852.6" 225.60911 45.6480 2.891 2.307 2.827 nan nan nan
"SDSS J150226.88+483711.4" 225.61204 48.6199 3.209 2.503 3.140 2.5700 20.35 0.15
"SDSS J150238.38+030228.2" 225.65995 3.0412 3.359 2.417 3.287 nan nan nan
"SDSS J150245.37+081305.1" 225.68905 8.2181 3.943 2.390 3.862 2.7968 20.80 0.20
"[HB89] 1501+450" 225.69673 44.8953 2.505 2.371 2.448 nan nan nan
"SDSS J150321.87+323742.1" 225.84113 32.6284 2.592 2.331 2.533 2.3971 20.75 0.15
"SDSS J150328.88+041949.0" 225.87037 4.3303 3.692 2.118 3.615 nan nan nan
"SDSS J150332.17+364118.0" 225.88408 36.6883 3.263 2.841 3.193 nan nan nan
"SDSS J150345.94+043421.3" 225.94143 4.5726 3.059 2.357 2.992 2.6184 20.40 0.15
"SDSS J150406.12+360626.7" 226.02551 36.1074 2.549 2.307 2.491 nan nan nan
"SDSS J150425.53-000803.2" 226.10639 -0.1343 2.840 2.446 2.777 nan nan nan
"SDSS J150427.84+394147.7" 226.11601 39.6966 2.514 2.307 2.456 nan nan nan
"SDSS J150444.90+481222.6" 226.18713 48.2063 2.992 2.308 2.927 nan nan nan
"SDSS J150513.36+363656.7" 226.30568 36.6158 2.435 2.307 2.379 nan nan nan
"[HB89] 1503+118" 226.34890 11.6901 2.780 1.957 2.718 nan nan nan
"SDSS J150527.79+331123.5" 226.36582 33.1899 2.908 2.307 2.844 nan nan nan
"SDSS J150532.00+421803.4" 226.38337 42.3010 3.107 2.326 3.040 nan nan nan
"SDSS J150533.24+411946.3" 226.38853 41.3295 3.400 2.538 3.328 nan nan nan
"SDSS J150538.81+561259.2" 226.41174 56.2165 2.423 2.307 2.367 nan nan nan
"SBS 1504+515" 226.44010 51.3778 2.791 2.307 2.729 nan nan nan
"SDSS J150546.47+562756.9" 226.44370 56.4658 3.087 2.307 3.020 2.7363 20.25 0.20
"SDSS J150549.13-014338.3" 226.45473 -1.7273 2.929 2.527 2.865 nan nan nan
"SDSS J150605.35+340635.2" 226.52233 34.1098 3.981 2.847 3.899 3.7239 21.05 0.15
"SDSS J150606.82+041513.1" 226.52846 4.2537 2.680 2.307 2.620 nan nan nan
"SDSS J150611.23+001823.5" 226.54679 0.3066 2.838 2.445 2.775 nan nan nan
"SDSS J150613.10+002854.8" 226.55463 0.4819 3.369 2.350 3.297 nan nan nan
"SDSS J150620.48+460642.4" 226.58535 46.1118 3.504 2.428 3.430 3.2686 20.35 0.15
"SDSS J150628.59+315545.4" 226.61917 31.9293 3.836 3.009 3.757 nan nan nan
"SDSS J150629.87+515512.6" 226.62448 51.9202 3.579 3.119 3.504 nan nan nan
"SDSS J150634.64+351937.0" 226.64436 35.3270 3.382 2.952 3.310 nan nan nan
"SDSS J150635.62+450259.5" 226.64843 45.0499 3.908 3.424 3.827 nan nan nan
"SDSS J150643.80+533134.4" 226.68256 53.5262 3.790 2.799 3.711 nan nan nan
"SDSS J150654.54+522004.6" 226.72729 52.3346 4.180 3.275 4.095 3.2230 20.70 0.10
"SDSS J150702.12+335215.7" 226.75885 33.8710 2.477 2.349 2.420 nan nan nan
"SDSS J150726.31+440649.2" 226.85968 44.1137 3.113 2.307 3.046 nan nan nan
"SDSS J150728.03+351013.9" 226.86681 35.1705 2.868 2.486 2.805 nan nan nan
"SDSS J150734.93+364527.2" 226.89557 36.7576 2.624 2.307 2.565 nan nan nan
"SDSS J150753.31+334206.0" 226.97216 33.7017 3.276 2.883 3.206 nan nan nan
"SDSS J150800.30+582707.4" 227.00126 58.4521 3.305 2.441 3.234 nan nan nan
"SDSS J150802.28+430645.4" 227.00956 43.1126 4.681 3.793 4.586 nan nan nan
"SDSS J150803.99+344007.2" 227.01664 34.6687 3.276 2.308 3.206 nan nan nan
"SDSS J150817.57+432635.7" 227.07321 43.4433 4.028 3.189 3.946 nan nan nan
"SDSS J150837.68+562759.7" 227.15706 56.4666 2.701 2.536 2.640 nan nan nan
"SDSS J150851.94+515627.7" 227.21644 51.9410 3.799 3.361 3.720 3.5868 20.90 0.15
"SDSS J150852.00+494553.7" 227.21668 49.7649 2.877 2.307 2.813 nan nan nan
"SDSS J150914.86+372813.2" 227.31193 37.4704 2.755 2.601 2.693 nan nan nan
"SDSS J150925.53+341851.8" 227.35639 34.3144 3.181 2.323 3.112 nan nan nan
"SDSS J150925.63+505609.3" 227.35682 50.9359 2.365 2.307 2.310 nan nan nan
"SBS 1507+511" 227.38430 50.9643 2.343 2.307 2.288 nan nan nan
"SDSS J150934.84+370837.8" 227.39520 37.1439 3.214 2.307 3.145 nan nan nan
"SDSS J150936.49+451243.3" 227.40206 45.2120 2.409 2.307 2.353 nan nan nan
"SDSS J150937.77+543618.9" 227.40743 54.6053 2.990 2.307 2.925 nan nan nan
"SDSS J150937.92+343049.2" 227.40795 34.5137 3.296 2.577 3.226 3.1663 20.20 0.20
"SDSS J150944.08+561605.2" 227.43368 56.2681 3.174 2.482 3.106 nan nan nan
"SDSS J150949.80+504917.3" 227.45754 50.8215 4.031 3.592 3.948 nan nan nan
"SDSS J150954.06+585129.2" 227.47528 58.8582 2.353 2.307 2.298 nan nan nan
"SDSS J151002.92+570243.3" 227.51218 57.0454 4.304 3.217 4.217 nan nan nan
"SDSS J151017.78+452127.8" 227.57411 45.3577 3.739 2.965 3.661 nan nan nan
"SDSS J151018.74+444527.8" 227.57816 44.7577 3.482 2.555 3.408 nan nan nan
"SDSS J151022.26+361755.0" 227.59280 36.2986 3.030 2.618 2.964 nan nan nan
"SDSS J151037.17+340220.6" 227.65495 34.0390 2.675 2.307 2.615 2.3226 21.00 0.20
"SDSS J151040.11+500912.0" 227.66717 50.1534 3.136 2.713 3.068 nan nan nan
"SDSS J151041.79+031810.5" 227.67414 3.3029 4.280 3.551 4.193 nan nan nan
"SDSS J151044.66+321712.9" 227.68611 32.2869 3.475 2.730 3.402 nan nan nan
"SDSS J151116.39-010524.8" 227.81833 -1.0902 3.248 2.828 3.178 nan nan nan
"SDSS J151129.54+491637.5" 227.87312 49.2771 2.400 2.347 2.344 nan nan nan
"SDSS J151130.47+323445.7" 227.87697 32.5794 3.008 2.389 2.942 nan nan nan
"SDSS J151134.51+330550.0" 227.89380 33.0972 2.350 2.307 2.295 nan nan nan
"SDSS J151154.13+334129.2" 227.97558 33.6915 3.376 2.943 3.304 nan nan nan
"SDSS J151155.98+040802.9" 227.98327 4.1342 4.679 3.792 4.584 4.0880 21.45 0.20
"SDSS J151211.07+350519.2" 228.04613 35.0887 3.382 3.203 3.310 3.2907 20.60 0.15
"SDSS J151214.09+540816.8" 228.05882 54.1380 2.664 2.313 2.604 nan nan nan
"SDSS J151224.17+465233.4" 228.10075 46.8760 3.360 2.307 3.288 3.0844 20.30 0.15
"SDSS J151254.37+371831.1" 228.22656 37.3087 2.748 2.377 2.687 nan nan nan
"SDSS J151300.36+323658.3" 228.25153 32.6162 2.473 2.307 2.416 nan nan nan
"SDSS J151304.13-013100.1" 228.26721 -1.5167 3.194 2.901 3.125 nan nan nan
"SDSS J151307.20+603758.4" 228.28004 60.6329 2.761 2.376 2.699 nan nan nan
"SDSS J151318.44+545829.6" 228.32686 54.9749 3.659 2.654 3.583 nan nan nan
"SDSS J151320.89+105807.3" 228.33707 10.9687 4.625 3.746 4.531 nan nan nan
"SDSS J151336.70+430708.3" 228.40297 43.1190 3.293 2.307 3.223 nan nan nan
"SDSS J151346.93+425328.8" 228.44557 42.8914 3.098 2.383 3.031 nan nan nan
"SDSS J151348.32+362105.5" 228.45136 36.3515 2.523 2.307 2.465 nan nan nan
"SDSS J151401.51+461246.8" 228.50631 46.2130 3.353 3.039 3.282 nan nan nan
"SDSS J151426.51+452322.9" 228.61051 45.3897 3.971 3.139 3.889 nan nan nan
"SDSS J151426.98+340221.0" 228.61242 34.0392 3.179 2.307 3.110 nan nan nan
"SDSS J151441.12+505537.9" 228.67136 50.9272 2.786 2.605 2.724 nan nan nan
"SDSS J151442.73+532412.0" 228.67812 53.4033 3.565 2.713 3.490 nan nan nan
"SDSS J151447.29+492121.1" 228.69705 49.3559 3.142 2.512 3.074 nan nan nan
"SDSS J151456.84+042202.1" 228.73685 4.3673 2.909 2.352 2.845 nan nan nan
"SDSS J151503.21+613520.2" 228.76340 61.5889 2.404 2.307 2.348 nan nan nan
"SDSS J151513.83+351927.9" 228.80765 35.3244 2.481 2.416 2.424 nan nan nan
"SDSS J151537.83+602202.4" 228.90764 60.3673 3.030 2.307 2.964 nan nan nan
"SDSS J151545.22+542734.0" 228.93844 54.4594 3.187 2.773 3.118 nan nan nan
"SDSS J151545.44+441150.4" 228.93936 44.1973 3.762 3.553 3.684 nan nan nan
"SDSS J151602.33+443233.3" 229.00974 44.5426 4.100 3.186 4.016 3.6152 20.45 0.25
nan nan nan nan nan nan 3.9010 20.00 0.20
nan nan nan nan nan nan 3.9436 20.65 0.20
"SDSS J151603.79+450620.0" 229.01582 45.1056 2.798 2.427 2.736 nan nan nan
"SDSS J151616.33+523125.5" 229.06807 52.5238 3.226 2.793 3.157 nan nan nan
"SDSS J151616.52+320305.1" 229.06885 32.0514 3.318 2.310 3.247 2.6308 20.55 0.15
nan nan nan nan nan nan 2.8149 20.80 0.15
"SDSS J151625.68+325207.9" 229.10703 32.8689 3.392 2.398 3.320 nan nan nan
"SDSS J151631.93+442739.5" 229.13310 44.4610 3.173 2.746 3.105 2.7479 20.25 0.20
"SDSS J151639.89+412224.0" 229.16627 41.3733 2.484 2.307 2.427 nan nan nan
"SDSS J151652.04+534158.2" 229.21688 53.6995 3.302 2.592 3.231 nan nan nan
"SDSS J151658.64+032849.6" 229.24435 3.4805 2.851 2.490 2.788 nan nan nan
"SDSS J151708.07+330132.4" 229.28365 33.0257 3.428 2.501 3.355 nan nan nan
"SDSS J151715.86+520933.3" 229.31615 52.1593 3.800 3.037 3.721 3.5048 21.45 0.15
"SDSS J151717.25+035055.8" 229.32191 3.8489 3.049 2.323 2.983 nan nan nan
"SDSS J151719.09+490003.2" 229.32952 49.0009 4.660 3.776 4.566 nan nan nan
"SDSS J151752.78+535010.5" 229.46992 53.8363 2.934 2.307 2.869 2.7035 20.05 0.20
"SDSS J151756.18+051103.5" 229.48410 5.1843 3.555 2.249 3.480 2.6885 21.40 0.10
"SDSS J151815.06+330523.1" 229.56279 33.0898 3.550 2.541 3.475 nan nan nan
"SDSS J151816.57+533907.4" 229.56908 53.6521 3.081 2.442 3.014 2.8948 20.60 0.15
"SDSS J151824.37-010149.8" 229.60157 -1.0305 2.586 2.307 2.527 nan nan nan
"SDSS J151824.51+403218.4" 229.60215 40.5385 3.084 2.666 3.017 nan nan nan
"SDSS J151836.69+542056.3" 229.65294 54.3490 3.701 2.677 3.624 nan nan nan
"SDSS J151842.01+444511.0" 229.67506 44.7531 2.507 2.338 2.449 nan nan nan
"SDSS J151846.09+482245.7" 229.69205 48.3794 3.254 2.307 3.184 2.9854 20.95 0.15
"SDSS J151909.09+030633.7" 229.78788 3.1094 4.355 3.825 4.267 nan nan nan
"SDSS J151909.17+371615.5" 229.78826 37.2710 3.333 2.890 3.262 nan nan nan
"SDSS J151910.37+360940.4" 229.79321 36.1613 2.818 2.307 2.755 nan nan nan
"SDSS J151915.50+315359.1" 229.81461 31.8998 3.126 2.794 3.058 nan nan nan
"SDSS J151924.49+034641.5" 229.85205 3.7782 3.712 2.972 3.635 nan nan nan
"SDSS J151925.71+453432.0" 229.85716 45.5756 2.345 2.307 2.290 nan nan nan
"SDSS J151936.98+420105.0" 229.90413 42.0181 3.122 2.525 3.054 nan nan nan
"SDSS J151949.30+361126.6" 229.95544 36.1907 3.404 3.031 3.332 nan nan nan
"SDSS J151951.41+303011.5" 229.96425 30.5032 3.097 2.691 3.030 nan nan nan
"SDSS J152005.93+233953.0" 230.02472 23.6647 4.487 3.630 4.395 nan nan nan
"SDSS J152008.42+442428.8" 230.03512 44.4080 2.695 2.317 2.634 nan nan nan
"SDSS J152014.32+415907.4" 230.05975 41.9854 3.794 3.303 3.715 3.6247 20.15 0.20
"SDSS J152034.53+383906.4" 230.14390 38.6518 3.397 2.399 3.325 3.2188 20.15 0.20
"SDSS J152043.59+473249.3" 230.18167 47.5470 2.811 2.307 2.748 nan nan nan
"SDSS J152046.08+584715.4" 230.19207 58.7876 2.669 2.390 2.609 nan nan nan
"SDSS J152046.45+525923.2" 230.19360 52.9898 3.374 2.568 3.302 2.7646 20.55 0.15
nan nan nan nan nan nan 3.1792 20.65 0.15
"SDSS J152057.27+574139.2" 230.23868 57.6943 2.902 2.823 2.838 nan nan nan
"SDSS J152058.75+460908.1" 230.24483 46.1523 2.375 2.307 2.320 nan nan nan
"SDSS J152115.69+294715.8" 230.31540 29.7877 2.415 2.307 2.359 nan nan nan
"SDSS J152117.57+175601.0" 230.32326 17.9336 3.060 1.955 2.993 nan nan nan
"SDSS J1521-0048" 230.33200 -0.8052 2.934 2.307 2.869 nan nan nan
"SDSS J152145.85+375242.3" 230.44106 37.8784 3.063 2.418 2.996 nan nan nan
"B3 1520+437" 230.45672 43.6109 2.180 1.775 2.128 nan nan nan
"SDSS J152200.54+512512.5" 230.50229 51.4202 2.614 2.463 2.555 nan nan nan
"SDSS J152209.65+454625.6" 230.54025 45.7738 4.329 3.310 4.242 nan nan nan
"SDSS J152222.52+373743.1" 230.59385 37.6286 3.092 2.356 3.025 nan nan nan
"SDSS J152226.92+480153.4" 230.61220 48.0315 3.320 2.949 3.249 nan nan nan
"SDSS J152229.75+034215.4" 230.62397 3.7043 2.349 2.307 2.294 nan nan nan
"SDSS J152245.19+024543.8" 230.68830 2.7622 4.074 3.099 3.991 nan nan nan
"SDSS J152308.47+500246.2" 230.78534 50.0462 3.651 3.280 3.575 nan nan nan
"SDSS J152310.14+573048.6" 230.79234 57.5134 2.980 2.307 2.915 nan nan nan
"SDSS J152314.87+381402.0" 230.81196 38.2339 3.159 2.307 3.091 nan nan nan
"SDSS J152326.02+412344.3" 230.85846 41.3957 3.197 2.855 3.128 3.1180 20.25 0.20
"SDSS J152327.74+474626.9" 230.86561 47.7742 2.895 2.307 2.831 nan nan nan
"SDSS J152347.62+494138.5" 230.94847 49.6940 3.749 2.984 3.671 nan nan nan
"SDSS J152348.83+434909.0" 230.95354 43.8192 3.765 2.961 3.687 3.5611 20.80 0.15
"SDSS J152403.62+311455.6" 231.01511 31.2488 3.430 3.018 3.357 nan nan nan
"SDSS J152404.23+134417.5" 231.01763 13.7382 4.788 3.884 4.691 4.3040 21.05 0.20
"SDSS J152413.09+341953.7" 231.05456 34.3316 2.357 2.307 2.302 nan nan nan
"SDSS J152413.34+430537.3" 231.05563 43.0937 3.920 2.862 3.839 2.8706 20.40 0.20
"SDSS J152418.29+002426.9" 231.07627 0.4074 2.490 2.307 2.433 nan nan nan
"SDSS J152421.62+492559.1" 231.09010 49.4331 2.553 2.374 2.495 nan nan nan
"SDSS J152436.08+212309.1" 231.15035 21.3859 3.600 2.052 3.525 2.5450 19.50 0.10
nan nan nan nan nan nan 2.6345 19.60 0.10
"SDSS J152436.19+454744.6" 231.15081 45.7957 3.065 2.411 2.998 nan nan nan
"SDSS J152459.95+363755.8" 231.24981 36.6322 3.185 2.605 3.116 nan nan nan
"SDSS J152502.17+401251.8" 231.25905 40.2144 2.685 2.320 2.625 nan nan nan
"SDSS J152529.17+292813.2" 231.37160 29.4703 2.355 2.307 2.300 nan nan nan
"SBS 1524+517" 231.47455 51.6137 2.883 2.307 2.819 nan nan nan
"SDSS J152559.49+485848.1" 231.49794 48.9800 3.362 3.010 3.290 nan nan nan
"SDSS J152604.77+522920.1" 231.51990 52.4889 3.859 2.942 3.779 nan nan nan
"SDSS J152626.60+412939.3" 231.61087 41.4943 2.684 2.356 2.624 nan nan nan
"SDSS J152629.27+585524.2" 231.62200 58.9234 2.479 2.307 2.422 nan nan nan
"SDSS J152630.34+412021.8" 231.62643 41.3394 3.229 2.637 3.160 nan nan nan
"SDSS J152636.88+572715.9" 231.65374 57.4544 3.187 2.839 3.118 nan nan nan
"SDSS J152642.86+665054.7" 231.67864 66.8485 3.020 1.955 2.954 nan nan nan
"SDSS J152646.13+565348.2" 231.69222 56.8967 2.422 2.307 2.366 2.3096 20.60 0.15
"SDSS J152652.76+405126.5" 231.71987 40.8574 3.712 2.717 3.635 nan nan nan
"SDSS J152720.03+543233.9" 231.83347 54.5428 2.932 2.530 2.867 nan nan nan
"SDSS J152747.70+322215.7" 231.94879 32.3710 3.402 2.675 3.330 nan nan nan
"SDSS J152807.19+325456.1" 232.02998 32.9156 3.651 2.596 3.575 3.4750 21.05 0.15
"SDSS J152824.88+344204.1" 232.10371 34.7011 2.685 2.352 2.625 nan nan nan
"SDSS J152830.41+440216.2" 232.12674 44.0378 3.062 2.677 2.995 nan nan nan
"SDSS J152834.25+363538.4" 232.14274 36.5940 3.233 2.901 3.164 2.9137 20.15 0.20
"SDSS J152838.78-001439.0" 232.16162 -0.2442 3.244 2.525 3.174 nan nan nan
"SDSS J152847.72+315118.6" 232.19887 31.8552 3.034 2.387 2.968 nan nan nan
"SDSS J152852.86+460408.6" 232.22025 46.0691 3.042 2.354 2.976 nan nan nan
"SDSS J152917.51+473838.7" 232.32298 47.6441 3.079 2.318 3.012 2.6739 20.35 0.15
"SDSS J152922.04+570817.3" 232.34191 57.1382 2.654 2.352 2.594 nan nan nan
"SDSS J152928.24+490651.5" 232.36770 49.1144 3.070 2.307 3.003 nan nan nan
"SDSS J152949.16+452752.9" 232.45485 45.4647 2.373 2.307 2.318 nan nan nan
"SDSS J152954.86+353822.3" 232.47862 35.6395 3.137 2.494 3.069 nan nan nan
"SDSS J153024.15+481416.3" 232.60063 48.2379 2.386 2.309 2.330 2.3226 20.40 0.20
"SDSS J153047.70+033120.8" 232.69877 3.5225 2.597 2.307 2.538 nan nan nan
"SDSS J153048.55+353808.9" 232.70230 35.6358 3.153 2.742 3.085 nan nan nan
"SDSS J153053.14+394101.4" 232.72146 39.6838 3.852 3.412 3.772 nan nan nan
"SDSS J153111.07+331301.1" 232.79615 33.2170 2.479 2.351 2.422 nan nan nan
"SDSS J153129.90+451707.6" 232.87462 45.2854 4.200 2.868 4.115 3.6570 19.55 0.15
"SDSS J153146.20+380835.6" 232.94251 38.1432 2.500 2.307 2.443 nan nan nan
"SDSS J153201.60+370002.3" 233.00667 37.0007 3.098 2.307 3.031 nan nan nan
"SDSS J153203.97+312011.9" 233.01656 31.3366 3.435 2.532 3.362 3.3390 20.65 0.15
"SDSS J153206.35+431255.5" 233.02650 43.2155 2.492 2.307 2.435 nan nan nan
"SDSS J153226.22+313138.1" 233.10926 31.5273 2.875 2.492 2.811 nan nan nan
"SDSS J153229.97+323658.4" 233.12488 32.6162 3.048 2.647 2.982 nan nan nan
"SDSS J153233.35+584238.1" 233.13901 58.7106 2.436 2.307 2.380 nan nan nan
"SDSS J153247.41+223704.1" 233.19759 22.6178 4.434 3.585 4.343 3.8180 20.45 0.20
"SDSS J153258.24+305906.6" 233.24270 30.9852 2.581 2.307 2.522 nan nan nan
"SDSS J153302.47+522928.7" 233.26033 52.4913 2.940 2.307 2.875 nan nan nan
"SDSS J153302.51+430118.1" 233.26048 43.0217 3.409 2.668 3.337 3.0129 20.25 0.20
"SDSS J153306.31+525849.4" 233.27631 52.9804 3.185 2.756 3.116 nan nan nan
"SDSS J153314.35+402756.9" 233.30982 40.4658 3.079 2.675 3.012 nan nan nan
"SDSS J153335.81+384301.1" 233.39927 38.7170 2.533 2.307 2.475 nan nan nan
"SDSS J153343.77+363556.4" 233.43241 36.5990 2.421 2.307 2.365 nan nan nan
"SDSS J153349.49+374048.2" 233.45614 37.6801 2.877 2.307 2.813 nan nan nan
"SDSS J153417.94+541252.4" 233.57479 54.2146 3.136 2.440 3.068 nan nan nan
"SDSS J153418.96+351924.1" 233.57900 35.3234 2.357 2.307 2.302 nan nan nan
"SDSS J153454.86+410003.2" 233.72861 41.0009 2.343 2.307 2.288 nan nan nan
"SDSS J153459.75+132701.4" 233.74901 13.4504 5.043 4.099 4.942 nan nan nan
"SDSS J153508.74+395653.2" 233.78646 39.9481 2.962 2.557 2.897 2.8601 20.55 0.15
"SDSS J153514.65+483659.7" 233.81106 48.6166 2.562 2.307 2.504 nan nan nan
"SDSS J153517.83+554426.4" 233.82431 55.7407 2.891 2.767 2.827 nan nan nan
"SDSS J153539.15+335830.8" 233.91317 33.9752 4.189 3.206 4.104 nan nan nan
"SDSS J153553.80+294313.7" 233.97418 29.7205 3.972 2.797 3.890 3.2020 20.60 0.10
nan nan nan nan nan nan 3.7620 20.55 0.15
"SDSS J153553.80+294313.7" 233.97418 29.7205 3.990 2.769 3.908 2.9190 20.00 0.15
"SDSS J153638.69+422825.5" 234.16126 42.4738 3.046 2.307 2.980 nan nan nan
"SDSS J153648.71+432154.1" 234.20301 43.3650 2.775 2.434 2.713 nan nan nan
"SDSS J153650.25+500810.3" 234.20941 50.1362 4.929 4.003 4.830 nan nan nan
"SDSS J153703.94+533219.9" 234.26642 53.5389 2.404 2.307 2.348 nan nan nan
"SDSS J153725.35-014650.3" 234.35565 -1.7807 3.452 2.695 3.379 nan nan nan
"SDSS J153809.19+431155.4" 234.53831 43.1987 2.343 2.307 2.288 nan nan nan
"SDSS J153825.74+420933.3" 234.60727 42.1593 3.752 3.281 3.674 nan nan nan
"SDSS J153845.34+420106.4" 234.68896 42.0185 2.434 2.307 2.378 nan nan nan
"SDSS J153907.53+582323.4" 234.78151 58.3899 2.531 2.307 2.473 nan nan nan
"SDSS J153930.24+285035.2" 234.87602 28.8432 3.654 2.726 3.578 nan nan nan
"SDSS J153958.04+503840.1" 234.99185 50.6445 3.681 3.281 3.604 3.2863 20.35 0.20
"SDSS J154019.47+295059.6" 235.08114 29.8499 3.680 3.224 3.603 nan nan nan
"SDSS J154025.33+562332.1" 235.10557 56.3923 2.896 2.829 2.832 nan nan nan
"SDSS J154027.45+381920.0" 235.11443 38.3222 2.419 2.341 2.363 nan nan nan
"FBQS J1540+4138" 235.17910 41.6380 2.517 2.307 2.459 nan nan nan
"SDSS J154058.70+473827.6" 235.24463 47.6410 2.566 2.307 2.508 nan nan nan
"SDSS J154059.19+473643.7" 235.24663 47.6121 3.134 2.324 3.066 nan nan nan
"SDSS J154102.52+530048.1" 235.26052 53.0134 2.565 2.307 2.507 nan nan nan
"SDSS J154114.41+473138.1" 235.31005 47.5273 3.044 2.427 2.978 nan nan nan
"SDSS J154116.39+411953.2" 235.31831 41.3315 2.954 2.610 2.889 nan nan nan
"SDSS J154118.55+390547.4" 235.32731 39.0965 3.773 3.284 3.695 nan nan nan
"SDSS J154124.47+352907.6" 235.35200 35.4855 3.212 2.400 3.143 nan nan nan
"SDSS J154125.46+534812.9" 235.35610 53.8036 2.543 2.307 2.485 nan nan nan
"SDSS J154150.83+054846.2" 235.46183 5.8129 2.936 2.546 2.871 nan nan nan
"SDSS J154153.46+315329.4" 235.47279 31.8915 2.553 2.307 2.495 2.4435 20.85 0.15
"SDSS J154201.13+381048.1" 235.50476 38.1800 2.509 2.307 2.451 nan nan nan
"SDSS J154207.66+555844.6" 235.53192 55.9791 2.670 2.307 2.610 nan nan nan
"SDSS J154212.17+552925.3" 235.55073 55.4904 2.361 2.307 2.306 nan nan nan
"SDSS J154219.13+452313.2" 235.57977 45.3870 2.522 2.316 2.464 nan nan nan
"SDSS J154231.76+432251.6" 235.63234 43.3810 2.623 2.307 2.564 nan nan nan
"SDSS J154231.95+390854.8" 235.63320 39.1486 2.354 2.307 2.299 nan nan nan
"SDSS J154236.83-020536.5" 235.65351 -2.0935 3.098 2.932 3.031 nan nan nan
"SDSS J154237.71+095558.8" 235.65713 9.9330 3.986 2.257 3.904 nan nan nan
"SDSS J154243.21+452949.1" 235.68007 45.4970 2.585 2.334 2.526 nan nan nan
"SDSS J154247.57+285607.4" 235.69822 28.9354 3.024 2.437 2.958 nan nan nan
"SDSS J154257.46+392004.8" 235.73946 39.3347 3.204 2.787 3.135 nan nan nan
"SDSS J154322.60+360243.9" 235.84419 36.0455 2.796 2.408 2.734 2.5775 20.00 0.20
"SDSS J154338.10+381631.7" 235.90876 38.2755 3.616 3.187 3.540 nan nan nan
"SDSS J154340.37+341744.4" 235.91827 34.2957 4.407 3.071 4.318 nan nan nan
"SDSS J154352.92+333759.5" 235.97053 33.6332 4.604 3.728 4.511 nan nan nan
"SDSS J154356.31+055145.3" 235.98467 5.8626 2.532 2.319 2.474 nan nan nan
"SDSS J154358.42+473533.1" 235.99345 47.5925 3.341 2.897 3.270 nan nan nan
"SBS 1542+541" 235.99771 53.9843 2.370 2.307 2.315 nan nan nan
"SDSS J154400.16+531903.3" 236.00069 53.3176 2.975 2.307 2.910 nan nan nan
"SDSS J154405.35+284516.6" 236.02231 28.7546 2.897 2.508 2.833 nan nan nan
"SDSS J154409.31+023742.3" 236.03881 2.6285 2.689 2.311 2.628 nan nan nan
"SDSS J154430.77+295047.6" 236.12822 29.8466 3.195 3.059 3.126 nan nan nan
"SDSS J154431.24+070319.7" 236.13021 7.0555 2.374 2.307 2.319 nan nan nan
"SDSS J154433.11-010957.7" 236.13796 -1.1660 3.027 2.615 2.961 nan nan nan
"SDSS J154444.98+433332.8" 236.18747 43.5591 3.524 2.522 3.450 3.2087 20.90 0.15
"SDSS J154446.33+412035.7" 236.19307 41.3433 3.548 2.893 3.473 3.0229 20.90 0.15
nan nan nan nan nan nan 3.0616 20.90 0.15
"SDSS J154528.41+500323.1" 236.36843 50.0564 3.133 2.422 3.065 nan nan nan
"SDSS J154529.52+365304.2" 236.37302 36.8845 2.388 2.307 2.332 nan nan nan
"SDSS J154534.59+511228.9" 236.39414 51.2081 2.453 2.313 2.396 nan nan nan
"SDSS J154559.70+065652.4" 236.49878 6.9479 3.134 2.725 3.066 nan nan nan
"SDSS J154606.79+465614.5" 236.52831 46.9374 4.150 3.161 4.066 nan nan nan
"SDSS J154611.88+364510.1" 236.54952 36.7528 2.854 2.307 2.791 nan nan nan
"SDSS J154636.34+262839.6" 236.65145 26.4777 2.516 2.394 2.458 nan nan nan
"SDSS J154650.55+390315.6" 236.71066 39.0543 3.131 2.406 3.063 nan nan nan
"SDSS J154723.06+323427.4" 236.84610 32.5743 2.448 2.307 2.391 nan nan nan
"SDSS J154734.98+412840.2" 236.89578 41.4778 2.739 2.356 2.678 nan nan nan
"SDSS J154739.17+311922.7" 236.91323 31.3230 3.182 2.457 3.113 nan nan nan
"SDSS J154749.11+322452.4" 236.95467 32.4146 2.971 2.319 2.906 nan nan nan
"SDSS J154758.78+362705.3" 236.99493 36.4515 3.880 3.385 3.800 3.6473 20.80 0.25
"B3 1546+406" 237.04736 40.5241 2.832 2.443 2.769 nan nan nan
"SDSS J154821.85+310530.6" 237.09108 31.0918 2.545 2.410 2.487 nan nan nan
"SDSS J154827.08-004343.7" 237.11285 -0.7288 3.394 2.678 3.322 nan nan nan
"SDSS J154836.99+284025.1" 237.15413 28.6736 2.949 2.594 2.884 nan nan nan
"SDSS J154841.76+352141.9" 237.17402 35.3617 4.956 4.576 4.858 nan nan nan
"SDSS J154902.42+321802.0" 237.26012 32.3006 2.633 2.307 2.573 nan nan nan
"SDSS J154903.86+510320.1" 237.26612 51.0556 2.439 2.307 2.383 nan nan nan
"SDSS J154905.84+352020.4" 237.27434 35.3390 3.044 2.650 2.978 2.7106 20.00 0.20
"SDSS J154914.45+364822.0" 237.31023 36.8061 3.585 2.677 3.510 nan nan nan
"SDSS J154925.97+472345.7" 237.35822 47.3960 2.603 2.307 2.544 nan nan nan
"SDSS J154941.53+335027.4" 237.42306 33.8410 3.068 2.665 3.001 nan nan nan
"SBS 1548+505" 237.45012 50.3718 2.523 2.307 2.465 nan nan nan
"SDSS J154952.63+502048.9" 237.46932 50.3469 3.809 2.906 3.730 nan nan nan
"SDSS J154955.03+275358.4" 237.47933 27.8996 2.433 2.307 2.377 nan nan nan
"SDSS J155007.59+462855.6" 237.53165 46.4821 3.544 2.607 3.469 nan nan nan
"SDSS J155030.82+325614.0" 237.62845 32.9372 2.618 2.307 2.559 nan nan nan
"SDSS J1550+0537" 237.65337 5.6306 3.152 2.307 3.084 2.4165 20.85 0.20
"SDSS J155037.82+271610.5" 237.65761 27.2696 3.257 2.338 3.187 nan nan nan
"SDSS J155044.47+350943.4" 237.68531 35.1621 3.284 2.851 3.214 nan nan nan
"[HB89] 1548+092" 237.76414 9.1470 2.739 2.356 2.678 nan nan nan
"SDSS J155120.79+320155.1" 237.83665 32.0320 3.194 2.767 3.125 nan nan nan
"SDSS J155140.62+094943.1" 237.91927 9.8287 3.114 2.955 3.047 nan nan nan
"SDSS J155142.02+335351.0" 237.92511 33.8975 3.018 2.328 2.952 2.4712 20.05 0.20
"SDSS J155150.55+471331.4" 237.96068 47.2254 3.837 2.791 3.758 3.2617 20.10 0.20
nan nan nan nan nan nan 3.7281 20.30 0.15
"SDSS J155201.68+485045.8" 238.00706 48.8460 2.522 2.307 2.464 nan nan nan
"SDSS J155203.30+352440.3" 238.01378 35.4112 3.041 2.627 2.975 nan nan nan
"SDSS J155239.97+380023.2" 238.16656 38.0064 2.665 2.307 2.605 nan nan nan
"SDSS J155243.04+255229.2" 238.17934 25.8748 4.645 3.763 4.551 nan nan nan
"SDSS J155255.03+100538.3" 238.22935 10.0940 3.722 2.529 3.645 3.6010 21.10 0.10
nan nan nan nan nan nan 3.6665 20.70 0.10
"SDSS J155255.73+060113.0" 238.23223 6.0203 3.644 2.892 3.568 nan nan nan
"SDSS J155307.22+310632.7" 238.28011 31.1091 3.064 2.706 2.997 nan nan nan
"SDSS J155312.70+054644.7" 238.30297 5.7791 2.387 2.307 2.331 nan nan nan
"B3 1551+408" 238.31569 40.6574 2.753 2.368 2.691 2.3767 20.80 0.20
"SDSS J155323.89+433704.5" 238.34959 43.6179 3.109 2.394 3.042 nan nan nan
"SDSS J155344.42+430615.2" 238.43513 43.1042 2.651 2.307 2.591 nan nan nan
"SDSS J155353.23+363335.8" 238.47184 36.5599 3.147 2.725 3.079 nan nan nan
"SDSS J155353.74+411208.7" 238.47398 41.2024 3.917 2.949 3.836 nan nan nan
"SDSS J155353.77+271915.0" 238.47407 27.3209 3.664 2.567 3.587 2.9745 20.45 0.15
"SDSS J155355.10+375844.1" 238.47960 37.9789 2.356 2.307 2.301 nan nan nan
"SDSS J155400.89+335957.0" 238.50374 33.9992 3.629 2.823 3.553 nan nan nan
"SDSS J155415.84+533431.7" 238.56605 53.5755 2.404 2.307 2.348 nan nan nan
"SDSS J155426.16+193703.0" 238.60902 19.6175 4.632 3.752 4.538 nan nan nan
"FBQS J1554+3001" 238.62251 30.0220 2.692 2.314 2.631 nan nan nan
"SDSS J155442.52+045520.6" 238.67720 4.9224 4.017 3.196 3.935 nan nan nan
"SDSS J155502.54+200325.0" 238.76061 20.0570 4.228 2.824 4.142 3.4270 19.90 0.10
"SDSS J155506.40+365356.1" 238.77673 36.8989 2.534 2.307 2.476 nan nan nan
"SDSS J155528.01+431446.8" 238.86672 43.2463 2.442 2.307 2.386 nan nan nan
"SDSS J155531.64+384924.8" 238.88185 38.8236 3.497 3.367 3.423 nan nan nan
"SDSS J155538.27+264843.4" 238.90948 26.8121 3.584 2.398 3.509 nan nan nan
"SDSS J155556.89+480015.0" 238.98707 48.0042 3.297 2.703 3.227 nan nan nan
"SDSS J155559.07+293436.5" 238.99614 29.5768 3.307 2.526 3.236 nan nan nan
"SDSS J155600.10+401645.4" 239.00044 40.2793 3.573 2.452 3.498 nan nan nan
"SDSS J155612.40+335412.4" 239.05174 33.9035 2.447 2.357 2.390 nan nan nan
"SDSS J155626.33+263100.8" 239.10976 26.5169 3.237 2.481 3.167 2.7081 20.15 0.20
nan nan nan nan nan nan 3.0560 20.60 0.15
"SDSS J155635.29+450306.3" 239.14707 45.0518 3.691 3.213 3.614 3.3963 20.40 0.15
"SDSS J155702.21+482117.8" 239.25923 48.3550 2.984 2.401 2.919 nan nan nan
"SDSS J155713.06+263621.5" 239.30445 26.6060 3.627 3.209 3.551 nan nan nan
"SDSS J155731.19+241250.2" 239.37997 24.2140 2.369 2.307 2.314 nan nan nan
"SDSS J155732.18+442920.3" 239.38415 44.4890 2.510 2.307 2.452 nan nan nan
"SDSS J155735.83+061237.6" 239.39931 6.2105 3.894 2.522 3.814 nan nan nan
"SDSS J155738.39+232057.5" 239.40999 23.3493 4.130 3.091 4.046 3.3789 20.25 0.20
nan nan nan nan nan nan 3.5377 20.50 0.20
"SDSS J155743.98+432501.0" 239.43330 43.4169 2.804 2.307 2.742 nan nan nan
"SDSS J155744.01+330231.0" 239.43340 33.0420 3.140 2.307 3.072 nan nan nan
"SDSS J155800.09+311438.2" 239.50044 31.2440 3.301 2.941 3.230 nan nan nan
"SDSS J155805.61+265419.0" 239.52339 26.9053 2.589 2.307 2.530 nan nan nan
"SDSS J155806.99+320238.4" 239.52917 32.0440 3.673 2.994 3.596 3.4818 20.45 0.15
"SDSS J155814.50+405336.9" 239.56046 40.8936 2.640 2.307 2.580 2.5521 20.30 0.15
"SDSS J155821.99+354815.4" 239.59164 35.8043 3.542 2.788 3.467 2.8134 20.95 0.25
"SDSS J155823.21+353252.2" 239.59676 35.5478 3.198 2.782 3.129 nan nan nan
"SDSS J155834.26+264634.9" 239.64279 26.7764 3.878 3.023 3.798 3.4325 20.65 0.20
"SDSS J155843.11+055217.1" 239.67964 5.8714 3.064 2.649 2.997 nan nan nan
"SDSS J155912.14+245046.3" 239.80062 24.8462 2.788 2.400 2.726 nan nan nan
"SDSS J155912.34+482819.9" 239.80142 48.4722 3.424 2.307 3.351 nan nan nan
"SDSS J155916.59+540650.7" 239.81915 54.1141 3.133 3.061 3.065 nan nan nan
"SDSS J155917.35+520244.9" 239.82233 52.0459 3.042 2.308 2.976 nan nan nan
"SDSS J155923.33+333851.9" 239.84722 33.6478 2.895 2.307 2.831 nan nan nan
"SDSS J155924.01+280651.2" 239.85006 28.1142 2.926 2.842 2.862 nan nan nan
"SDSS J155927.51+244100.0" 239.86464 24.6833 2.627 2.307 2.568 nan nan nan
"PKS 1557+032" 239.87905 3.0801 3.891 2.660 3.811 nan nan nan
"SDSS J1559+1631" 239.90375 16.5171 3.067 2.674 3.000 nan nan nan
"SDSS J155940.01+481657.8" 239.91673 48.2827 3.029 2.985 2.963 nan nan nan
"SDSS J155941.25+383656.3" 239.92191 38.6156 3.035 2.639 2.969 nan nan nan
"SDSS J160007.83+351341.5" 240.03266 35.2282 3.600 2.584 3.525 nan nan nan
"SDSS J160011.74+305712.4" 240.04896 30.9534 2.582 2.434 2.523 nan nan nan
"SDSS J160033.09+403343.9" 240.13791 40.5622 2.761 2.430 2.699 nan nan nan
"SDSS J160056.02+235654.4" 240.23343 23.9485 3.572 2.871 3.497 nan nan nan
"SDSS J160059.97+334022.4" 240.24990 33.6729 3.809 3.355 3.730 nan nan nan
"SDSS J160103.85+341025.0" 240.26606 34.1736 2.972 2.307 2.907 nan nan nan
"SDSS J160106.58+043534.4" 240.27744 4.5929 3.855 2.809 3.775 nan nan nan
"SDSS J160108.39+060036.2" 240.28497 6.0101 2.365 2.307 2.310 nan nan nan
"SDSS J160108.48+462621.8" 240.28538 46.4394 2.594 2.307 2.535 nan nan nan
"SDSS J160117.99+420414.4" 240.32498 42.0707 3.209 2.384 3.140 nan nan nan
"SDSS J160146.51+035612.5" 240.44382 3.9368 3.104 2.693 3.037 nan nan nan
"[HB89] 1600+284" 240.54294 28.2956 3.164 2.759 3.096 2.8461 20.15 0.20
"B2 1600+24" 240.55252 24.1696 2.531 2.307 2.473 nan nan nan
"SDSS J160214.26+354516.8" 240.55946 35.7547 3.033 2.351 2.967 2.3787 20.25 0.20
"SDSS J160223.34+451950.1" 240.59729 45.3306 2.807 2.307 2.745 nan nan nan
"SDSS J160232.31+334331.3" 240.63464 33.7254 3.012 2.616 2.946 nan nan nan
"SDSS J160240.64+474256.0" 240.66937 47.7156 2.421 2.307 2.365 nan nan nan
"SDSS J160244.75+324036.4" 240.68650 32.6769 3.004 2.404 2.938 nan nan nan
"SDSS J160303.75+353227.3" 240.76567 35.5409 2.435 2.307 2.379 nan nan nan
"SDSS J160306.19+380228.5" 240.77583 38.0413 3.320 2.425 3.249 nan nan nan
"SDSS J160315.72+161406.3" 240.81552 16.2351 3.063 2.672 2.996 nan nan nan
"SDSS J160320.88+072104.4" 240.83703 7.3512 4.385 3.062 4.297 nan nan nan
"SDSS J160321.37+154716.9" 240.83905 15.7880 2.476 2.307 2.419 nan nan nan
"SDSS J160321.89+342516.5" 240.84121 34.4213 2.546 2.307 2.488 nan nan nan
"SDSS J160329.14+090218.1" 240.87143 9.0384 4.742 4.539 4.648 nan nan nan
"SDSS J160335.78+453656.3" 240.89909 45.6157 3.036 2.638 2.970 2.9436 20.65 0.15
"SDSS J160336.64+350824.3" 240.90269 35.1401 4.485 3.628 4.394 nan nan nan
"SDSS J160337.79+481603.5" 240.90749 48.2677 2.405 2.307 2.349 nan nan nan
"SDSS J160407.06+523428.1" 241.02943 52.5745 2.376 2.307 2.321 nan nan nan
"SDSS J160409.03+375942.3" 241.03767 37.9951 2.488 2.307 2.431 nan nan nan
"SDSS J160413.97+395121.8" 241.05822 39.8561 3.154 2.314 3.086 nan nan nan
"SDSS J160417.80+292802.1" 241.07418 29.4673 2.621 2.307 2.562 nan nan nan
"SDSS J160426.17+454416.7" 241.10910 45.7380 2.460 2.307 2.403 nan nan nan
"SDSS J160439.80+392420.4" 241.16586 39.4057 2.817 2.307 2.754 nan nan nan
"SDSS J160441.68+310141.3" 241.17367 31.0281 2.382 2.307 2.327 nan nan nan
"SDSS J160515.70+470551.8" 241.31547 47.0977 3.039 2.401 2.973 nan nan nan
"SDSS J160516.16+210638.5" 241.31734 21.1107 4.495 3.636 4.403 nan nan nan
"SDSS J160527.04+395812.4" 241.36270 39.9701 2.906 2.513 2.842 nan nan nan
"SDSS J160529.53+155903.1" 241.37307 15.9842 3.623 3.185 3.547 nan nan nan
"SDSS J160552.81+424132.9" 241.47011 42.6924 3.002 2.806 2.936 2.8610 20.90 0.15
"SDSS J160556.62+234709.9" 241.48593 23.7861 3.509 3.069 3.435 nan nan nan
"SDSS J160601.25+370046.5" 241.50523 37.0129 3.759 2.849 3.681 nan nan nan
"SDSS J160612.74+220817.8" 241.55311 22.1383 2.969 2.922 2.904 nan nan nan
"SDSS J160620.30+321422.7" 241.58462 32.2397 3.637 2.659 3.561 nan nan nan
"SDSS J160641.00+291919.2" 241.67085 29.3220 4.149 3.330 4.065 4.0015 20.15 0.20
"SDSS J160649.23+451051.6" 241.70519 45.1810 2.826 2.447 2.763 nan nan nan
"SDSS J160652.26+072109.5" 241.71776 7.3526 2.479 2.335 2.422 2.3976 21.55 0.15
"SDSS J160659.85+291217.8" 241.74939 29.2050 3.658 2.729 3.582 nan nan nan
"SDSS J160705.16+533558.5" 241.77151 53.5996 3.653 2.497 3.577 nan nan nan
"SDSS J160709.84+084031.8" 241.79101 8.6755 2.630 2.307 2.570 nan nan nan
"SDSS J160734.22+160417.4" 241.89262 16.0715 4.786 3.882 4.689 4.4760 20.15 0.20
"SDSS J160734.28+291841.9" 241.89286 29.3117 2.884 2.307 2.820 nan nan nan
"SDSS J160754.46+465804.8" 241.97693 46.9680 3.117 3.019 3.049 nan nan nan
"SDSS J160835.63+351257.5" 242.14848 35.2160 2.963 2.583 2.898 nan nan nan
"SDSS J1608+0715" 242.18294 7.2524 2.880 2.307 2.816 nan nan nan
"SDSS J160932.88+462613.2" 242.38731 46.4371 2.361 2.307 2.306 nan nan nan
"SDSS J160943.33+522550.8" 242.43064 52.4308 2.723 2.354 2.662 nan nan nan
"SDSS J160944.06+325158.4" 242.43361 32.8662 3.047 2.633 2.981 nan nan nan
"SDSS J161001.03+305402.7" 242.50434 30.9008 3.980 3.583 3.898 nan nan nan
"SDSS J161003.53+442353.7" 242.51476 44.3983 2.600 2.307 2.541 nan nan nan
"[HB89] 1607+183" 242.52202 18.1954 3.123 1.814 3.055 nan nan nan
"SDSS J161009.42+472444.4" 242.53928 47.4124 3.216 2.406 3.147 2.5074 20.90 0.15
"SDSS J161100.56+223109.1" 242.75237 22.5192 3.781 2.892 3.703 3.2962 21.35 0.15
"SDSS J161103.93+264621.0" 242.76641 26.7725 2.802 2.418 2.740 nan nan nan
"SDSS J161105.64+084435.4" 242.77353 8.7432 4.545 3.679 4.453 nan nan nan
"SDSS J161122.44+414409.6" 242.84353 41.7360 3.153 2.476 3.085 nan nan nan
"SDSS J161123.05+074535.3" 242.84606 7.7598 3.257 2.406 3.187 nan nan nan
"SDSS J161134.83+294131.8" 242.89513 29.6922 3.780 2.946 3.702 3.6858 20.40 0.20
"SDSS J161140.13+273029.6" 242.91724 27.5083 3.333 2.438 3.262 3.0193 20.00 0.20
"SDSS J161212.56+432230.0" 243.05234 43.3750 2.382 2.307 2.327 nan nan nan
"SDSS J161215.84+514500.4" 243.06605 51.7501 3.201 2.409 3.132 nan nan nan
"SDSS J161228.50+332913.5" 243.11876 33.4871 2.459 2.307 2.402 nan nan nan
"SDSS J161231.71+250323.6" 243.13215 25.0566 3.772 3.302 3.694 nan nan nan
"SDSS J161248.73+340219.5" 243.20309 34.0388 3.172 2.759 3.104 nan nan nan
"SDSS J161250.24+384030.8" 243.20937 38.6752 2.926 2.307 2.862 nan nan nan
"SDSS J161251.67+311729.9" 243.21530 31.2917 3.450 2.473 3.377 nan nan nan
"SDSS J161253.41+275842.5" 243.22257 27.9785 3.535 2.566 3.461 2.5979 20.75 0.15
"SDSS J161302.02+080814.3" 243.25846 8.1373 2.346 2.307 2.291 nan nan nan
"SDSS J161311.73+070557.2" 243.29890 7.0992 2.410 2.307 2.354 nan nan nan
"SDSS J161354.47+445245.6" 243.47700 44.8794 2.681 2.307 2.621 nan nan nan
"SDSS J161407.53+251058.9" 243.53141 25.1831 3.033 2.674 2.967 nan nan nan
"SDSS J161425.13+464028.9" 243.60474 46.6747 5.313 4.327 5.208 4.9150 20.90 0.20
"SDSS J161426.81+485958.7" 243.61173 48.9997 3.800 2.881 3.721 nan nan nan
"SDSS J161443.96+244742.9" 243.68318 24.7953 2.882 2.498 2.818 nan nan nan
"SDSS J161444.84+253621.7" 243.68686 25.6060 2.451 2.307 2.394 nan nan nan
"SDSS J161445.81+443944.3" 243.69092 44.6623 3.062 2.307 2.995 nan nan nan
"SDSS J161447.03+205902.9" 243.69599 20.9842 5.081 4.131 4.980 nan nan nan
"SDSS J161454.36+300029.7" 243.72653 30.0083 3.251 2.840 3.181 nan nan nan
"SDSS J161505.88+472308.6" 243.77454 47.3857 2.418 2.307 2.362 nan nan nan
"SDSS J161522.85+180356.3" 243.84524 18.0657 4.010 2.783 3.928 nan nan nan
"SDSS J161545.16+453324.9" 243.93819 45.5569 2.890 2.307 2.826 nan nan nan
"SDSS J161557.84+393913.2" 243.99103 39.6537 3.366 2.603 3.294 nan nan nan
"FBQS J161602.5+302339" 244.01074 30.3944 2.452 2.307 2.395 nan nan nan
"SDSS J161602.87+263211.0" 244.01198 26.5364 3.786 3.297 3.707 nan nan nan
"SDSS J161605.20+413802.1" 244.02168 41.6339 2.367 2.307 2.312 nan nan nan
"SDSS J161606.25+311811.9" 244.02608 31.3033 3.886 3.004 3.806 3.2207 20.05 0.20
nan nan nan nan nan nan 3.3843 20.65 0.20
"SDSS J161616.26+513336.9" 244.06775 51.5603 4.528 3.664 4.436 nan nan nan
"SDSS J161620.24+410047.7" 244.08435 41.0133 3.081 2.879 3.014 nan nan nan
"SDSS J161622.10+050127.7" 244.09211 5.0244 4.876 3.958 4.778 nan nan nan
"SDSS J161635.73+294011.6" 244.14890 29.6699 2.558 2.405 2.500 nan nan nan
"SDSS J161636.84+471800.7" 244.15353 47.3002 2.921 2.316 2.857 nan nan nan
"[HB89] 1614+051" 244.15649 4.9924 3.210 1.984 3.141 2.5200 20.40 0.20
"SDSS J161721.77+232559.3" 244.34074 23.4332 3.151 2.307 3.083 nan nan nan
"SDSS J161723.47+290421.2" 244.34780 29.0726 3.091 2.307 3.024 2.7985 20.00 0.20
"SDSS J161723.59+240138.0" 244.34832 24.0272 2.370 2.307 2.315 nan nan nan
"SDSS J161724.28+240458.3" 244.35119 24.0829 3.633 2.913 3.557 nan nan nan
"SDSS J161759.31+244917.8" 244.49713 24.8216 3.724 2.652 3.647 nan nan nan
"SDSS J161813.04+304807.3" 244.55438 30.8020 3.201 2.307 3.132 nan nan nan
"2MASSi J1618155+370103" 244.56472 37.0178 2.496 2.307 2.439 nan nan nan
"SDSS J161822.76+412558.3" 244.59485 41.4329 4.216 3.734 4.130 nan nan nan
"SDSS J161833.18+312728.5" 244.63827 31.4579 2.878 2.307 2.814 nan nan nan
"SDSS J161833.54+335826.0" 244.63977 33.9739 2.935 2.314 2.870 nan nan nan
"SDSS J161859.06+263000.3" 244.74611 26.5001 4.544 3.694 4.453 4.0896 20.95 0.20
"SDSS J161920.20+375502.7" 244.83420 37.9174 2.966 2.588 2.901 nan nan nan
"SDSS J161928.49+250241.4" 244.86872 25.0449 3.165 2.991 3.097 nan nan nan
"SDSS J161933.65+302115.0" 244.89022 30.3542 3.794 3.077 3.715 nan nan nan
"SDSS J162001.91+254544.7" 245.00798 25.7624 2.871 2.316 2.807 nan nan nan
"SDSS J162002.86+244131.2" 245.01194 24.6920 2.531 2.374 2.473 nan nan nan
"SDSS J162004.73+351554.4" 245.01956 35.2653 2.960 2.307 2.895 nan nan nan
"SDSS J162102.73+491921.5" 245.26141 49.3227 3.153 2.784 3.085 nan nan nan
"SDSS J1621-0042" 245.32046 -0.7142 3.711 2.101 3.634 3.1050 19.90 0.15
"SDSS J162145.18+223203.7" 245.43830 22.5344 3.299 2.631 3.228 nan nan nan
"SDSS J162151.65+335955.9" 245.46524 33.9989 3.116 2.402 3.048 nan nan nan
"SDSS J162159.09+311005.7" 245.49624 31.1683 4.604 3.650 4.512 nan nan nan
"SDSS J162249.70+351405.5" 245.70712 35.2349 3.028 2.653 2.962 nan nan nan
"SDSS J162323.67+331232.6" 245.84865 33.2091 2.411 2.307 2.355 nan nan nan
"SDSS J162324.75+331049.7" 245.85315 33.1805 2.585 2.307 2.526 nan nan nan
"SDSS J162331.14+481842.1" 245.87979 48.3117 2.843 2.307 2.780 nan nan nan
"SDSS J162343.30+070622.8" 245.93042 7.1063 2.370 2.307 2.315 nan nan nan
"SDSS J162408.60+263031.4" 246.03586 26.5087 3.694 3.323 3.617 3.3236 20.80 0.20
"SDSS J162445.03+271418.7" 246.18767 27.2386 4.498 3.639 4.406 nan nan nan
"SDSS J162445.31+445908.9" 246.18880 44.9858 3.352 2.635 3.281 nan nan nan
"SDSS J162445.66+320722.3" 246.19027 32.1229 3.862 2.959 3.782 3.7161 20.05 0.20
"SDSS J162453.47+375806.6" 246.22280 37.9685 3.381 2.947 3.309 nan nan nan
"SDSS J162502.15+432734.9" 246.25900 43.4597 3.281 2.605 3.211 nan nan nan
"SDSS J162508.09+265052.2" 246.28374 26.8478 3.446 2.576 3.373 nan nan nan
"SDSS J162516.41+294318.3" 246.31842 29.7218 2.358 2.307 2.303 nan nan nan
"SDSS J162520.31+225832.9" 246.33466 22.9758 3.768 2.308 3.690 2.5844 20.70 0.15
"SDSS J162525.64+425157.7" 246.35687 42.8661 2.355 2.307 2.300 nan nan nan
"SDSS J162530.70+452522.7" 246.37795 45.4230 2.396 2.307 2.340 nan nan nan
"SDSS J162539.84+251558.8" 246.41604 25.2663 4.147 3.103 4.063 nan nan nan
"SDSS J162540.93+301059.2" 246.42059 30.1831 3.438 2.744 3.365 nan nan nan
"[HB89] 1623+268 NED01" 246.45036 26.7424 2.470 1.644 2.413 nan nan nan
"[HB89] 1623+268 NED02" 246.45333 26.7830 2.518 2.307 2.460 nan nan nan
"SDSS J162549.16+304106.9" 246.45484 30.6852 3.486 2.684 3.412 nan nan nan
"[HB89] 1623+268 NED03" 246.48911 26.7467 2.602 2.421 2.543 nan nan nan
"SDSS J162604.87+471158.7" 246.52031 47.1997 2.450 2.307 2.393 nan nan nan
"SDSS J162612.98+385627.2" 246.55412 38.9409 2.882 2.307 2.818 nan nan nan
"SDSS J162622.84+430514.2" 246.59518 43.0873 3.193 2.489 3.124 nan nan nan
"SDSS J162623.38+484136.4" 246.59744 48.6935 4.891 3.747 4.794 nan nan nan
"SDSS J162623.99+240611.4" 246.59997 24.1032 3.105 2.413 3.038 nan nan nan
"SDSS J162625.43+432920.1" 246.60601 43.4889 3.717 2.637 3.640 nan nan nan
"SDSS J162626.50+275132.4" 246.61043 27.8590 5.265 4.286 5.161 4.3120 21.20 0.20
nan nan nan nan nan nan 4.4620 20.70 0.20
nan nan nan nan nan nan 4.4980 20.95 0.20
"SDSS J162629.19+285857.5" 246.62164 28.9827 5.035 4.092 4.934 4.6050 20.55 0.20
"SDSS J162629.76+230253.9" 246.62403 23.0483 3.063 2.307 2.996 nan nan nan
"SDSS J162651.95+403537.8" 246.71648 40.5938 2.542 2.307 2.484 nan nan nan
"SDSS J162653.19+351652.6" 246.72163 35.2813 2.752 2.380 2.690 nan nan nan
"SDSS J162700.40+495240.8" 246.75168 49.8780 2.790 2.523 2.728 2.5810 20.30 0.20
"SDSS J162722.59+290309.2" 246.84416 29.0526 3.669 3.191 3.592 nan nan nan
"SDSS J162725.03+290022.1" 246.85433 29.0061 2.475 2.307 2.418 nan nan nan
"SDSS J162737.90+221509.2" 246.90796 22.2526 3.705 2.851 3.628 nan nan nan
"SDSS J162738.14+411916.5" 246.90895 41.3212 2.551 2.307 2.493 nan nan nan
"SDSS J162738.63+460538.3" 246.91097 46.0940 3.807 3.137 3.728 nan nan nan
"SDSS J162746.40+370710.3" 246.94333 37.1196 2.662 2.307 2.602 nan nan nan
"SDSS J162802.82+301219.0" 247.01177 30.2053 2.445 2.307 2.388 nan nan nan
"SDSS J162812.19+235431.5" 247.05080 23.9088 2.908 2.508 2.844 nan nan nan
"SDSS J162816.24+251340.6" 247.06771 25.2280 3.386 2.307 3.314 nan nan nan
"SDSS J162828.60+340451.5" 247.11918 34.0810 3.873 3.552 3.793 nan nan nan
"SDSS J162840.47+375157.5" 247.16865 37.8660 3.745 3.013 3.667 nan nan nan
"SDSS J162900.82+245927.5" 247.25343 24.9910 3.429 2.991 3.356 nan nan nan
"SDSS J162916.16+333714.5" 247.31739 33.6207 4.392 3.892 4.304 nan nan nan
"SDSS J162921.90+300724.7" 247.34128 30.1235 2.405 2.307 2.349 nan nan nan
"SDSS J162943.43+391211.4" 247.43099 39.2032 3.911 3.064 3.830 nan nan nan
"SDSS J162951.59+325102.3" 247.46498 32.8507 3.023 2.411 2.957 nan nan nan
"SDSS J162954.68+370222.4" 247.47787 37.0396 3.217 2.378 3.148 nan nan nan
"SDSS J162955.14+311317.5" 247.47981 31.2216 2.966 2.799 2.901 nan nan nan
"SDSS J163042.21+330434.2" 247.67591 33.0762 3.236 2.385 3.167 nan nan nan
"SDSS J163106.55+453917.3" 247.77733 45.6548 3.896 2.935 3.816 nan nan nan
"SDSS J163112.05+273141.1" 247.80025 27.5281 3.266 2.482 3.196 2.7699 21.00 0.15
"SDSS J163121.62+233201.9" 247.84011 23.5339 3.022 2.626 2.956 2.9550 20.30 0.15
"SDSS J163138.86+211705.1" 247.91196 21.2848 2.482 2.312 2.425 nan nan nan
"SDSS J163142.72+223448.1" 247.92802 22.5800 3.332 2.573 3.261 nan nan nan
"SDSS J163148.29+445935.0" 247.95128 44.9930 3.042 2.415 2.976 nan nan nan
"SDSS J163201.45+424018.1" 248.00609 42.6717 2.674 2.307 2.614 nan nan nan
"SDSS J163221.04+375507.2" 248.08771 37.9187 3.773 2.940 3.695 nan nan nan
"FBQS J163221.0+264353" 248.08773 26.7315 2.678 2.307 2.618 nan nan nan
"[HB89] 1631+373" 248.20692 37.2754 2.947 2.307 2.882 nan nan nan
"SDSS J163257.06+441110.2" 248.23779 44.1862 4.093 2.966 4.009 nan nan nan
"SDSS J163259.67+390423.0" 248.24868 39.0731 3.106 2.466 3.039 2.7074 20.25 0.20
"SDSS J163300.13+362904.8" 248.25056 36.4847 3.576 2.567 3.501 nan nan nan
"SDSS J163314.34+244629.2" 248.30979 24.7748 3.278 2.867 3.208 3.0570 20.10 0.20
"SDSS J163314.82+471856.7" 248.31179 47.3158 3.861 3.130 3.781 nan nan nan
"SDSS J163319.63+141142.0" 248.33180 14.1950 4.365 2.439 4.277 2.8820 20.30 0.15
"SDSS J163345.88+361211.8" 248.44119 36.2033 2.638 2.307 2.578 nan nan nan
"SDSS J163352.42+230816.3" 248.46844 23.1379 3.229 2.810 3.160 2.8745 20.15 0.20
"SDSS J163401.66+235014.6" 248.50693 23.8374 2.352 2.307 2.297 nan nan nan
"SDSS J163411.82+215325.0" 248.54927 21.8903 4.587 3.714 4.494 4.0830 20.60 0.20
"FBQS J1634+3203" 248.55329 32.0598 2.344 2.307 2.289 nan nan nan
"SDSS J163416.17+355812.9" 248.56742 35.9703 3.066 2.307 2.999 2.5671 21.25 0.15
"[HB89] 1632+338" 248.61953 33.7514 2.988 2.342 2.923 nan nan nan
"SDSS J163444.13+300759.0" 248.68388 30.1331 3.344 2.528 3.273 nan nan nan
"SDSS J163456.15+301437.8" 248.73398 30.2438 2.504 2.307 2.447 nan nan nan
"SDSS J163500.06+301321.7" 248.75028 30.2227 2.935 2.355 2.870 nan nan nan
"SDSS J163510.84+291540.3" 248.79521 29.2612 3.049 2.635 2.983 2.8887 20.70 0.20
"SDSS J163533.99+333625.0" 248.89165 33.6070 3.648 3.176 3.572 nan nan nan
"SDSS J163549.99+231018.1" 248.95833 23.1717 3.095 2.677 3.028 2.9691 20.35 0.15
"SDSS J163603.23+283908.7" 249.01346 28.6524 3.125 2.409 3.057 nan nan nan
"SDSS J163609.34+461954.8" 249.03895 46.3319 3.204 2.394 3.135 nan nan nan
"SDSS J163609.72+313827.9" 249.04053 31.6411 3.575 2.794 3.500 3.4193 20.30 0.20
"SDSS J163623.82+323519.0" 249.09926 32.5886 3.529 2.829 3.455 nan nan nan
"SDSS J163630.80+322407.2" 249.12836 32.4020 3.101 2.307 3.034 2.5709 20.60 0.15
"SDSS J163636.93+315717.1" 249.15387 31.9547 4.590 3.717 4.497 nan nan nan
"SDSS J163640.55+464707.1" 249.16897 46.7853 2.526 2.307 2.468 nan nan nan
"SDSS J163647.18+382031.3" 249.19662 38.3421 4.180 3.335 4.095 nan nan nan
"SDSS J163654.30+323853.0" 249.22628 32.6481 2.415 2.307 2.359 nan nan nan
"SDSS J163700.18+314224.6" 249.25076 31.7068 2.952 2.356 2.887 nan nan nan
"SDSS J163705.37+123321.9" 249.27241 12.5561 2.503 2.307 2.446 nan nan nan
"SDSS J163712.01+381135.2" 249.30005 38.1931 3.897 2.811 3.817 nan nan nan
"SDSS J163714.68+395706.7" 249.31121 39.9519 3.409 2.672 3.337 3.2408 20.20 0.20
"SDSS J163726.44+402131.3" 249.36017 40.3587 3.699 2.893 3.622 3.3736 20.65 0.15
"SDSS J163747.57+290135.2" 249.44826 29.0265 3.641 3.237 3.565 3.5035 20.35 0.20
"SDSS J163750.36+322313.8" 249.45989 32.3872 2.993 2.598 2.927 nan nan nan
"SDSS J163809.01+323955.2" 249.53758 32.6654 2.933 2.614 2.868 nan nan nan
"SDSS J163814.20+120437.7" 249.55918 12.0772 2.493 2.307 2.436 nan nan nan
"SDSS J163820.04+220620.5" 249.58352 22.1057 3.083 2.307 3.016 nan nan nan
"SDSS J163851.59+342158.6" 249.71498 34.3663 2.656 2.307 2.596 nan nan nan
"SDSS J163854.46+211609.4" 249.72693 21.2693 2.483 2.338 2.426 nan nan nan
"2MASX J16390909+2824468" 249.78797 28.4131 3.819 2.750 3.740 nan nan nan
"SDSS J163912.86+440813.5" 249.80364 44.1371 3.759 3.277 3.681 3.6418 20.50 0.15
"SDSS J163936.09+341453.0" 249.90042 34.2481 2.560 2.307 2.502 nan nan nan
"SDSS J163950.51+434003.7" 249.96051 43.6677 3.990 2.769 3.908 nan nan nan
"SDSS J163953.84+385449.1" 249.97436 38.9137 2.384 2.307 2.328 nan nan nan
"SDSS J164010.92+451524.9" 250.04554 45.2569 3.038 2.648 2.972 nan nan nan
"SDSS J164021.28+243939.6" 250.08868 24.6611 3.265 2.831 3.195 nan nan nan
"SDSS J164022.78+411548.1" 250.09495 41.2634 3.089 2.398 3.022 2.6969 20.55 0.15
nan nan nan nan nan nan 3.0174 20.65 0.15
"SDSS J164039.84+325812.9" 250.16601 32.9703 2.765 2.380 2.703 nan nan nan
"SDSS J164051.91+233633.8" 250.21630 23.6094 3.075 2.387 3.008 nan nan nan
"SDSS J164052.87+364114.6" 250.22031 36.6874 2.644 2.307 2.584 nan nan nan
"SDSS J164100.90+425457.6" 250.25375 42.9160 2.694 2.316 2.633 nan nan nan
"[HB89] 1639+407" 250.27231 40.6144 2.445 2.307 2.388 nan nan nan
"SDSS J164113.48+330247.4" 250.30618 33.0465 3.543 2.410 3.468 3.1018 20.25 0.20
"SDSS J164113.75+134158.8" 250.30731 13.6997 4.092 3.258 4.008 nan nan nan
"SDSS J164130.57+393434.2" 250.37741 39.5762 2.612 2.307 2.553 nan nan nan
"SDSS J164136.62+344359.3" 250.40259 34.7332 2.762 2.377 2.700 2.6358 20.75 0.15
"SDSS J164143.39+421648.5" 250.43080 42.2802 3.680 2.829 3.603 nan nan nan
"SDSS J164146.27+290148.6" 250.44282 29.0302 4.111 3.371 4.027 3.9411 20.90 0.20
"SDSS J164148.07+334512.1" 250.45033 33.7534 2.750 2.366 2.688 nan nan nan
"SDSS J164148.19+223225.2" 250.45082 22.5403 2.506 2.307 2.448 nan nan nan
"SDSS J164154.89+223745.5" 250.47872 22.6293 3.617 3.145 3.541 nan nan nan
"SDSS J164205.14+462226.0" 250.52145 46.3739 3.700 2.604 3.623 nan nan nan
"SDSS J164219.88+445124.0" 250.58286 44.8567 2.882 2.498 2.818 nan nan nan
"SDSS J164222.94+321710.3" 250.59561 32.2862 3.964 3.090 3.883 nan nan nan
"SDSS J164238.08+412104.7" 250.65869 41.3513 3.123 2.756 3.055 nan nan nan
"SDSS J164248.71+240303.2" 250.70296 24.0509 3.480 2.511 3.407 3.2652 20.50 0.15
"SDSS J164250.77+360531.7" 250.71158 36.0922 3.166 2.581 3.098 nan nan nan
"SDSS J164251.06+392408.8" 250.71277 39.4025 2.384 2.307 2.328 nan nan nan
"SDSS J164304.41+344745.4" 250.76839 34.7960 3.049 2.322 2.983 nan nan nan
"SDSS J164314.75+282812.6" 250.81146 28.4702 2.585 2.307 2.526 nan nan nan
"SDSS J164330.13+305541.7" 250.87555 30.9283 2.703 2.407 2.642 nan nan nan
"SDSS J164330.98+365037.9" 250.87911 36.8439 2.601 2.307 2.542 nan nan nan
"SDSS J164341.27+305859.6" 250.92199 30.9833 2.559 2.307 2.501 nan nan nan
"SDSS J164417.10+124559.2" 251.07125 12.7665 3.500 2.748 3.426 nan nan nan
"SDSS J164417.36+342254.2" 251.07236 34.3818 2.859 2.581 2.796 nan nan nan
"SDSS J164424.98+274136.5" 251.10409 27.6935 3.893 2.540 3.813 nan nan nan
"SDSS J164431.02+254246.4" 251.12929 25.7129 2.437 2.307 2.381 nan nan nan
"SDSS J164439.86+214311.5" 251.16612 21.7199 3.111 2.307 3.044 nan nan nan
"SDSS J164446.39+211039.5" 251.19332 21.1776 3.147 2.341 3.079 nan nan nan
"SDSS J164452.82+374058.1" 251.22013 37.6828 3.275 2.906 3.205 nan nan nan
"SDSS J164535.94+230008.4" 251.39979 23.0024 2.844 2.510 2.781 nan nan nan
"SDSS J164545.31+263732.1" 251.43884 26.6256 3.307 2.307 3.236 3.0889 20.45 0.15
"FBQS J1645+2244" 251.46712 22.7472 2.727 2.346 2.666 nan nan nan
"SDSS J164554.26+331717.0" 251.47611 33.2881 2.464 2.307 2.407 nan nan nan
"SDSS J164602.01+274348.0" 251.50842 27.7300 3.722 3.255 3.645 nan nan nan
"SDSS J164612.60+641608.2" 251.55255 64.2690 3.133 2.430 3.065 nan nan nan
"SDSS J164653.72+243942.2" 251.72388 24.6617 3.029 2.378 2.963 nan nan nan
"2MASSi J1646563+551445" 251.73458 55.2458 4.084 2.800 4.001 2.9320 19.50 0.10
"SDSS J164704.76+254923.2" 251.76987 25.8231 2.416 2.363 2.360 nan nan nan
"SDSS J164708.03+255908.3" 251.78351 25.9856 3.037 2.664 2.971 nan nan nan
"SDSS J164709.20+314437.0" 251.78836 31.7436 2.976 2.370 2.911 nan nan nan
"SDSS J164716.44+232818.4" 251.81855 23.4718 3.215 2.556 3.146 nan nan nan
"SDSS J164716.62+313254.4" 251.81929 31.5485 2.517 2.307 2.459 nan nan nan
"SDSS J164729.55+214113.7" 251.87314 21.6871 2.663 2.307 2.603 nan nan nan
"SDSS J164739.64+343608.5" 251.91518 34.6024 4.010 2.945 3.928 nan nan nan
"SDSS J164808.70+391153.5" 252.03632 39.1982 2.994 2.325 2.928 nan nan nan
"SDSS J164810.07+260211.2" 252.04199 26.0365 3.350 2.951 3.279 2.9525 20.45 0.20
nan nan nan nan nan nan 3.2544 21.05 0.15
"SDSS J164818.07+415550.2" 252.07534 41.9306 2.408 2.307 2.352 nan nan nan
"SDSS J164826.98+350017.3" 252.11244 35.0048 2.936 2.534 2.871 2.7567 20.20 0.20
"SDSS J164843.16+283906.8" 252.17986 28.6519 3.321 2.489 3.250 3.1799 20.00 0.20
"SDSS J164934.13+203139.8" 252.39224 20.5277 2.541 2.307 2.483 nan nan nan
"SDSS J164948.09+210636.4" 252.45039 21.1101 3.280 2.603 3.210 nan nan nan
"SDSS J165001.22+343003.6" 252.50512 34.5010 3.871 3.372 3.791 nan nan nan
"SDSS J165044.78+390045.6" 252.68660 39.0127 3.167 2.307 3.099 nan nan nan
"SDSS J165053.86+185031.5" 252.72445 18.8421 3.106 2.686 3.039 nan nan nan
"SDSS J165112.94+295158.5" 252.80393 29.8663 3.211 2.794 3.142 nan nan nan
"FBQS J1651+4002" 252.90651 40.0385 2.343 2.307 2.288 nan nan nan
"SDSS J165142.73+295149.2" 252.92808 29.8637 3.910 2.727 3.829 nan nan nan
"SDSS J165152.85+333541.0" 252.97024 33.5948 3.723 2.784 3.646 nan nan nan
"SDSS J165154.06+313305.0" 252.97529 31.5514 2.706 2.352 2.645 nan nan nan
"SDSS J165215.12+271841.7" 253.06301 27.3116 3.342 2.666 3.271 nan nan nan
"SDSS J165233.66+184003.2" 253.14026 18.6676 3.470 2.563 3.397 nan nan nan
"SDSS J165249.81+294059.0" 253.20756 29.6831 2.465 2.351 2.408 nan nan nan
"SDSS J165255.52+423541.5" 253.23138 42.5948 3.685 3.273 3.608 3.4539 20.15 0.20
"SDSS J165331.60+362416.1" 253.38172 36.4045 3.031 2.654 2.965 nan nan nan
"SDSS J165334.39+344413.5" 253.39333 34.7371 3.236 2.308 3.167 nan nan nan
"SDSS J165354.61+405402.1" 253.47758 40.9006 4.977 4.365 4.879 4.5742 20.35 0.20
"SDSS J165356.74+283332.7" 253.48646 28.5591 3.144 2.960 3.076 nan nan nan
"SDSS J165408.17+350954.9" 253.53408 35.1653 2.837 2.443 2.774 nan nan nan
"SDSS J165411.62+284036.3" 253.54843 28.6768 2.880 2.551 2.816 nan nan nan
"SDSS J165412.91+373504.0" 253.55380 37.5845 2.641 2.307 2.581 nan nan nan
"SDSS J165433.32+422053.7" 253.63884 42.3483 2.519 2.307 2.461 nan nan nan
"SDSS J165436.85+222733.7" 253.65356 22.4594 4.678 3.517 4.585 4.0065 20.35 0.20
nan nan nan nan nan nan 4.1005 20.35 0.20
"SDSS J165515.56+215417.6" 253.81486 21.9049 3.779 2.627 3.701 2.6778 20.40 0.20
"B2 1653+32A" 253.83011 32.7114 3.186 2.483 3.117 nan nan nan
"SDSS J165523.09+184708.4" 253.84621 18.7857 3.323 2.307 3.252 nan nan nan
"SDSS J165543.86+395322.2" 253.93280 39.8895 2.422 2.319 2.366 nan nan nan
"SDSS J165559.52+320105.2" 253.99803 32.0181 3.257 2.522 3.187 nan nan nan
"SDSS J165609.53+312847.6" 254.03972 31.4799 3.224 2.551 3.155 nan nan nan
"SDSS J165621.65+415524.5" 254.09022 41.9235 2.881 2.307 2.817 nan nan nan
"SDSS J165647.22+345127.7" 254.19678 34.8577 2.748 2.365 2.687 nan nan nan
"SDSS J165648.52+635838.3" 254.20220 63.9773 2.369 2.307 2.314 nan nan nan
"SDSS J165653.31+255944.3" 254.22214 25.9957 2.416 2.328 2.360 nan nan nan
"SDSS J165655.56+201139.6" 254.23151 20.1944 3.110 2.424 3.043 nan nan nan
"SDSS J165722.24+333540.2" 254.34269 33.5945 2.947 2.344 2.882 2.3924 20.15 0.20
"SDSS J165722.77+260702.3" 254.34491 26.1173 2.887 2.348 2.823 nan nan nan
"SDSS J165742.37+223859.8" 254.42656 22.6500 3.250 2.579 3.180 nan nan nan
"SDSS J165751.68+355318.0" 254.46537 35.8884 3.005 2.307 2.939 nan nan nan
"SDSS J165755.53+604002.5" 254.48140 60.6674 2.355 2.307 2.300 nan nan nan
"SDSS J165801.94+233651.3" 254.50813 23.6143 3.785 3.329 3.707 3.4648 20.60 0.20
"SDSS J165829.47+332604.8" 254.62283 33.4347 3.080 2.382 3.013 nan nan nan
"SDSS J165830.66+220727.1" 254.62777 22.1242 3.286 2.669 3.216 nan nan nan
"CGRaBS J1658-0739" 254.68359 -7.6549 3.749 2.537 3.671 nan nan nan
"SDSS J165855.19+375853.6" 254.72998 37.9816 3.641 2.847 3.565 3.3479 20.95 0.15
"SDSS J165902.12+270935.1" 254.75881 27.1597 5.316 4.329 5.211 nan nan nan
"SDSS J165912.97+185001.5" 254.80405 18.8338 3.779 3.042 3.701 3.1936 20.05 0.20
"SDSS J165914.54+380900.7" 254.81061 38.1502 2.343 2.307 2.288 nan nan nan
"SDSS J165918.88+265102.0" 254.82868 26.8506 2.947 2.543 2.882 nan nan nan
"SDSS J170040.25+331257.8" 255.16773 33.2161 3.181 2.833 3.112 nan nan nan
"SDSS J170100.60+641209.3" 255.25259 64.2025 2.736 2.353 2.675 nan nan nan
"SDSS J170102.95+205802.6" 255.26234 20.9674 2.555 2.373 2.497 nan nan nan
"SDSS J170104.79+241150.0" 255.26999 24.1972 3.086 2.323 3.019 nan nan nan
"SDSS J170109.25+231509.1" 255.28856 23.2525 3.048 2.639 2.982 nan nan nan
"SDSS J170118.01+404534.9" 255.32509 40.7597 2.515 2.307 2.457 nan nan nan
"SDSS J170207.20+250912.9" 255.53000 25.1536 2.776 2.389 2.714 nan nan nan
"SDSS J170248.55+314047.9" 255.70233 31.6800 4.377 3.213 4.289 nan nan nan
"SDSS J170306.73+312809.4" 255.77804 31.4693 2.990 2.600 2.925 nan nan nan
"SDSS J170335.34+612607.4" 255.89728 61.4354 3.575 2.856 3.500 3.1316 20.55 0.15
"SDSS J170353.98+362439.6" 255.97496 36.4110 2.476 2.307 2.419 2.4184 20.25 0.20
"SDSS J170415.85+345218.9" 256.06606 34.8720 2.441 2.307 2.385 nan nan nan
"SDSS J170423.42+212555.8" 256.09759 21.4322 2.962 2.557 2.897 nan nan nan
"SDSS J170423.43+321313.8" 256.09768 32.2205 2.978 2.388 2.913 2.6668 20.10 0.20
"SDSS J170500.97+310808.5" 256.25407 31.1357 2.964 2.307 2.899 nan nan nan
"SDSS J170606.07+350102.0" 256.52533 35.0172 2.664 2.307 2.604 nan nan nan
"SDSS J1707+6443" 256.77031 64.7176 3.163 2.307 3.095 nan nan nan
"SDSS J170708.74+330206.8" 256.78645 33.0352 2.441 2.370 2.385 nan nan nan
"[HB89] 1705+018" 256.89340 1.8127 2.576 1.669 2.517 nan nan nan
"SDSS J170808.73+334641.2" 257.03640 33.7781 3.149 2.452 3.081 nan nan nan
"SDSS J170809.45+211712.6" 257.03940 21.2869 3.796 3.025 3.717 nan nan nan
"SDSS J170839.73+300116.0" 257.16560 30.0211 3.898 3.413 3.818 3.4749 20.65 0.20
"SDSS J170846.60+214335.1" 257.19421 21.7264 2.456 2.307 2.399 nan nan nan
"SDSS J170930.99+630357.1" 257.37917 63.0659 2.395 2.307 2.339 nan nan nan
"SDSS J170931.01+341731.2" 257.37925 34.2920 3.309 2.604 3.238 3.0131 20.45 0.15
"SDSS J170952.20+332905.9" 257.46755 33.4850 4.263 3.113 4.177 nan nan nan
"SDSS J171014.51+592326.4" 257.56048 59.3907 4.494 3.454 4.404 4.0172 20.15 0.20
"SDSS J171040.50+311839.1" 257.66877 31.3109 2.526 2.362 2.468 nan nan nan
"SDSS J171123.36+332541.2" 257.84737 33.4281 2.473 2.307 2.416 nan nan nan
"SDSS J1711+6052" 257.89338 60.8779 3.826 2.797 3.747 nan nan nan
"SBS 1711+579" 258.11563 57.9186 3.007 2.307 2.941 nan nan nan
"SDSS J171246.14+283657.4" 258.19229 28.6160 3.200 2.620 3.131 2.9323 21.05 0.15
"SDSS J171304.85+612249.3" 258.27030 61.3804 3.153 2.507 3.085 nan nan nan
"SDSS J171327.25+222608.1" 258.36359 22.4356 3.925 2.913 3.844 nan nan nan
"SDSS J171341.05+325045.3" 258.42107 32.8459 2.966 2.779 2.901 nan nan nan
"SDSS J171421.72+314802.1" 258.59051 31.8006 3.507 2.430 3.433 3.1042 20.25 0.20
"SDSS J171509.96+294555.0" 258.79154 29.7653 4.531 3.390 4.440 4.2369 20.10 0.20
"SDSS J171530.49+645319.2" 258.87706 64.8887 3.980 3.188 3.898 nan nan nan
"SDSS J171539.45+380909.9" 258.91441 38.1528 4.520 3.004 4.429 3.3410 21.05 0.20
"SDSS J171545.61+264846.9" 258.94009 26.8131 2.465 2.317 2.408 nan nan nan
"SDSS J171628.32+273450.7" 259.11802 27.5808 3.680 2.921 3.603 nan nan nan
"SDSS J171652.34+590200.1" 259.21811 59.0334 2.368 2.307 2.313 nan nan nan
"SDSS J171656.30+551753.0" 259.23462 55.2981 2.930 2.536 2.866 2.6033 21.45 0.15
"SDSS J171704.65+303931.2" 259.26940 30.6587 3.581 2.570 3.506 nan nan nan
"SDSS J171719.45+580218.0" 259.33108 58.0383 3.157 2.496 3.089 3.0463 20.40 0.20
"SDSS J171749.21+533123.2" 259.45505 53.5231 2.600 2.426 2.541 nan nan nan
"SDSS J171800.19+621325.6" 259.50082 62.2238 3.672 2.925 3.595 nan nan nan
"SDSS J171808.65+551511.1" 259.53607 55.2531 4.620 3.640 4.528 nan nan nan
"SDSS J171932.93+291929.6" 259.88723 29.3249 3.294 2.961 3.224 nan nan nan
"SDSS J171936.11+275704.9" 259.90049 27.9514 2.342 2.307 2.287 nan nan nan
"SDSS J171944.75+554408.4" 259.93650 55.7357 3.879 3.396 3.799 nan nan nan
"SDSS J171953.26+260212.4" 259.97195 26.0368 3.107 2.331 3.040 nan nan nan
"SDSS J171954.26+563103.1" 259.97611 56.5176 3.211 2.340 3.142 nan nan nan
"SDSS J172007.83+523544.1" 260.03272 52.5956 2.718 2.610 2.657 nan nan nan
"SDSS J172106.64+325636.2" 260.27767 32.9434 4.040 2.802 3.957 nan nan nan
"SDSS J172141.55+573318.9" 260.42317 57.5553 2.518 2.307 2.460 nan nan nan
"SDSS J172235.31+290636.3" 260.64713 29.1101 2.429 2.307 2.373 nan nan nan
"PSS J1723+2243" 260.84667 22.7328 4.531 3.056 4.440 3.6980 20.50 0.10
"SDSS J172409.19+531405.4" 261.03835 53.2349 2.547 2.307 2.489 nan nan nan
"[HB89] 1726+344" 261.95788 34.3777 2.429 1.669 2.373 nan nan nan
"SDSS J173038.68+585847.1" 262.66126 58.9798 3.222 2.569 3.153 nan nan nan
"SDSS J173100.43+572212.3" 262.75180 57.3701 2.800 2.307 2.738 nan nan nan
"SDSS J173352.22+540030.5" 263.46771 54.0085 3.425 2.307 3.352 nan nan nan
"SDSS J173612.69+542009.2" 264.05295 54.3359 2.625 2.307 2.566 nan nan nan
"SDSS J1737+5828" 264.43702 58.4749 4.940 3.383 4.843 4.1520 19.85 0.15
nan nan nan nan nan nan 4.7410 20.65 0.15
"SDSS J173909.10+561317.1" 264.78793 56.2214 3.142 2.564 3.074 nan nan nan
"SDSS J173935.27+575201.7" 264.89699 57.8672 3.208 2.522 3.139 3.1352 20.35 0.15
"[HB89] 1738+350" 265.08429 35.0132 3.240 2.093 3.170 nan nan nan
"SDSS J174405.65+540413.3" 266.02361 54.0704 2.931 2.315 2.867 nan nan nan
"PSS J1745+6846" 266.46000 68.7724 4.130 2.860 4.046 3.7060 19.73 0.09
"4C +62.29" 266.55848 62.4485 3.901 2.470 3.821 nan nan nan
"NVSS J175746+753917" 269.44316 75.6545 3.050 1.955 2.984 2.6240 20.77 0.20
"AKARI J175928.07+663852.5" 269.86679 66.6480 4.320 2.804 4.233 3.4000 20.40 0.20
"PSS J1802+5616" 270.70375 56.2808 4.158 2.821 4.073 3.3910 20.25 0.10
nan nan nan nan nan nan 3.5540 20.40 0.10
nan nan nan nan nan nan 3.7620 20.65 0.15
nan nan nan nan nan nan 3.8110 20.35 0.15
"[HB89] 1836+511" 279.33018 51.1928 2.827 1.920 2.764 nan nan nan
"PKS 1937-101" 294.98857 -10.0449 3.787 2.442 3.708 nan nan nan
"[HB89] 2000-330" 300.85048 -32.8625 3.783 2.521 3.705 nan nan nan
"SDSS J203642.29-055300.2" 309.17622 -5.8834 2.569 2.307 2.510 nan nan nan
"SDSS J203724.05-002053.1" 309.35023 -0.3481 2.992 2.307 2.927 nan nan nan
"SDSS J2038-0025" 309.56063 -0.4275 2.706 2.327 2.645 nan nan nan
"SDSS J203906.09-004736.6" 309.77540 -0.7935 2.966 2.573 2.901 nan nan nan
"[HB89] 2038-012" 310.21451 -1.0941 2.783 1.887 2.721 nan nan nan
"SDSS J204150.68-065513.5" 310.46120 -6.9204 2.609 2.307 2.550 nan nan nan
"SDSS J204234.95-003144.1" 310.64564 -0.5289 2.479 2.351 2.422 nan nan nan
"SDSS J204413.19-003523.8" 311.05530 -0.5900 2.589 2.528 2.530 nan nan nan
"SDSS J204421.50-052521.8" 311.08962 -5.4227 4.322 4.154 4.235 nan nan nan
"SDSS J204443.44+011110.1" 311.18128 1.1862 2.611 2.307 2.552 nan nan nan
"SDSS J204505.32-050157.2" 311.27218 -5.0326 2.571 2.415 2.512 nan nan nan
"SDSS J204646.07+002813.2" 311.69228 0.4703 3.018 2.323 2.952 nan nan nan
"SDSS J204941.52-004051.3" 312.42328 -0.6809 4.192 3.320 4.107 nan nan nan
"SDSS J2049-0554" 312.44315 -5.9149 3.198 2.307 3.129 2.6824 20.30 0.15
"PC 2047+0123" 312.59663 1.5862 3.799 2.620 3.720 2.7299 20.40 0.20
"[HB89] 2048+312" 312.71305 31.4576 3.198 1.830 3.129 nan nan nan
"SDSS J205141.73-071906.2" 312.92388 -7.3184 3.845 3.413 3.766 nan nan nan
"SDSS J205214.14-051558.0" 313.05895 -5.2661 3.275 2.540 3.205 nan nan nan
"SDSS J205316.76+005920.9" 313.31987 0.9892 4.299 3.279 4.212 nan nan nan
"[WHO91] 2050-359" 313.43603 -35.7819 3.490 2.605 3.416 nan nan nan
"SDSS J205429.04-011013.2" 313.62104 -1.1704 2.548 2.331 2.490 nan nan nan
"SDSS J205509.48-071748.6" 313.78954 -7.2968 4.006 3.200 3.924 nan nan nan
"SDSS J2055-0511" 313.82017 -5.1864 3.005 2.325 2.939 nan nan nan
"SDSS J205659.14+004907.7" 314.24643 0.8188 2.499 2.310 2.442 nan nan nan
"SDSS J205724.14-003018.7" 314.35062 -0.5052 4.686 3.798 4.591 nan nan nan
"SDSS J205821.27+000731.8" 314.58865 0.1255 3.125 2.496 3.057 nan nan nan
"SDSS J205922.42-052842.7" 314.84344 -5.4786 2.539 2.307 2.481 nan nan nan
"SDSS J210018.23-051235.8" 315.07599 -5.2100 3.311 2.393 3.240 nan nan nan
"SDSS J2100-0641" 315.10429 -6.6961 3.129 2.307 3.061 nan nan nan
"SDSS J210054.58-004842.9" 315.22745 -0.8119 3.513 3.075 3.439 nan nan nan
"FBQS J2102-0733" 315.53397 -7.5598 2.660 2.307 2.600 nan nan nan
"SDSS J210216.52+104906.5" 315.56885 10.8185 4.182 3.209 4.097 3.6081 20.05 0.20
"SDSS J210311.68-060059.4" 315.79869 -6.0165 3.336 2.614 3.265 nan nan nan
"SDSS J210455.43-002352.2" 316.23106 -0.3978 2.572 2.307 2.513 nan nan nan
"SDSS J210605.15+102434.4" 316.52150 10.4096 3.290 2.973 3.220 nan nan nan
"SDSS J210831.56-063022.5" 317.13152 -6.5063 2.345 2.307 2.290 nan nan nan
"SDSS J210935.41+100632.6" 317.39756 10.1091 3.028 2.335 2.962 nan nan nan
"SDSS J211027.39+111813.7" 317.61414 11.3038 3.199 2.441 3.130 nan nan nan
"SDSS J211036.79+103529.4" 317.65330 10.5915 3.021 2.446 2.955 nan nan nan
"SDSS J211313.74+091041.1" 318.30729 9.1781 3.892 3.066 3.812 nan nan nan
"SDSS J211417.99-011146.3" 318.57498 -1.1962 2.948 2.568 2.883 nan nan nan
"SDSS J211443.92-005532.7" 318.68312 -0.9258 3.424 2.518 3.351 2.9184 20.20 0.20
nan nan nan nan nan nan 3.1420 20.05 0.20
"SDSS J211450.33-063257.0" 318.70974 -6.5492 4.257 3.785 4.171 3.9339 21.15 0.15
nan nan nan nan nan nan 4.1268 20.85 0.15
"SDSS J211617.26-073410.6" 319.07193 -7.5696 2.872 2.489 2.808 nan nan nan
"SDSS J211638.79+104149.7" 319.16168 10.6971 3.930 3.163 3.849 nan nan nan
"LBQS 2113-4345" 319.22606 -43.5428 2.050 1.664 2.000 nan nan nan
"[MWA91] 2113-4534" 319.26033 -45.3617 2.540 1.969 2.482 nan nan nan
"SDSS J211704.77+010642.9" 319.26988 1.1119 3.858 3.428 3.778 nan nan nan
"LBQS 2114-4347" 319.33059 -43.5734 2.040 1.606 1.990 nan nan nan
"SDSS J211805.15+010758.0" 319.52150 1.1328 3.865 2.932 3.785 nan nan nan
"GALEXASC J211834.87-44221" 319.64469 -44.3708 2.160 1.755 2.108 nan nan nan
"SDSS J211936.76+104623.8" 319.90322 10.7733 3.249 2.522 3.179 nan nan nan
"SDSS J212025.78-001948.0" 320.10745 -0.3300 2.581 2.307 2.522 nan nan nan
"GALEXASC J212041.88-46510" 320.17382 -46.8510 2.260 1.849 2.207 nan nan nan
"SDSS J212112.21+115110.5" 320.30090 11.8529 2.354 2.320 2.299 nan nan nan
"SDSS J212159.03+005224.1" 320.49600 0.8734 2.369 2.307 2.314 nan nan nan
"SDSS J212207.36-001445.6" 320.53067 -0.2460 4.114 2.903 4.030 3.2070 20.20 0.10
nan nan nan nan nan nan 3.2640 19.90 0.15
nan nan nan nan nan nan 4.0010 20.15 0.15
"LBQS 2122-4231" 321.30214 -42.3130 2.270 1.550 2.216 nan nan nan
"SDSS J212811.62-010704.8" 322.04843 -1.1180 3.273 2.971 3.203 nan nan nan
"[HB89] 2126-158" 322.30073 -15.6447 3.266 2.011 3.196 nan nan nan
"FBQS J2129+0037" 322.31918 0.6324 2.959 2.307 2.894 2.7349 20.20 0.20
"SDSS J212954.33+002542.6" 322.47638 0.4285 3.298 2.602 3.227 nan nan nan
"[MWA91] 2126-4618" 322.53958 -46.0971 1.890 1.715 1.843 nan nan nan
"SDSS J213023.61+122252.2" 322.59841 12.3812 3.263 2.307 3.193 nan nan nan
"CGRaBS J2130-4515" 322.71833 -45.2622 2.710 2.018 2.649 nan nan nan
"SDSS J213145.70-082745.2" 322.94046 -8.4626 2.414 2.307 2.358 nan nan nan
"SDSS J213235.95-001350.6" 323.14983 -0.2307 2.493 2.307 2.436 nan nan nan
"SDSS J213303.90-082222.8" 323.26626 -8.3730 2.388 2.353 2.332 nan nan nan
"SDSS J213335.15+111522.4" 323.39648 11.2562 3.883 3.062 3.803 nan nan nan
"PMN J2134-0419" 323.55008 -4.3194 4.334 2.903 4.246 nan nan nan
"SDSS J213429.47+003118.3" 323.62280 0.5218 4.127 3.603 4.043 nan nan nan
"SDSS J213434.97+104548.7" 323.64575 10.7636 3.146 2.492 3.078 2.6302 20.15 0.20
"LBQS 2131-4257" 323.68456 -42.7410 2.100 1.590 2.049 nan nan nan
"SDSS J213518.47-010645.1" 323.82701 -1.1125 3.186 2.369 3.117 nan nan nan
"LBQS 2132-4321" 324.02576 -43.1381 2.420 1.595 2.364 1.9160 20.70 0.20
"SDSS J213615.34+102754.4" 324.06395 10.4651 2.966 2.566 2.901 nan nan nan
"SDSS J213629.44+102952.2" 324.12268 10.4978 2.555 2.307 2.497 nan nan nan
"LBQS 2134-4239" 324.44938 -42.4368 1.800 1.590 1.754 nan nan nan
"CTS 0559" 324.58948 -46.3154 2.210 1.879 2.157 nan nan nan
"SDSS J213848.96+002153.2" 324.70415 0.3648 2.436 2.307 2.380 nan nan nan
"[HB89] 2136+141" 324.75545 14.3933 2.430 1.784 2.374 nan nan nan
"SDSS J214049.84+103831.7" 325.20769 10.6422 3.916 2.945 3.835 nan nan nan
"SDSS J214129.38+111958.3" 325.37245 11.3329 2.507 2.307 2.449 2.4260 20.30 0.20
"SDSS J214132.88-074241.8" 325.38702 -7.7116 3.129 2.307 3.061 nan nan nan
"[MWA91] 2138-4427" 325.49913 -44.2238 3.170 2.107 3.102 2.8510 20.90 0.20
"[MWA91] 2139-4434" 325.60753 -44.3381 3.230 2.373 3.161 nan nan nan
"SDSS J214711.51+122116.1" 326.79797 12.3545 2.409 2.359 2.353 nan nan nan
"SDSS J214717.88-082926.9" 326.82453 -8.4909 2.589 2.307 2.530 nan nan nan
"SDSS J214725.71-083834.6" 326.85713 -8.6430 4.597 3.722 4.504 nan nan nan
"SDSS J214753.29-073031.3" 326.97206 -7.5087 3.153 2.427 3.085 nan nan nan
"SDSS J215117.00-070753.3" 327.82084 -7.1315 2.522 2.307 2.464 2.3274 20.45 0.15
"SDSS J215352.98+110907.3" 328.47077 11.1520 3.308 2.995 3.237 nan nan nan
"PSS J2154+0335" 328.52875 3.5944 4.359 3.400 4.271 nan nan nan
"SDSS J215436.97+110219.3" 328.65408 11.0387 3.196 2.363 3.127 2.4829 20.70 0.20
"GALEXASC J215500.37+14344" 328.75179 14.5789 2.560 1.800 2.502 nan nan nan
"PSS J2155+1358" 328.75875 13.9739 4.256 3.064 4.170 3.1430 19.90 0.20
nan nan nan nan nan nan 3.3180 20.75 0.20
"SDSS J215521.12-073217.8" 328.83803 -7.5383 3.128 2.726 3.060 2.9389 21.45 0.15
"SDSS J215521.37-080532.0" 328.83904 -8.0922 3.321 2.700 3.250 nan nan nan
"LBQS 2153-2056" 328.97208 -20.6946 1.850 1.634 1.803 nan nan nan
"SDSS J215601.64-081824.1" 329.00687 -8.3067 3.161 2.749 3.093 nan nan nan
"SDSS J215604.17+003742.3" 329.01742 0.6284 2.844 2.449 2.781 nan nan nan
"SDSS J215725.53+124134.7" 329.35639 12.6930 2.703 2.324 2.642 nan nan nan
"SDSS J215817.60-010555.1" 329.57340 -1.0986 4.115 3.313 4.031 nan nan nan
"SDSS J215944.01-081634.3" 329.93340 -8.2762 3.755 3.357 3.677 nan nan nan
"SDSS J220008.66+001744.9" 330.03610 0.2958 4.782 3.879 4.686 nan nan nan
"SDSS J2201+1256" 330.31983 12.9435 2.922 2.521 2.858 nan nan nan
"SDSS J220151.45+130719.9" 330.46440 13.1222 2.519 2.307 2.461 nan nan nan
"SDSS J220212.82-085221.7" 330.55343 -8.8727 3.527 2.549 3.453 nan nan nan
"LBQS 2159-2058" 330.64583 -20.7394 2.120 1.634 2.069 nan nan nan
"SDSS J220307.38-004612.0" 330.78078 -0.7701 4.120 3.002 4.036 nan nan nan
"PSS J2203+1824" 330.93083 18.4703 4.375 2.850 4.287 3.6100 19.70 0.15
nan nan nan nan nan nan 4.1070 19.80 0.15
"SDSS J220402.13-084943.5" 331.00890 -8.8288 4.449 4.218 4.360 nan nan nan
"LBQS 2203-2145" 331.46397 -21.5095 2.270 1.692 2.216 nan nan nan
"LBQS 2203-1833" 331.66506 -18.3128 2.730 1.849 2.669 nan nan nan
"FBQS J2207+0101" 331.78467 1.0237 2.911 2.311 2.847 nan nan nan
"SDSS J220742.56+134110.9" 331.92737 13.6864 3.044 2.487 2.978 nan nan nan
"SDSS J220754.00+003220.7" 331.97508 0.5391 2.918 2.368 2.854 nan nan nan
"LBQS 2205-2014" 332.01647 -19.9987 2.640 1.652 2.580 nan nan nan
"GALEXASC J220824.22+18082" 332.10080 18.1407 3.140 1.769 3.072 nan nan nan
"SDSS J220844.32+122343.7" 332.18471 12.3955 3.228 2.503 3.159 nan nan nan
"LBQS 2206-1958" 332.21667 -19.7331 2.560 1.850 2.502 1.9205 20.50 0.20
nan nan nan nan nan nan 2.0763 20.70 0.20
"SDSS J221003.54+120547.6" 332.51480 12.0966 2.697 2.492 2.636 nan nan nan
"SDSS J221158.07+131036.9" 332.99197 13.1769 2.591 2.347 2.532 nan nan nan
"SDSS J221202.60+134609.3" 333.01085 13.7692 3.883 2.838 3.803 nan nan nan
"LBQS 2209-1842" 333.04350 -18.4604 2.090 1.634 2.039 nan nan nan
"SDSS J221319.99+134832.5" 333.33335 13.8090 4.127 3.282 4.043 nan nan nan
"LBQS 2211-1915" 333.65871 -19.0154 1.950 1.634 1.902 nan nan nan
"SDSS J221458.45+135344.7" 333.74355 13.8958 3.673 3.592 3.596 nan nan nan
"BR 2212-1626" 333.86372 -16.1925 3.994 2.529 3.912 3.2260 19.50 0.10
nan nan nan nan nan nan 3.6613 20.20 0.15
"SDSS J221553.42+125625.9" 333.97260 12.9405 2.519 2.307 2.461 nan nan nan
"FBQS J2216-0057" 334.03704 -0.9524 2.396 2.307 2.340 nan nan nan
"BR 2213-6729" 334.21658 -67.2454 4.479 2.768 4.389 3.3695 19.80 0.10
"SDSS J221838.21-083450.0" 334.65924 -8.5806 2.540 2.307 2.482 nan nan nan
"SDSS J221855.11+134708.6" 334.72964 13.7857 4.253 3.439 4.167 nan nan nan
"SDSS J221902.26+140232.0" 334.75947 14.0422 3.170 2.535 3.102 nan nan nan
"SDSS J222116.99+131633.4" 335.32082 13.2760 3.350 2.634 3.279 nan nan nan
"SDSS J222254.82+130444.3" 335.72846 13.0790 4.158 3.242 4.073 nan nan nan
"SDSS J2222-0946" 335.73380 -9.7767 2.927 2.307 2.863 2.3542 20.50 0.15
"SDSS J222339.21+003942.1" 335.91341 0.6617 2.964 2.307 2.899 nan nan nan
"SDSS J222408.61-090545.0" 336.03588 -9.0959 2.620 2.307 2.561 nan nan nan
"FBQS J2224-0846" 336.19163 -8.7823 2.603 2.307 2.544 nan nan nan
"SDSS J222509.19-001406.9" 336.28831 -0.2352 4.882 3.963 4.784 nan nan nan
"[HB89] 2222+051" 336.31107 5.4526 2.320 1.800 2.266 nan nan nan
"MG3 J222537+2040" 336.40383 20.6709 3.560 2.101 3.485 nan nan nan
"SDSS J2225-0041" 336.49800 -0.6993 2.761 2.376 2.699 nan nan nan
"SDSS J222644.78+005019.8" 336.68661 0.8389 3.044 2.350 2.978 2.4881 20.15 0.20
"SDSS J222737.67-081222.1" 336.90699 -8.2061 3.018 2.312 2.952 nan nan nan
"SDSS J222824.19+134154.9" 337.10082 13.6986 3.987 3.121 3.905 nan nan nan
"SDSS J222845.14-075755.3" 337.18812 -7.9654 5.150 4.189 5.047 nan nan nan
"SDSS J223022.76-081545.5" 337.59483 -8.2627 2.504 2.307 2.447 nan nan nan
"SDSS J223044.68+121618.3" 337.68618 12.2718 3.339 2.649 3.268 3.0606 20.00 0.20
"SDSS J223144.19+142107.2" 337.93413 14.3520 2.843 2.449 2.780 2.7574 20.30 0.15
"SDSS J223157.54-085212.3" 337.98975 -8.8701 2.557 2.307 2.499 nan nan nan
"LBQS 2230+0232" 338.14694 2.7986 2.150 1.634 2.098 1.8642 20.80 0.20
"FBQS J2233-0838" 338.41117 -8.6481 2.340 2.307 2.285 nan nan nan
"LBQS 2231-0015" 338.53749 0.0005 3.015 1.749 2.949 2.0657 20.60 0.20
"LBQS 2231+0125" 338.56324 1.6866 1.900 1.634 1.852 nan nan nan
"LBQS 2231-0212" 338.61378 -1.9439 1.900 1.634 1.852 nan nan nan
"SDSS J223447.03-093759.5" 338.69596 -9.6332 3.069 2.405 3.002 2.9780 20.20 0.20
"SDSS J223500.04+144556.6" 338.75020 14.7657 2.361 2.307 2.306 nan nan nan
"SDSS J223521.22-082127.2" 338.83844 -8.3576 4.425 3.888 4.336 nan nan nan
"[HB89] 2233+131" 339.07998 13.4390 3.296 2.312 3.226 2.5521 20.10 0.20
"[HB89] 2233+136" 339.11284 13.9539 3.216 2.328 3.147 nan nan nan
"SDSS J223808.07-080842.1" 339.53365 -8.1450 3.172 2.759 3.104 nan nan nan
"SDSS J2238-0921" 339.58236 -9.3517 3.259 2.307 3.189 2.8691 20.65 0.15
"SDSS J223827.17+135432.6" 339.61324 13.9091 3.553 2.803 3.478 3.2587 20.55 0.15
"PSS J2238+2603" 339.67333 26.0626 4.031 2.816 3.948 3.8570 20.45 0.15
"FBQS J2238+0016" 339.68153 0.2800 3.450 2.635 3.377 3.3654 20.40 0.15
"2MASSi J2239536-055219" 339.97333 -5.8719 4.556 2.949 4.465 3.0320 19.70 0.10
nan nan nan nan nan nan 4.0805 20.60 0.10
"SDSS J224115.61+124531.1" 340.31507 12.7587 2.965 2.585 2.900 nan nan nan
"SDSS J224145.11+122557.1" 340.43796 12.4326 2.630 2.307 2.570 2.4180 21.15 0.15
"SDSS J224147.75+135202.7" 340.44898 13.8674 4.441 3.106 4.352 3.6560 20.15 0.20
nan nan nan nan nan nan 4.2810 20.75 0.15
"[HB93a] 2239-386" 340.46601 -38.3381 3.550 2.389 3.475 3.2810 20.80 0.20
"SDSS J224212.03-075817.8" 340.55015 -7.9716 2.638 2.307 2.578 nan nan nan
"SDSS J224246.53+140346.3" 340.69388 14.0629 3.161 2.426 3.093 2.5244 20.20 0.20
"SDSS J224248.92-085822.8" 340.70387 -8.9730 2.389 2.307 2.333 nan nan nan
"SDSS J224255.52+124225.6" 340.73136 12.7071 4.433 3.895 4.344 nan nan nan
"SDSS J224310.01-081307.3" 340.79175 -8.2187 3.870 3.389 3.790 nan nan nan
"SDSS J224349.90-003629.8" 340.95794 -0.6083 3.085 2.688 3.018 nan nan nan
"LBQS 2241+0014" 340.97807 0.5011 2.140 1.657 2.088 nan nan nan
"PSS J2244+1005" 341.02250 10.7941 4.040 2.810 3.957 nan nan nan
"SDSS J224459.44+000033.4" 341.24768 0.0093 2.948 2.544 2.883 nan nan nan
"SDSS J224527.04+124537.9" 341.36268 12.7605 3.220 2.788 3.151 nan nan nan
"SDSS J224531.44-085944.7" 341.38101 -8.9958 3.566 2.658 3.491 nan nan nan
"SDSS J224553.29-085343.1" 341.47207 -8.8953 3.144 2.453 3.076 nan nan nan
"SDSS J224621.13+132821.2" 341.58807 13.4726 2.492 2.410 2.435 nan nan nan
"LBQS 2243+0141" 341.61978 1.9580 2.300 1.663 2.246 nan nan nan
"SDSS J224630.86+131706.6" 341.62861 13.2852 4.089 3.258 4.006 3.6056 21.25 0.25
"LBQS 2244-0234" 341.68875 -2.3044 1.970 1.787 1.921 nan nan nan
"LBQS 2244-0105" 341.70540 -0.8318 2.040 1.634 1.990 nan nan nan
"LBQS 2246-0006" 342.37919 0.1487 2.050 1.651 2.000 nan nan nan
"LBQS 2248+0127" 342.66644 1.7291 2.560 1.634 2.502 1.9080 20.60 0.20
"SDSS J225043.96+125308.0" 342.68320 12.8856 2.388 2.307 2.332 nan nan nan
"SDSS J225045.58-083411.4" 342.68995 -8.5698 3.124 2.475 3.056 nan nan nan
"SDSS J225052.66-084600.2" 342.71942 -8.7667 3.870 2.986 3.790 nan nan nan
"SDSS J225109.09-083137.5" 342.78789 -8.5271 3.883 3.400 3.803 nan nan nan
"SDSS J225117.79-085722.7" 342.82415 -8.9563 3.115 2.307 3.047 nan nan nan
"BR 2248-1242" 342.82525 -12.4509 4.157 2.940 4.072 3.4575 19.80 0.15
"SDSS J225149.94-100357.9" 342.95809 -10.0661 2.349 2.307 2.294 nan nan nan
"SDSS J225214.31-092730.9" 343.05964 -9.4586 2.502 2.323 2.445 nan nan nan
"SDSS J225228.56+142608.4" 343.11903 14.4357 2.966 2.563 2.901 nan nan nan
"SDSS J225238.64+135235.7" 343.16105 13.8766 3.228 2.332 3.159 nan nan nan
"SDSS J225246.43+142525.8" 343.19349 14.4239 4.881 3.962 4.783 nan nan nan
"[HB89] 2251+244" 343.53892 24.7565 2.330 2.019 2.275 nan nan nan
"SDSS J225424.64-103230.4" 343.60267 -10.5418 2.742 2.570 2.681 nan nan nan
"SDSS J225441.16-095322.7" 343.67153 -9.8897 2.350 2.307 2.295 nan nan nan
"SDSS J225547.39-081323.0" 343.94747 -8.2231 3.061 2.700 2.994 nan nan nan
"SDSS J225617.16-091618.7" 344.07154 -9.2719 2.401 2.307 2.345 nan nan nan
"SDSS J225635.84+143243.5" 344.14936 14.5454 2.632 2.307 2.572 nan nan nan
"SDSS J225759.66+001645.6" 344.49862 0.2793 3.771 2.800 3.693 nan nan nan
"SDSS J225827.96+145058.7" 344.61651 14.8497 3.116 2.695 3.048 nan nan nan
"SDSS J225843.27-092710.5" 344.68032 -9.4529 4.065 3.563 3.982 nan nan nan
"[HB89] 2256+017" 344.74064 2.0617 2.670 1.786 2.610 nan nan nan
"SDSS J230019.92+003428.4" 345.08317 0.5746 2.525 2.307 2.467 nan nan nan
"SDSS J230022.18+125354.0" 345.09244 12.8984 3.681 3.230 3.604 nan nan nan
"SDSS J230056.88-005134.6" 345.23707 -0.8596 3.178 2.439 3.109 nan nan nan
"SDSS J230301.45-093930.6" 345.75605 -9.6585 3.454 2.374 3.381 nan nan nan
"SDSS J230549.75-083102.1" 346.45734 -8.5173 2.471 2.307 2.414 nan nan nan
"SDSS J230623.69-004611.2" 346.59873 -0.7698 3.584 2.763 3.509 3.1187 20.65 0.15
"SDSS J230708.31+142635.6" 346.78463 14.4433 3.081 2.700 3.014 nan nan nan
"SDSS J230716.15+003124.4" 346.81735 0.5234 2.551 2.307 2.493 nan nan nan
"FBQS J2307-1003" 346.96879 -10.0540 2.632 2.307 2.572 nan nan nan
"SDSS J230845.84+011201.2" 347.19107 1.2004 3.056 2.641 2.989 nan nan nan
"SDSS J230959.51+005537.4" 347.49805 0.9271 2.414 2.307 2.358 nan nan nan
"SDSS J231025.44+141426.9" 347.60600 14.2408 3.849 3.067 3.769 3.5363 20.15 0.20
"SDSS J231049.67+140901.4" 347.70699 14.1504 3.877 3.453 3.797 nan nan nan
"SDSS J231055.32+004817.1" 347.73050 0.8048 2.993 2.307 2.927 nan nan nan
"SDSS J231105.54-102837.5" 347.77309 -10.4771 3.194 2.779 3.125 nan nan nan
"SDSS J231113.85-085843.7" 347.80772 -8.9788 2.671 2.307 2.611 nan nan nan
"SDSS J231126.84-092818.2" 347.86184 -9.4718 2.961 2.558 2.896 nan nan nan
"SDSS J231137.05-084409.5" 347.90438 -8.7360 3.745 3.091 3.667 3.5252 20.30 0.15
"SDSS J231138.54+144436.7" 347.91062 14.7435 3.309 2.457 3.238 nan nan nan
"SDSS J231202.40+001930.2" 348.01034 0.3251 2.595 2.346 2.536 nan nan nan
"SDSS J231332.22+144122.3" 348.38427 14.6896 3.337 2.949 3.266 nan nan nan
"SDSS J231334.86-101947.0" 348.39526 -10.3297 2.798 2.409 2.736 nan nan nan
"SDSS J231404.93+150029.0" 348.52057 15.0081 2.515 2.307 2.457 nan nan nan
"[HB89] 2311-036" 348.53004 -3.4244 3.048 1.714 2.982 nan nan nan
"SDSS J231543.56+145606.3" 348.93152 14.9351 3.377 2.404 3.305 3.2738 20.30 0.15
"PSS J2315+0921" 348.99667 9.3622 4.412 2.863 4.323 3.2200 21.25 0.15
nan nan nan nan nan nan 3.4250 21.00 0.20
"FBQS J2316+0100" 349.03021 1.0036 2.629 2.307 2.569 nan nan nan
"SDSS J231621.50-091621.1" 349.08960 -9.2725 2.610 2.307 2.551 nan nan nan
"SDSS J231652.03+005125.8" 349.21687 0.8572 3.226 2.403 3.157 nan nan nan
"BR J2317-4345" 349.36183 -43.7576 3.943 2.448 3.862 3.4900 20.90 0.20
"SDSS J2319-1040" 349.89484 -10.6769 3.172 2.307 3.104 nan nan nan
"SDSS J232018.34-091029.6" 350.07649 -9.1749 2.458 2.307 2.401 nan nan nan
"SDSS J232115.48+142131.4" 350.31453 14.3587 2.554 2.307 2.496 nan nan nan
"SDSS J232133.25+132821.7" 350.38855 13.4727 2.623 2.472 2.564 nan nan nan
"PSS J2322+1944" 350.52984 19.7397 4.170 2.754 4.085 2.8880 19.95 0.10
nan nan nan nan nan nan 2.9750 19.80 0.10
"[HB89] 2320+079" 350.65037 8.2004 2.090 1.780 2.039 nan nan nan
"SDSS J232329.90-090155.1" 350.87463 -9.0320 2.882 2.496 2.818 nan nan nan
"PSS J2323+2758" 350.92042 27.9668 4.180 2.823 4.095 2.9520 19.80 0.10
nan nan nan nan nan nan 3.6840 20.60 0.15
"SDSS J232424.75+144254.5" 351.10315 14.7151 2.467 2.307 2.410 nan nan nan
"SDSS J232437.39+001225.6" 351.15583 0.2071 2.414 2.353 2.358 nan nan nan
"SDSS J232717.95+000545.6" 351.82480 0.0960 3.669 2.766 3.592 nan nan nan
"SDSS J232732.80-092610.0" 351.88670 -9.4361 2.389 2.307 2.333 nan nan nan
"SDSS J232735.67-091625.6" 351.89865 -9.2738 3.269 2.359 3.199 nan nan nan
"BR J2328-4513" 352.20250 -45.2293 4.359 2.926 4.271 nan nan nan
"SDSS J233120.41+133939.0" 352.83506 13.6608 3.162 2.564 3.094 nan nan nan
"FBQS J2331+0106" 352.88683 1.1058 2.641 2.307 2.581 nan nan nan
"SDSS J233133.03-090246.6" 352.88766 -9.0463 2.456 2.307 2.399 nan nan nan
"SDSS J233156.47-090802.0" 352.98533 -9.1339 2.661 2.622 2.601 nan nan nan
"SDSS J233330.16+152538.7" 353.37571 15.4274 3.680 2.722 3.603 nan nan nan
"PC 2331+0216" 353.63325 2.5561 4.093 3.115 4.009 nan nan nan
"FBQS J2334-0908" 353.69333 -9.1367 3.317 2.332 3.246 3.0569 20.35 0.15
"SDSS J233532.66+154534.2" 353.88614 15.7595 3.132 2.955 3.064 nan nan nan
"SDSS J233534.53-085939.3" 353.89389 -8.9943 3.683 3.228 3.606 nan nan nan
"SDSS J233634.41+133042.8" 354.14341 13.5119 3.336 2.615 3.265 nan nan nan
"SDSS J233642.61+001653.3" 354.17756 0.2815 2.606 2.307 2.547 nan nan nan
"[VCV96] Q 2334+10" 354.26017 10.7768 2.243 1.634 2.190 nan nan nan
"SDSS J233756.58-102000.1" 354.48577 -10.3334 2.436 2.307 2.380 2.3460 20.00 0.20
"SDSS J233823.15+150445.2" 354.59650 15.0792 2.420 2.307 2.364 nan nan nan
"FBQS J2338-0035" 354.65923 -0.5872 2.678 2.349 2.618 nan nan nan
"SDSS J233900.26+141418.9" 354.75113 14.2386 2.417 2.307 2.361 nan nan nan
"FBQS J2339+0030" 354.87504 0.5048 3.051 2.307 2.985 nan nan nan
"SDSS J233939.48-103539.3" 354.91453 -10.5943 2.757 2.373 2.695 nan nan nan
"SDSS J234003.51+140257.1" 355.01465 14.0492 4.548 3.681 4.455 nan nan nan
"SDSS J234033.70-005636.9" 355.14045 -0.9436 3.650 2.652 3.574 3.2057 20.15 0.20
"SDSS J234128.92-091610.5" 355.37051 -9.2696 4.125 3.638 4.041 nan nan nan
"SDSS J234147.26+001551.9" 355.44695 0.2644 3.954 3.076 3.873 nan nan nan
"SDSS J234238.78+141551.6" 355.66162 14.2644 2.466 2.375 2.409 nan nan nan
"SDSS J234315.84+004659.6" 355.81621 0.7832 2.776 2.403 2.714 nan nan nan
"SDSS J234349.41-104742.0" 355.95588 -10.7950 3.616 3.186 3.540 nan nan nan
"SDSS J234352.62+141014.6" 355.96929 14.1707 2.913 2.307 2.849 2.6770 20.50 0.15
"PSS J2344+0342" 356.01333 3.7072 4.248 2.693 4.162 3.2200 21.30 0.10
nan nan nan nan nan nan 3.8835 19.90 0.15
"SDSS J234407.60-005852.7" 356.03169 -0.9813 3.208 2.791 3.139 nan nan nan
"SDSS J234603.19+151032.0" 356.51332 15.1756 3.136 2.362 3.068 nan nan nan
"SDSS J234614.26+142022.2" 356.55943 14.3395 3.008 2.328 2.942 nan nan nan
"SDSS J234623.71+004300.9" 356.59884 0.7170 2.861 2.488 2.798 nan nan nan
"SDSS J2346-0016" 356.60693 -0.2668 3.489 2.307 3.415 nan nan nan
"SDSS J234747.00+135405.0" 356.94586 13.9014 3.152 2.515 3.084 nan nan nan
"SDSS J234806.22+152229.2" 357.02595 15.3748 3.312 2.885 3.241 nan nan nan
"SDSS J2348-1041" 357.23536 -10.6920 3.172 2.307 3.104 2.9979 20.55 0.15
"BR J2349-3712" 357.30733 -37.2164 4.219 2.850 4.133 3.6925 20.20 0.15
"SDSS J234942.25+154708.1" 357.42607 15.7856 2.454 2.307 2.397 nan nan nan
"UM 184" 357.74115 -0.8694 3.024 2.327 2.958 2.4261 20.55 0.15
nan nan nan nan nan nan 2.6146 21.20 0.15
"SDSS J235224.13-000951.0" 358.10057 -0.1642 2.744 2.605 2.683 nan nan nan
"SDSS J235302.55-100816.2" 358.26076 -10.1379 2.612 2.307 2.553 nan nan nan
"[LWT91] 2351-1154" 358.39265 -11.6217 2.670 1.632 2.610 nan nan nan
"SDSS J235344.25+143525.2" 358.43440 14.5904 4.242 3.350 4.156 nan nan nan
"[VCV96] Q 2351+10" 358.51403 10.7782 2.379 1.632 2.324 nan nan nan
"LBQS 2351+0217" 358.62659 2.5695 2.030 1.634 1.980 1.7660 20.90 0.20
"LBQS 2351+0120" 358.63515 1.6151 2.070 1.634 2.020 nan nan nan
"LBQS 2352+0205" 358.88317 2.3717 2.190 1.634 2.138 nan nan nan
"SDSS J235546.07-002342.8" 358.94228 -0.3953 3.252 2.581 3.182 nan nan nan
"SDSS J235628.96-003601.8" 359.12068 -0.6006 2.937 2.548 2.872 nan nan nan
"LBQS 2354-0134" 359.19333 -1.3025 2.210 1.665 2.157 nan nan nan
"SDSS J235854.52+144623.7" 359.72718 14.7733 3.390 2.956 3.318 nan nan nan
"LBQS 2356+0139" 359.79873 1.9449 2.070 1.661 2.020 nan nan nan
"LBQS 2356+0237" 359.84670 2.9108 2.500 1.634 2.443 nan nan nan


==> Table7.dat <==
# z Dz sumDX nabs lx bmlxlci_68.3 bmlxhci_68.3 bmlxlci_95.0 bmlxhci_95.0 Omega bmOlci_68.3 bmOhci_68.3 bmOlci_95.0 bmOhci_95.0
2.150 0.831 965 62 0.064 0.056 0.072 0.049 0.081 0.543 0.506 0.753 0.432 0.983
2.160 0.831 997 64 0.064 0.056 0.072 0.049 0.081 0.530 0.494 0.729 0.422 0.948
2.170 0.830 1023 66 0.064 0.057 0.072 0.050 0.081 0.527 0.489 0.727 0.422 0.940
2.180 0.827 1094 68 0.062 0.055 0.070 0.048 0.078 0.532 0.495 0.721 0.425 0.917
2.190 0.826 1140 68 0.060 0.052 0.067 0.046 0.075 0.511 0.476 0.695 0.407 0.885
2.200 0.824 1219 72 0.059 0.052 0.066 0.046 0.073 0.507 0.479 0.689 0.413 0.857
2.210 0.823 1271 78 0.061 0.054 0.068 0.048 0.076 0.504 0.477 0.682 0.414 0.848
2.220 0.821 1317 81 0.061 0.055 0.068 0.049 0.076 0.504 0.481 0.682 0.418 0.849
2.230 0.820 1376 85 0.062 0.055 0.068 0.049 0.076 0.502 0.480 0.672 0.421 0.837
2.240 0.818 1421 85 0.060 0.053 0.066 0.048 0.073 0.486 0.465 0.650 0.409 0.807
2.250 0.816 1512 90 0.060 0.053 0.066 0.048 0.072 0.488 0.467 0.643 0.406 0.788
2.260 0.815 1541 93 0.060 0.054 0.067 0.049 0.073 0.486 0.462 0.635 0.402 0.768
2.270 0.813 1582 94 0.059 0.053 0.065 0.048 0.072 0.475 0.455 0.629 0.398 0.776
2.280 0.811 1646 97 0.059 0.053 0.065 0.048 0.071 0.466 0.447 0.614 0.390 0.746
2.290 0.810 1692 100 0.059 0.053 0.065 0.048 0.071 0.462 0.445 0.606 0.391 0.734
2.300 0.808 1774 107 0.060 0.055 0.066 0.049 0.072 0.478 0.465 0.628 0.411 0.752
2.310 0.807 1791 107 0.060 0.054 0.065 0.049 0.072 0.473 0.457 0.612 0.405 0.732
2.320 0.805 1874 109 0.058 0.053 0.064 0.048 0.070 0.460 0.447 0.600 0.395 0.715
2.330 0.803 1950 113 0.058 0.053 0.063 0.048 0.069 0.475 0.463 0.615 0.409 0.730
2.340 0.801 2003 114 0.057 0.052 0.062 0.047 0.068 0.463 0.449 0.597 0.398 0.710
2.350 0.799 2087 116 0.056 0.050 0.061 0.046 0.066 0.455 0.447 0.592 0.397 0.704
2.360 0.798 2129 119 0.056 0.051 0.061 0.046 0.066 0.441 0.431 0.569 0.384 0.674
2.370 0.795 2220 126 0.057 0.052 0.062 0.047 0.067 0.444 0.432 0.568 0.385 0.670
2.380 0.794 2262 130 0.057 0.052 0.062 0.048 0.068 0.463 0.452 0.587 0.402 0.682
2.390 0.791 2349 141 0.060 0.055 0.065 0.051 0.070 0.496 0.482 0.622 0.433 0.719
2.400 0.791 2368 142 0.060 0.055 0.065 0.051 0.070 0.493 0.481 0.613 0.430 0.700
2.410 0.788 2488 151 0.061 0.056 0.066 0.051 0.071 0.495 0.482 0.610 0.432 0.701
2.420 0.787 2552 154 0.060 0.056 0.065 0.051 0.070 0.487 0.477 0.603 0.430 0.687
2.430 0.785 2609 153 0.059 0.054 0.063 0.050 0.068 0.473 0.464 0.591 0.418 0.678
2.440 0.783 2714 163 0.060 0.055 0.065 0.051 0.070 0.481 0.471 0.595 0.427 0.677
2.450 0.780 2820 177 0.063 0.058 0.067 0.054 0.072 0.494 0.486 0.605 0.440 0.690
2.460 0.778 2914 183 0.063 0.058 0.067 0.054 0.072 0.513 0.504 0.627 0.458 0.703
2.470 0.776 2982 186 0.062 0.058 0.067 0.054 0.072 0.507 0.498 0.617 0.453 0.694
2.480 0.775 3058 187 0.061 0.057 0.066 0.053 0.070 0.497 0.491 0.608 0.448 0.686
2.490 0.773 3133 191 0.061 0.057 0.065 0.053 0.070 0.490 0.484 0.598 0.439 0.674
2.500 0.770 3284 197 0.060 0.056 0.064 0.052 0.069 0.485 0.481 0.589 0.439 0.660
2.510 0.770 3291 197 0.060 0.056 0.064 0.052 0.068 0.484 0.478 0.589 0.436 0.663
2.520 0.768 3410 206 0.060 0.056 0.065 0.052 0.069 0.481 0.477 0.583 0.437 0.650
2.530 0.766 3501 212 0.061 0.056 0.065 0.053 0.069 0.483 0.482 0.586 0.442 0.656
2.540 0.763 3614 221 0.061 0.057 0.065 0.053 0.069 0.487 0.483 0.588 0.443 0.652
2.550 0.762 3692 225 0.061 0.057 0.065 0.053 0.069 0.474 0.473 0.569 0.435 0.628
2.560 0.758 3864 232 0.060 0.056 0.064 0.053 0.068 0.468 0.468 0.560 0.431 0.617
2.570 0.756 3970 238 0.060 0.056 0.064 0.053 0.068 0.465 0.466 0.557 0.430 0.615
2.580 0.754 4077 241 0.059 0.055 0.063 0.052 0.067 0.458 0.459 0.547 0.423 0.602
2.590 0.752 4197 251 0.060 0.056 0.064 0.053 0.067 0.454 0.457 0.544 0.422 0.598
2.600 0.751 4275 258 0.060 0.057 0.064 0.053 0.068 0.452 0.454 0.540 0.419 0.594
2.610 0.749 4358 264 0.061 0.057 0.064 0.053 0.068 0.454 0.458 0.543 0.424 0.593
2.620 0.746 4501 276 0.061 0.058 0.065 0.054 0.069 0.461 0.466 0.550 0.432 0.602
2.630 0.743 4661 290 0.062 0.059 0.066 0.055 0.070 0.467 0.470 0.554 0.435 0.604
2.640 0.743 4708 295 0.063 0.059 0.066 0.056 0.070 0.466 0.471 0.554 0.437 0.603
2.650 0.740 4825 305 0.063 0.060 0.067 0.056 0.070 0.467 0.472 0.554 0.439 0.602
2.660 0.737 4959 317 0.064 0.060 0.067 0.057 0.071 0.469 0.474 0.554 0.441 0.602
2.670 0.736 5065 327 0.065 0.061 0.068 0.058 0.072 0.474 0.479 0.558 0.446 0.607
2.680 0.733 5193 341 0.066 0.062 0.069 0.059 0.073 0.470 0.477 0.555 0.447 0.601
2.690 0.731 5234 346 0.066 0.063 0.070 0.059 0.073 0.478 0.483 0.564 0.450 0.609
2.700 0.730 5233 347 0.066 0.063 0.070 0.060 0.073 0.472 0.479 0.559 0.446 0.608
2.710 0.728 5229 351 0.067 0.064 0.071 0.060 0.074 0.473 0.480 0.560 0.449 0.606
2.720 0.727 5224 348 0.067 0.063 0.070 0.060 0.074 0.471 0.478 0.555 0.447 0.603
2.730 0.726 5217 348 0.067 0.063 0.070 0.060 0.074 0.470 0.477 0.555 0.447 0.603
2.740 0.725 5209 350 0.067 0.064 0.071 0.060 0.074 0.471 0.479 0.556 0.448 0.606
2.750 0.724 5199 349 0.067 0.064 0.071 0.060 0.074 0.474 0.483 0.561 0.451 0.608
2.760 0.722 5180 351 0.068 0.064 0.071 0.061 0.075 0.470 0.477 0.554 0.446 0.600
2.770 0.721 5169 352 0.068 0.064 0.072 0.061 0.075 0.471 0.480 0.556 0.449 0.603
2.780 0.720 5152 351 0.068 0.065 0.072 0.061 0.075 0.470 0.476 0.553 0.446 0.600
2.790 0.719 5136 344 0.067 0.063 0.071 0.060 0.074 0.466 0.472 0.549 0.440 0.597
2.800 0.717 5107 340 0.067 0.063 0.070 0.060 0.074 0.463 0.470 0.547 0.438 0.592
2.810 0.716 5093 341 0.067 0.063 0.071 0.060 0.074 0.472 0.479 0.558 0.446 0.604
2.820 0.715 5066 344 0.068 0.064 0.072 0.061 0.075 0.475 0.482 0.560 0.450 0.607
2.830 0.713 5038 343 0.068 0.064 0.072 0.061 0.075 0.480 0.486 0.564 0.455 0.610
2.840 0.713 5028 346 0.069 0.065 0.072 0.062 0.076 0.483 0.491 0.570 0.459 0.618
2.850 0.711 4995 347 0.069 0.066 0.073 0.062 0.077 0.486 0.493 0.572 0.461 0.618
2.860 0.710 4966 349 0.070 0.067 0.074 0.063 0.078 0.493 0.501 0.580 0.468 0.630
2.870 0.708 4926 349 0.071 0.067 0.075 0.064 0.078 0.494 0.502 0.582 0.470 0.629
2.880 0.707 4907 354 0.072 0.068 0.076 0.065 0.080 0.502 0.510 0.589 0.476 0.637
2.890 0.705 4859 352 0.072 0.069 0.076 0.065 0.080 0.507 0.517 0.597 0.484 0.645
2.900 0.705 4846 357 0.074 0.070 0.078 0.066 0.082 0.520 0.528 0.611 0.494 0.662
2.910 0.704 4814 356 0.074 0.070 0.078 0.066 0.082 0.519 0.528 0.610 0.495 0.658
2.920 0.702 4774 351 0.074 0.070 0.077 0.066 0.081 0.505 0.513 0.593 0.480 0.642
2.930 0.701 4738 348 0.073 0.070 0.077 0.066 0.081 0.508 0.518 0.600 0.485 0.648
2.940 0.700 4685 347 0.074 0.070 0.078 0.066 0.082 0.512 0.521 0.603 0.489 0.653
2.950 0.699 4658 348 0.075 0.071 0.079 0.067 0.083 0.517 0.527 0.609 0.492 0.658
2.960 0.698 4619 353 0.076 0.072 0.080 0.069 0.085 0.530 0.540 0.624 0.507 0.673
2.970 0.697 4588 348 0.076 0.072 0.080 0.068 0.084 0.525 0.535 0.619 0.502 0.668
2.980 0.695 4515 341 0.076 0.071 0.080 0.068 0.084 0.515 0.525 0.610 0.492 0.660
2.990 0.695 4492 333 0.074 0.070 0.078 0.066 0.082 0.503 0.514 0.596 0.480 0.646
3.000 0.694 4451 336 0.075 0.071 0.080 0.068 0.084 0.510 0.521 0.605 0.488 0.654
3.010 0.692 4387 335 0.076 0.072 0.081 0.068 0.085 0.519 0.529 0.616 0.493 0.669
3.020 0.691 4354 339 0.078 0.074 0.082 0.070 0.086 0.532 0.543 0.629 0.508 0.684
3.030 0.691 4332 339 0.078 0.074 0.082 0.070 0.087 0.534 0.544 0.631 0.508 0.681
3.040 0.689 4266 336 0.079 0.074 0.083 0.071 0.087 0.539 0.548 0.638 0.512 0.689
3.050 0.688 4207 332 0.079 0.075 0.083 0.071 0.088 0.543 0.553 0.642 0.516 0.694
3.060 0.688 4184 332 0.079 0.075 0.084 0.071 0.088 0.545 0.553 0.645 0.518 0.697
3.070 0.686 4118 330 0.080 0.076 0.085 0.072 0.089 0.548 0.557 0.648 0.522 0.700
3.080 0.686 4107 331 0.081 0.076 0.085 0.072 0.089 0.551 0.560 0.652 0.525 0.705
3.090 0.684 4019 322 0.080 0.076 0.085 0.072 0.089 0.546 0.556 0.646 0.521 0.699
3.100 0.684 3990 323 0.081 0.076 0.085 0.072 0.090 0.551 0.562 0.651 0.525 0.706
3.110 0.683 3962 321 0.081 0.077 0.086 0.072 0.090 0.553 0.563 0.655 0.527 0.713
3.120 0.682 3903 317 0.081 0.077 0.086 0.073 0.090 0.559 0.569 0.663 0.531 0.721
3.130 0.681 3860 313 0.081 0.077 0.086 0.072 0.090 0.559 0.568 0.663 0.528 0.720
3.140 0.680 3810 312 0.082 0.077 0.086 0.073 0.091 0.560 0.569 0.664 0.529 0.721
3.150 0.679 3764 312 0.083 0.078 0.088 0.074 0.092 0.566 0.574 0.671 0.534 0.732
3.160 0.678 3703 311 0.084 0.079 0.089 0.075 0.094 0.573 0.580 0.677 0.541 0.739
3.170 0.677 3648 306 0.084 0.079 0.089 0.075 0.094 0.584 0.590 0.691 0.548 0.751
3.180 0.676 3583 298 0.083 0.078 0.088 0.074 0.093 0.583 0.590 0.692 0.548 0.754
3.190 0.675 3536 293 0.083 0.078 0.088 0.074 0.093 0.582 0.591 0.695 0.550 0.761
3.200 0.675 3523 292 0.083 0.078 0.088 0.074 0.093 0.574 0.577 0.676 0.538 0.734
3.210 0.674 3467 287 0.083 0.078 0.088 0.073 0.093 0.589 0.596 0.703 0.553 0.769
3.220 0.673 3434 286 0.083 0.078 0.088 0.074 0.093 0.596 0.604 0.711 0.561 0.779
3.230 0.672 3366 280 0.083 0.078 0.088 0.074 0.093 0.592 0.596 0.704 0.554 0.774
3.240 0.672 3344 279 0.083 0.078 0.088 0.074 0.093 0.595 0.599 0.709 0.557 0.776
3.250 0.671 3276 270 0.082 0.077 0.087 0.073 0.093 0.599 0.606 0.718 0.562 0.789
3.260 0.670 3217 266 0.083 0.078 0.088 0.073 0.093 0.603 0.611 0.724 0.565 0.796
3.270 0.669 3193 262 0.082 0.077 0.087 0.072 0.092 0.596 0.603 0.716 0.558 0.791
3.280 0.668 3135 259 0.083 0.077 0.088 0.073 0.093 0.602 0.610 0.726 0.564 0.794
3.290 0.667 3091 255 0.082 0.077 0.088 0.073 0.093 0.600 0.607 0.723 0.561 0.794
3.300 0.666 3039 251 0.083 0.077 0.088 0.073 0.093 0.602 0.608 0.727 0.561 0.799
3.310 0.666 2998 246 0.082 0.077 0.087 0.072 0.093 0.601 0.608 0.726 0.562 0.805
3.320 0.665 2975 247 0.083 0.078 0.088 0.073 0.094 0.606 0.611 0.733 0.565 0.810
3.330 0.664 2898 240 0.083 0.077 0.088 0.073 0.094 0.595 0.600 0.714 0.554 0.786
3.340 0.664 2886 239 0.083 0.077 0.088 0.073 0.094 0.596 0.600 0.717 0.555 0.786
3.350 0.662 2824 231 0.082 0.076 0.087 0.072 0.093 0.586 0.589 0.706 0.543 0.781
3.360 0.662 2784 228 0.082 0.076 0.087 0.072 0.093 0.588 0.592 0.711 0.546 0.788
3.370 0.661 2747 230 0.084 0.078 0.089 0.073 0.095 0.608 0.611 0.729 0.564 0.800
3.380 0.660 2713 229 0.084 0.079 0.090 0.074 0.096 0.617 0.620 0.744 0.572 0.816
3.390 0.659 2650 229 0.086 0.081 0.092 0.076 0.098 0.623 0.623 0.746 0.574 0.826
3.400 0.658 2618 228 0.087 0.081 0.093 0.076 0.099 0.632 0.634 0.762 0.584 0.844
3.410 0.658 2574 224 0.087 0.081 0.093 0.076 0.099 0.659 0.660 0.802 0.609 0.892
3.420 0.657 2539 224 0.088 0.082 0.094 0.077 0.100 0.680 0.682 0.827 0.624 0.921
3.430 0.656 2499 226 0.090 0.084 0.096 0.079 0.103 0.696 0.693 0.841 0.637 0.936
3.440 0.655 2460 228 0.093 0.087 0.099 0.081 0.105 0.710 0.711 0.861 0.656 0.969
3.450 0.654 2415 225 0.093 0.087 0.099 0.081 0.106 0.718 0.716 0.873 0.656 0.976
3.460 0.653 2379 220 0.092 0.086 0.099 0.081 0.105 0.718 0.716 0.874 0.657 0.976
3.470 0.653 2351 219 0.093 0.087 0.099 0.081 0.106 0.722 0.722 0.885 0.662 0.989
3.480 0.652 2309 214 0.093 0.086 0.099 0.081 0.105 0.723 0.720 0.883 0.659 0.993
3.490 0.651 2288 216 0.094 0.088 0.101 0.082 0.107 0.733 0.727 0.893 0.667 0.998
3.500 0.650 2247 207 0.092 0.086 0.098 0.080 0.105 0.725 0.721 0.888 0.659 1.007
3.510 0.650 2214 204 0.092 0.086 0.099 0.080 0.105 0.726 0.716 0.884 0.651 1.003
3.520 0.649 2188 201 0.092 0.085 0.098 0.080 0.105 0.728 0.720 0.892 0.656 1.001
3.530 0.648 2148 195 0.091 0.084 0.097 0.078 0.104 0.715 0.707 0.880 0.642 0.996
3.540 0.647 2123 194 0.091 0.085 0.098 0.079 0.105 0.731 0.722 0.901 0.653 1.017
3.550 0.646 2079 184 0.089 0.082 0.095 0.076 0.102 0.705 0.696 0.874 0.632 0.997
3.560 0.646 2050 181 0.088 0.082 0.095 0.076 0.102 0.712 0.704 0.884 0.638 1.013
3.570 0.645 2019 180 0.089 0.083 0.096 0.077 0.103 0.712 0.707 0.886 0.640 1.007
3.580 0.644 1968 175 0.089 0.082 0.096 0.076 0.103 0.698 0.693 0.874 0.627 0.997
3.590 0.643 1955 173 0.088 0.082 0.095 0.076 0.102 0.695 0.684 0.867 0.619 0.996
3.600 0.643 1924 170 0.088 0.082 0.095 0.076 0.102 0.693 0.681 0.863 0.617 0.993
3.610 0.641 1875 161 0.086 0.079 0.093 0.073 0.100 0.681 0.670 0.853 0.603 0.983
3.620 0.640 1831 156 0.085 0.078 0.092 0.072 0.099 0.688 0.678 0.869 0.607 1.005
3.630 0.640 1808 155 0.086 0.079 0.093 0.073 0.100 0.697 0.687 0.877 0.618 1.019
3.640 0.639 1776 153 0.086 0.079 0.093 0.073 0.100 0.711 0.696 0.895 0.624 1.040
3.650 0.638 1752 150 0.086 0.079 0.093 0.072 0.100 0.690 0.677 0.871 0.609 1.013
3.660 0.638 1716 144 0.084 0.077 0.091 0.071 0.098 0.682 0.667 0.866 0.598 1.015
3.670 0.637 1684 140 0.083 0.076 0.090 0.070 0.097 0.671 0.651 0.853 0.581 0.995
3.680 0.636 1646 136 0.083 0.076 0.090 0.069 0.097 0.672 0.654 0.862 0.585 1.000
3.690 0.636 1638 134 0.082 0.075 0.089 0.069 0.096 0.670 0.657 0.859 0.586 1.015
3.700 0.635 1597 132 0.083 0.075 0.090 0.069 0.097 0.667 0.644 0.854 0.574 1.006
3.710 0.634 1576 132 0.084 0.077 0.091 0.070 0.099 0.697 0.678 0.894 0.600 1.052
3.720 0.633 1527 129 0.084 0.077 0.092 0.071 0.100 0.702 0.680 0.902 0.604 1.060
3.730 0.632 1501 128 0.085 0.078 0.093 0.071 0.101 0.704 0.679 0.903 0.601 1.075
3.740 0.632 1476 126 0.085 0.078 0.093 0.071 0.101 0.701 0.674 0.902 0.596 1.075
3.750 0.631 1456 125 0.086 0.078 0.093 0.071 0.101 0.708 0.682 0.913 0.601 1.091
3.760 0.631 1422 122 0.086 0.078 0.093 0.071 0.102 0.696 0.674 0.902 0.596 1.080
3.770 0.630 1398 122 0.087 0.079 0.095 0.072 0.103 0.708 0.684 0.921 0.605 1.099
3.780 0.629 1369 120 0.088 0.080 0.096 0.073 0.104 0.720 0.696 0.938 0.616 1.119
3.790 0.629 1344 119 0.089 0.080 0.097 0.073 0.105 0.731 0.706 0.955 0.625 1.142
3.800 0.628 1328 117 0.088 0.080 0.096 0.073 0.105 0.737 0.712 0.961 0.628 1.147
3.810 0.627 1283 110 0.086 0.078 0.094 0.070 0.102 0.715 0.687 0.939 0.602 1.122
3.820 0.626 1265 109 0.086 0.078 0.094 0.071 0.103 0.720 0.693 0.945 0.607 1.124
3.830 0.626 1245 109 0.088 0.079 0.096 0.072 0.105 0.731 0.704 0.965 0.620 1.159
3.840 0.625 1223 109 0.089 0.081 0.098 0.073 0.107 0.740 0.710 0.965 0.620 1.154
3.850 0.624 1187 106 0.089 0.081 0.098 0.073 0.107 0.706 0.678 0.931 0.598 1.124
3.860 0.624 1174 105 0.089 0.081 0.098 0.073 0.107 0.697 0.669 0.921 0.590 1.137
3.870 0.623 1154 102 0.088 0.080 0.097 0.072 0.106 0.698 0.670 0.925 0.587 1.127
3.880 0.623 1139 101 0.089 0.080 0.097 0.072 0.107 0.703 0.672 0.928 0.589 1.125
3.890 0.622 1109 102 0.092 0.083 0.101 0.075 0.111 0.708 0.676 0.932 0.590 1.140
3.900 0.622 1097 101 0.092 0.083 0.101 0.075 0.111 0.714 0.679 0.935 0.598 1.137
3.910 0.621 1065 98 0.092 0.083 0.101 0.075 0.111 0.715 0.679 0.941 0.595 1.174
3.920 0.620 1046 95 0.091 0.081 0.100 0.073 0.110 0.717 0.676 0.942 0.589 1.164
3.930 0.620 1037 94 0.091 0.081 0.100 0.073 0.110 0.721 0.683 0.952 0.593 1.173
3.940 0.619 1006 89 0.088 0.079 0.098 0.071 0.108 0.723 0.681 0.962 0.592 1.191
3.950 0.618 1000 88 0.088 0.079 0.097 0.071 0.107 0.736 0.695 0.982 0.603 1.231
3.960 0.617 973 81 0.083 0.074 0.092 0.066 0.102 0.713 0.673 0.960 0.582 1.219
3.970 0.617 958 80 0.083 0.074 0.093 0.066 0.103 0.719 0.679 0.963 0.586 1.191
3.980 0.616 942 80 0.085 0.075 0.094 0.067 0.104 0.724 0.681 0.970 0.588 1.207
3.990 0.616 927 80 0.086 0.077 0.096 0.068 0.106 0.756 0.714 1.016 0.614 1.289
4.000 0.615 907 77 0.085 0.075 0.094 0.067 0.105 0.737 0.694 0.997 0.598 1.269
4.010 0.614 892 74 0.083 0.073 0.092 0.065 0.103 0.728 0.680 0.991 0.583 1.259
4.020 0.614 875 72 0.082 0.073 0.092 0.064 0.102 0.746 0.693 1.009 0.596 1.269
4.030 0.613 853 70 0.082 0.072 0.092 0.064 0.102 0.683 0.637 0.905 0.544 1.113
4.040 0.613 845 72 0.085 0.075 0.095 0.067 0.106 0.748 0.698 0.999 0.597 1.230
4.050 0.612 834 70 0.084 0.074 0.094 0.065 0.105 0.714 0.670 0.965 0.574 1.196
4.060 0.611 817 67 0.082 0.072 0.092 0.064 0.103 0.682 0.633 0.915 0.539 1.143
4.070 0.610 792 65 0.082 0.072 0.092 0.063 0.103 0.670 0.623 0.894 0.535 1.112
4.080 0.610 785 65 0.083 0.073 0.093 0.064 0.104 0.675 0.634 0.902 0.543 1.133
4.090 0.609 769 64 0.083 0.073 0.093 0.064 0.105 0.685 0.641 0.925 0.549 1.149
4.100 0.609 757 63 0.083 0.073 0.094 0.064 0.105 0.682 0.629 0.910 0.537 1.129
4.110 0.608 738 61 0.083 0.072 0.093 0.063 0.105 0.678 0.633 0.919 0.538 1.140
4.120 0.608 733 61 0.083 0.073 0.094 0.064 0.105 0.681 0.638 0.924 0.545 1.157
4.130 0.607 714 60 0.084 0.073 0.095 0.064 0.106 0.657 0.612 0.884 0.524 1.120
4.140 0.606 703 59 0.084 0.073 0.095 0.064 0.107 0.660 0.616 0.896 0.526 1.156
4.150 0.606 692 59 0.085 0.074 0.096 0.065 0.108 0.665 0.622 0.908 0.533 1.157
4.160 0.605 679 58 0.085 0.074 0.096 0.065 0.109 0.672 0.629 0.915 0.533 1.145
4.170 0.605 664 57 0.086 0.074 0.097 0.065 0.109 0.638 0.600 0.878 0.513 1.140
4.180 0.604 655 57 0.087 0.076 0.098 0.066 0.111 0.647 0.608 0.890 0.520 1.131
4.190 0.603 637 53 0.083 0.072 0.094 0.062 0.107 0.603 0.559 0.851 0.476 1.133
4.200 0.603 627 51 0.081 0.070 0.093 0.061 0.105 0.597 0.554 0.843 0.468 1.147
4.210 0.602 619 50 0.081 0.069 0.092 0.060 0.105 0.601 0.557 0.842 0.472 1.124
4.220 0.602 604 49 0.081 0.070 0.093 0.060 0.105 0.610 0.564 0.865 0.475 1.158
4.230 0.601 593 49 0.083 0.071 0.094 0.061 0.107 0.621 0.573 0.880 0.486 1.179
4.240 0.600 581 49 0.084 0.072 0.096 0.062 0.110 0.634 0.588 0.895 0.494 1.187
4.250 0.600 572 49 0.086 0.073 0.098 0.063 0.111 0.643 0.595 0.907 0.505 1.203
4.260 0.599 560 48 0.086 0.073 0.098 0.063 0.112 0.647 0.593 0.913 0.499 1.208
4.270 0.598 543 45 0.083 0.071 0.095 0.060 0.109 0.628 0.578 0.908 0.485 1.219
4.280 0.598 538 45 0.084 0.071 0.096 0.061 0.110 0.635 0.580 0.904 0.488 1.222
4.290 0.597 527 45 0.085 0.073 0.098 0.062 0.112 0.648 0.594 0.932 0.498 1.238
4.300 0.597 516 45 0.087 0.074 0.100 0.064 0.114 0.661 0.606 0.946 0.512 1.278
4.310 0.596 507 46 0.091 0.077 0.104 0.066 0.119 0.692 0.636 0.980 0.535 1.325
4.320 0.596 500 46 0.092 0.079 0.105 0.067 0.120 0.702 0.648 0.998 0.541 1.353
4.330 0.595 485 41 0.085 0.071 0.098 0.061 0.112 0.603 0.551 0.888 0.459 1.284
4.340 0.594 478 39 0.081 0.069 0.094 0.058 0.109 0.582 0.526 0.847 0.441 1.195
4.350 0.594 472 38 0.080 0.067 0.093 0.057 0.108 0.584 0.530 0.865 0.440 1.221
4.360 0.593 460 37 0.080 0.067 0.093 0.057 0.108 0.593 0.541 0.889 0.449 1.267
4.370 0.593 450 36 0.080 0.067 0.093 0.056 0.108 0.590 0.538 0.882 0.445 1.288
4.380 0.592 441 36 0.082 0.068 0.095 0.057 0.110 0.601 0.547 0.898 0.454 1.288
4.390 0.591 428 36 0.084 0.070 0.098 0.059 0.114 0.621 0.571 0.936 0.471 1.350
4.400 0.591 424 36 0.085 0.071 0.099 0.059 0.115 0.627 0.576 0.945 0.479 1.357
4.410 0.590 416 36 0.087 0.072 0.101 0.061 0.117 0.640 0.587 0.954 0.487 1.364
4.420 0.590 408 35 0.086 0.071 0.100 0.060 0.116 0.641 0.589 0.970 0.486 1.432
4.430 0.589 398 34 0.085 0.071 0.100 0.059 0.116 0.649 0.594 0.986 0.489 1.423
4.440 0.588 389 35 0.090 0.075 0.105 0.063 0.122 0.681 0.627 1.035 0.521 1.502
4.450 0.588 384 37 0.096 0.081 0.112 0.068 0.130 0.731 0.678 1.087 0.566 1.547
4.460 0.587 371 36 0.097 0.081 0.113 0.068 0.131 0.740 0.681 1.094 0.566 1.586
4.470 0.587 364 37 0.102 0.085 0.118 0.071 0.137 0.788 0.732 1.169 0.615 1.626
4.480 0.586 355 38 0.107 0.090 0.124 0.076 0.143 0.828 0.773 1.220 0.654 1.692
4.490 0.585 343 34 0.099 0.082 0.116 0.069 0.135 0.820 0.766 1.212 0.638 1.727
4.500 0.585 339 34 0.100 0.083 0.117 0.069 0.137 0.831 0.774 1.225 0.644 1.730
4.510 0.584 327 33 0.101 0.083 0.118 0.069 0.138 0.841 0.777 1.248 0.650 1.768
4.520 0.584 322 33 0.102 0.085 0.120 0.070 0.140 0.855 0.795 1.288 0.665 1.791
4.530 0.583 311 32 0.103 0.085 0.121 0.070 0.141 0.856 0.796 1.314 0.660 1.909
4.540 0.583 305 31 0.102 0.083 0.120 0.069 0.140 0.817 0.756 1.263 0.630 1.884
4.550 0.582 298 31 0.104 0.085 0.122 0.071 0.143 0.835 0.771 1.295 0.647 1.911
4.560 0.582 293 32 0.109 0.090 0.128 0.075 0.150 0.880 0.815 1.342 0.680 1.967
4.570 0.581 284 30 0.105 0.086 0.125 0.071 0.146 0.789 0.727 1.222 0.608 1.977
4.580 0.580 275 29 0.105 0.086 0.125 0.071 0.147 0.802 0.732 1.232 0.610 1.934
4.590 0.580 267 29 0.109 0.089 0.129 0.073 0.152 0.827 0.759 1.273 0.630 1.986
4.600 0.579 256 27 0.105 0.085 0.125 0.069 0.149 0.784 0.721 1.246 0.599 2.169
4.610 0.579 252 26 0.103 0.083 0.123 0.067 0.146 0.773 0.708 1.231 0.585 2.119
4.620 0.578 244 24 0.098 0.079 0.118 0.063 0.141 0.601 0.554 0.834 0.454 1.029
4.630 0.577 237 24 0.101 0.081 0.121 0.065 0.145 0.617 0.575 0.869 0.473 1.085
4.640 0.577 231 24 0.104 0.083 0.125 0.067 0.149 0.616 0.575 0.857 0.467 1.057
4.650 0.576 222 24 0.108 0.086 0.129 0.069 0.155 0.632 0.590 0.876 0.479 1.091
4.660 0.576 213 23 0.108 0.085 0.130 0.068 0.156 0.627 0.576 0.868 0.467 1.065
4.670 0.575 211 23 0.109 0.086 0.131 0.069 0.157 0.633 0.582 0.881 0.474 1.105
4.680 0.574 200 20 0.100 0.078 0.122 0.061 0.148 0.607 0.557 0.867 0.443 1.114
4.690 0.574 195 19 0.097 0.075 0.119 0.059 0.146 0.602 0.552 0.867 0.442 1.107
4.700 0.574 191 19 0.099 0.077 0.122 0.060 0.149 0.615 0.560 0.879 0.444 1.119
4.710 0.573 181 18 0.099 0.076 0.122 0.059 0.150 0.595 0.541 0.852 0.427 1.097
4.720 0.572 175 18 0.103 0.079 0.126 0.061 0.155 0.617 0.560 0.889 0.444 1.159
4.730 0.572 168 17 0.101 0.077 0.125 0.059 0.154 0.617 0.561 0.908 0.437 1.181
4.740 0.571 162 17 0.104 0.079 0.129 0.061 0.160 0.639 0.576 0.939 0.451 1.208
4.750 0.570 156 17 0.109 0.083 0.135 0.063 0.166 0.666 0.604 0.974 0.474 1.283
4.760 0.570 151 17 0.112 0.085 0.139 0.065 0.171 0.686 0.621 1.010 0.488 1.303

